survivalContour: Visualizing predicted survival via colored contour plots

Advances in survival analysis have facilitated unprecedented flexibility in data modeling, yet there remains a lack of tools for graphically illustrating the influence of continuous covariates on predicted survival outcomes. We propose the utilization of a colored contour plot to depict the predicted survival probabilities over time, and provide a Shiny app and R package as implementations of this tool. Our approach is capable of supporting conventional models, including the Cox and Fine-Gray models. However, its capability shines when coupled with cutting-edge machine learning models such as random survival forests and deep neural networks.

==> data1.csv <==
age,sex,race,num_comorb,diab,dementia,cancer,mean_arterial_bp,hr,resp,temp,serum_na,wbc,serum_creat,duration,event
82.70996,1.0,2.0,1.0,0.0,0.0,0.0,160.0,55.0,16.0,38.19531,142.0,19.0,1.0998535,30.0,1
79.66095,1.0,0.0,1.0,0.0,0.0,1.0,54.0,67.0,16.0,38.0,142.0,10.0,0.89990234,1527.0,0
23.39999,1.0,2.0,3.0,0.0,0.0,1.0,87.0,144.0,45.0,37.29688,130.0,5.1992188,1.1999512,96.0,1
53.07599,1.0,4.0,3.0,0.0,0.0,0.0,55.0,100.0,18.0,36.0,135.0,8.699219,0.79992676,892.0,0
71.79498,0.0,1.0,1.0,0.0,0.0,0.0,65.0,135.0,40.0,38.59375,146.0,0.09999084,0.39996338,7.0,1
49.93298,0.0,1.0,1.0,0.0,0.0,0.0,70.0,105.0,33.0,38.19531,127.0,5.2998047,1.1999512,50.0,1
62.94299,0.0,5.0,2.0,1.0,0.0,1.0,116.0,130.0,35.0,38.19531,133.0,14.099609,0.79992676,381.0,0
71.45795,1.0,4.0,1.0,0.0,0.0,2.0,68.0,102.0,24.0,35.5,134.0,9.199219,1.3999023,1530.0,0
81.03198,1.0,2.0,2.0,0.0,0.0,2.0,42.0,102.0,10.0,36.0,137.0,20.398438,2.0996094,19.0,1
67.46295,1.0,4.0,1.0,0.0,0.0,1.0,73.0,75.0,28.0,36.0,140.0,15.798828,0.6999512,70.0,1
31.56699,0.0,3.0,1.0,0.0,0.0,2.0,57.0,130.0,34.0,39.59375,138.0,17.699219,1.5,1998.0,0
51.09097,0.0,1.0,1.0,0.0,0.0,1.0,58.0,95.0,9.0,35.89844,128.0,22.097656,1.3999023,940.0,0
75.87695,0.0,1.0,1.0,0.0,0.0,1.0,35.0,185.0,10.0,37.69531,133.0,17.296875,3.8999023,406.0,1
51.72098,0.0,2.0,2.0,0.0,0.0,2.0,55.0,164.0,58.0,38.5,133.0,0.11999512,5.0996094,274.0,1
29.769,0.0,0.0,4.0,0.0,0.0,1.0,110.0,120.0,30.0,37.69531,135.0,16.0,0.6999512,1772.0,0
59.46899,1.0,1.0,1.0,0.0,0.0,2.0,109.0,112.0,30.0,36.0,127.0,20.898438,1.0998535,87.0,1
39.34598,0.0,2.0,2.0,0.0,0.0,1.0,59.0,60.0,32.0,36.19531,143.0,9.599609,2.5,8.0,1
71.99695,0.0,3.0,1.0,1.0,0.0,1.0,124.0,68.0,22.0,36.29688,139.0,8.699219,1.5,12.0,1
69.74896,1.0,2.0,1.0,0.0,0.0,1.0,120.0,106.0,40.0,38.09375,135.0,27.699219,10.298828,988.0,0
57.50598,1.0,0.0,1.0,0.0,0.0,1.0,118.0,125.0,9.0,38.29688,140.0,7.0996094,0.89990234,512.0,0
60.31497,1.0,2.0,2.0,0.0,0.0,1.0,69.0,76.0,24.0,36.89844,134.0,8.599609,1.2998047,49.0,1
57.46698,1.0,2.0,1.0,1.0,0.0,1.0,74.0,87.0,20.0,36.69531,134.0,8.099609,1.6999512,122.0,1
68.68195,0.0,1.0,1.0,0.0,0.0,1.0,57.0,75.0,16.0,35.0,135.0,10.298828,0.5,616.0,0
62.56799,0.0,2.0,1.0,0.0,0.0,0.0,70.0,73.0,22.0,36.19531,139.0,15.199219,1.0,364.0,1
58.793,0.0,5.0,1.0,0.0,0.0,1.0,55.0,135.0,24.0,38.0,137.0,16.296875,1.5,616.0,0
88.19397,1.0,3.0,1.0,0.0,1.0,1.0,107.0,68.0,24.0,38.5,137.0,8.5,1.0,356.0,0
58.17398,1.0,1.0,1.0,1.0,0.0,1.0,79.0,80.0,22.0,36.09375,132.0,7.899414,2.199707,355.0,0
72.28699,0.0,2.0,1.0,0.0,0.0,1.0,136.0,70.0,11.0,38.5,134.0,12.8984375,0.79992676,541.0,1
59.37,1.0,0.0,2.0,0.0,0.0,1.0,105.0,105.0,33.0,36.29688,132.0,9.3984375,1.1999512,17.0,1
71.30695,1.0,2.0,1.0,1.0,0.0,1.0,68.0,103.0,32.0,38.39844,134.0,10.199219,1.5998535,1777.0,0
46.83899,0.0,2.0,1.0,0.0,0.0,1.0,71.0,68.0,24.0,36.59375,141.0,6.0,1.7998047,2009.0,0
47.00598,0.0,1.0,3.0,0.0,0.0,1.0,65.0,143.0,24.0,37.59375,128.0,10.099609,0.79992676,155.0,1
42.08899,0.0,1.0,1.0,0.0,0.0,2.0,75.0,77.0,20.0,36.79688,128.0,0.07998657,1.0998535,1363.0,0
65.42395,1.0,1.0,1.0,0.0,0.0,1.0,77.0,80.0,20.0,37.0,124.0,3.5996094,0.6999512,1500.0,0
57.80197,1.0,1.0,1.0,0.0,0.0,1.0,105.0,140.0,30.0,36.79688,152.0,33.0,1.0998535,932.0,1
77.63397,0.0,0.0,1.0,0.0,0.0,1.0,65.0,73.0,34.0,38.59375,145.0,3.5,1.6999512,78.0,1
91.01996,1.0,0.0,1.0,0.0,0.0,1.0,127.0,80.0,20.0,36.09375,142.0,11.199219,3.8999023,438.0,0
46.74298,0.0,4.0,1.0,1.0,0.0,1.0,63.0,51.0,24.0,36.09375,135.0,6.0996094,0.5999756,484.0,1
75.06097,0.0,4.0,2.0,0.0,0.0,1.0,84.0,100.0,32.0,36.5,140.0,8.699219,1.1999512,651.0,1
67.16998,0.0,3.0,1.0,0.0,0.0,1.0,73.0,55.0,24.0,36.5,135.0,14.199219,1.5998535,26.0,1
45.90799,0.0,1.0,1.0,0.0,0.0,1.0,107.0,129.0,22.0,38.59375,144.0,24.597656,2.699707,56.0,1
64.112,0.0,2.0,1.0,1.0,0.0,0.0,70.0,56.0,20.0,36.19531,137.0,8.798828,1.1999512,895.0,1
43.34598,1.0,1.0,1.0,0.0,0.0,0.0,90.0,64.0,20.0,36.59375,138.0,6.1992188,1.7998047,403.0,1
68.64099,1.0,3.0,1.0,1.0,0.0,1.0,64.0,180.0,25.0,39.09375,136.0,9.5,0.89990234,559.0,0
72.422,0.0,1.0,2.0,0.0,0.0,1.0,117.0,80.0,20.0,36.69531,139.0,17.097656,6.0,382.0,0
44.36099,1.0,1.0,1.0,0.0,0.0,0.0,49.0,68.0,30.0,35.69531,147.0,10.199219,4.0,10.0,1
61.465,0.0,1.0,1.0,0.0,0.0,2.0,81.0,76.0,20.0,36.59375,152.0,13.3984375,2.5,53.0,1
47.01999,0.0,2.0,1.0,0.0,0.0,1.0,28.0,110.0,26.0,36.29688,149.0,10.0,12.0,10.0,1
65.23199,0.0,0.0,1.0,0.0,0.0,1.0,57.0,145.0,24.0,36.39844,130.0,7.1992188,1.3999023,909.0,0
49.69498,0.0,4.0,2.0,0.0,0.0,1.0,102.0,130.0,30.0,39.0,130.0,14.798828,0.5,1090.0,0
61.741,0.0,4.0,1.0,1.0,0.0,1.0,63.0,155.0,25.0,38.0,134.0,11.798828,1.2998047,10.0,1
75.23596,1.0,1.0,4.0,0.0,0.0,0.0,103.0,90.0,20.0,37.0,137.0,10.298828,1.2998047,539.0,1
22.825,0.0,3.0,1.0,0.0,0.0,0.0,43.0,145.0,28.0,38.69531,139.0,2.8999023,4.2998047,10.0,1
58.198,0.0,3.0,1.0,0.0,0.0,1.0,75.0,69.0,20.0,36.29688,132.0,53.398438,2.3999023,677.0,0
69.06195,1.0,0.0,1.0,0.0,0.0,1.0,69.0,72.0,24.0,37.89844,143.0,9.3984375,4.0996094,1749.0,0
52.09,0.0,3.0,1.0,0.0,0.0,1.0,89.0,92.0,20.0,37.39844,133.0,6.399414,1.1999512,35.0,1
67.047,1.0,0.0,1.0,0.0,0.0,1.0,118.0,84.0,24.0,36.19531,127.0,11.699219,0.5,1746.0,0
63.655,0.0,1.0,1.0,0.0,0.0,0.0,65.0,106.0,28.0,36.69531,134.0,4.399414,2.5,41.0,1
42.98199,0.0,3.0,1.0,0.0,0.0,1.0,58.0,134.0,40.0,39.09375,136.0,2.2998047,3.699707,50.0,1
52.71997,1.0,3.0,1.0,0.0,0.0,1.0,132.0,116.0,22.0,36.5,132.0,15.099609,8.099609,13.0,1
64.04895,0.0,2.0,1.0,1.0,0.0,1.0,71.0,80.0,24.0,36.59375,135.0,12.099609,0.79992676,837.0,0
50.32397,1.0,2.0,1.0,0.0,0.0,1.0,69.0,131.0,10.0,38.39844,132.0,10.298828,1.0998535,27.0,1
72.12299,0.0,2.0,2.0,1.0,0.0,1.0,109.0,82.0,75.0,39.09375,145.0,15.3984375,1.7998047,19.0,1
69.90594,0.0,2.0,1.0,0.0,0.0,1.0,81.0,80.0,18.0,37.29688,140.0,9.199219,1.0,929.0,1
45.91098,1.0,2.0,1.0,0.0,0.0,2.0,69.0,60.0,16.0,37.39844,135.0,4.0996094,1.3999023,85.0,1
69.48096,1.0,1.0,3.0,0.0,0.0,0.0,32.0,155.0,22.0,39.0,133.0,0.04999542,1.0998535,399.0,0
86.58698,1.0,2.0,1.0,0.0,0.0,1.0,79.0,64.0,20.0,35.79688,134.0,6.7998047,0.89990234,235.0,1
64.58899,0.0,2.0,1.0,1.0,0.0,1.0,75.0,80.0,24.0,36.59375,130.0,6.5996094,1.5,61.0,1
75.51294,0.0,4.0,1.0,1.0,0.0,0.0,93.0,80.0,20.0,37.0,146.0,9.798828,0.89990234,9.0,1
63.431,1.0,2.0,1.0,0.0,0.0,1.0,67.0,188.0,25.0,39.09375,143.0,13.5,1.2998047,1883.0,0
69.224,0.0,1.0,1.0,0.0,0.0,0.0,53.0,68.0,48.0,36.59375,137.0,7.5,0.6999512,104.0,1
80.60199,1.0,3.0,1.0,1.0,0.0,1.0,69.0,104.0,20.0,36.19531,132.0,23.5,0.6999512,295.0,1
60.22998,0.0,3.0,1.0,1.0,0.0,1.0,131.0,54.0,14.0,37.59375,138.0,6.899414,0.89990234,1046.0,0
49.07599,1.0,1.0,1.0,0.0,0.0,1.0,115.0,72.0,20.0,35.39844,142.0,7.0996094,4.0996094,668.0,0
55.81699,1.0,2.0,1.0,0.0,0.0,1.0,71.0,114.0,12.0,36.0,142.0,15.8984375,0.5999756,116.0,1
48.14798,0.0,1.0,1.0,0.0,0.0,1.0,78.0,82.0,18.0,36.79688,138.0,14.099609,1.0,1432.0,0
40.74698,0.0,3.0,1.0,0.0,0.0,1.0,69.0,74.0,16.0,36.39844,135.0,7.5,1.0998535,408.0,0
37.40698,0.0,1.0,1.0,1.0,0.0,1.0,82.0,100.0,24.0,36.19531,138.0,11.099609,0.39996338,1602.0,0
72.60498,1.0,3.0,1.0,1.0,0.0,0.0,99.0,76.0,20.0,37.89844,141.0,4.6992188,0.89990234,29.0,1
31.84399,0.0,2.0,1.0,0.0,0.0,1.0,83.0,100.0,24.0,37.39844,122.0,5.0,0.2999878,15.0,1
70.76495,0.0,1.0,1.0,0.0,0.0,1.0,83.0,108.0,32.0,36.09375,141.0,10.699219,1.0,252.0,1
44.02499,0.0,2.0,1.0,0.0,0.0,1.0,75.0,100.0,10.0,37.5,136.0,11.199219,1.1999512,8.0,1
72.64899,0.0,0.0,1.0,0.0,0.0,1.0,120.0,58.0,8.0,38.19531,139.0,13.199219,1.2998047,4.0,1
68.56396,1.0,5.0,1.0,1.0,0.0,1.0,101.0,70.0,24.0,36.0,132.0,11.3984375,6.1992188,56.0,1
68.25494,0.0,4.0,1.0,1.0,0.0,1.0,62.0,105.0,10.0,38.0,134.0,9.699219,1.5,752.0,0
62.38199,0.0,4.0,1.0,0.0,0.0,1.0,38.0,150.0,24.0,35.69531,135.0,15.298828,0.79992676,44.0,1
73.99298,0.0,3.0,1.0,1.0,0.0,0.0,63.0,115.0,30.0,35.19531,140.0,24.097656,4.7998047,20.0,1
87.60797,1.0,1.0,1.0,0.0,0.0,1.0,112.0,115.0,10.0,35.0,145.0,6.2998047,1.7998047,25.0,1
83.93994,0.0,3.0,1.0,1.0,0.0,1.0,62.0,75.0,8.0,38.09375,138.0,12.199219,1.5,327.0,1
41.79599,1.0,4.0,2.0,0.0,0.0,1.0,0.0,0.0,0.0,39.69531,168.0,20.699219,7.0996094,3.0,1
46.935,1.0,3.0,1.0,0.0,0.0,2.0,75.0,60.0,14.0,36.0,133.0,10.599609,0.6999512,432.0,0
59.89899,1.0,0.0,1.0,0.0,0.0,1.0,110.0,58.0,14.0,36.19531,144.0,6.6992188,0.79992676,4.0,1
65.02899,1.0,1.0,1.0,0.0,0.0,2.0,98.0,55.0,28.0,37.89844,138.0,12.798828,0.5999756,795.0,0
59.28497,0.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,20.0,37.0,138.0,20.199219,0.5,17.0,1
75.27997,1.0,2.0,1.0,0.0,0.0,1.0,77.0,130.0,24.0,37.09375,134.0,12.798828,0.5,158.0,1
79.61395,1.0,3.0,1.0,0.0,1.0,1.0,97.0,80.0,20.0,36.69531,138.0,7.7998047,1.0998535,8.0,1
33.19897,0.0,4.0,3.0,1.0,0.0,1.0,128.0,116.0,40.0,37.69531,142.0,19.0,0.5999756,984.0,0
65.21796,0.0,2.0,1.0,0.0,0.0,1.0,45.0,120.0,8.0,37.69531,136.0,11.3984375,2.8999023,17.0,1
69.08698,1.0,2.0,1.0,0.0,0.0,2.0,67.0,69.0,24.0,36.29688,132.0,10.298828,1.1999512,70.0,1
55.30698,1.0,1.0,2.0,0.0,0.0,1.0,122.0,125.0,26.0,36.19531,130.0,6.0,0.6999512,788.0,0
81.00195,0.0,0.0,1.0,0.0,0.0,1.0,71.0,110.0,22.0,35.59375,136.0,11.298828,1.7998047,436.0,0
61.88098,0.0,2.0,1.0,0.0,0.0,1.0,60.0,140.0,30.0,39.0,131.0,19.796875,2.7998047,55.0,1
31.95299,1.0,1.0,3.0,0.0,0.0,1.0,69.0,126.0,24.0,38.09375,143.0,15.199219,1.0998535,91.0,1
91.69598,0.0,1.0,2.0,0.0,0.0,1.0,61.0,99.0,10.0,38.29688,158.0,24.398438,0.89990234,989.0,0
62.52197,0.0,3.0,3.0,0.0,0.0,2.0,48.0,105.0,6.0,36.19531,142.0,15.298828,2.5,13.0,1
76.41296,1.0,2.0,2.0,0.0,0.0,1.0,113.0,80.0,20.0,36.29688,144.0,3.199707,2.199707,449.0,1
58.65598,0.0,1.0,1.0,0.0,0.0,1.0,108.0,122.0,28.0,36.19531,140.0,32.695312,0.79992676,1025.0,0
69.16394,0.0,2.0,1.0,1.0,0.0,2.0,91.0,76.0,24.0,36.29688,131.0,24.0,3.2998047,87.0,1
53.85898,1.0,0.0,2.0,0.0,0.0,1.0,116.0,62.0,18.0,35.59375,133.0,19.199219,0.79992676,5.0,1
56.58298,1.0,4.0,1.0,1.0,0.0,1.0,72.0,75.0,16.0,36.19531,136.0,6.5,1.5,787.0,0
41.61298,0.0,3.0,1.0,0.0,0.0,1.0,57.0,145.0,20.0,36.5,134.0,7.1992188,0.5999756,716.0,1
52.22699,0.0,5.0,1.0,1.0,0.0,1.0,56.0,160.0,40.0,38.29688,132.0,9.199219,1.3999023,20.0,1
79.65796,0.0,1.0,2.0,0.0,0.0,0.0,38.0,145.0,40.0,39.19531,130.0,1.0,2.699707,84.0,1
60.56897,0.0,3.0,1.0,0.0,0.0,1.0,60.0,72.0,10.0,38.39844,135.0,13.099609,0.6999512,1584.0,0
75.96997,1.0,3.0,1.0,0.0,0.0,0.0,133.0,140.0,40.0,37.89844,141.0,11.798828,0.89990234,140.0,1
78.086,0.0,5.0,1.0,1.0,0.0,1.0,73.0,68.0,26.0,36.09375,135.0,19.0,0.79992676,11.0,1
41.16599,0.0,4.0,2.0,0.0,0.0,1.0,174.0,116.0,40.0,38.69531,136.0,7.5996094,0.5999756,66.0,1
65.99896,0.0,1.0,2.0,0.0,0.0,0.0,77.0,64.0,24.0,36.39844,124.0,6.2998047,1.2998047,62.0,1
22.146,0.0,1.0,1.0,0.0,0.0,2.0,83.0,76.0,18.0,36.79688,140.0,10.8984375,1.0998535,698.0,0
49.56897,0.0,1.0,1.0,0.0,0.0,1.0,74.0,101.0,24.0,35.79688,137.0,9.099609,2.0,27.0,1
85.74396,1.0,2.0,1.0,1.0,0.0,1.0,122.0,120.0,29.0,36.59375,133.0,13.8984375,0.89990234,263.0,1
43.13498,1.0,1.0,1.0,1.0,0.0,1.0,137.0,145.0,14.0,36.79688,150.0,29.597656,2.2998047,824.0,0
71.49097,0.0,1.0,2.0,0.0,0.0,1.0,75.0,75.0,11.0,38.59375,142.0,22.597656,0.5999756,146.0,1
69.224,1.0,0.0,1.0,0.0,0.0,1.0,69.0,116.0,45.0,36.89844,134.0,20.796875,1.6999512,988.0,0
65.89697,0.0,0.0,1.0,0.0,0.0,1.0,111.0,66.0,20.0,38.09375,139.0,8.5,0.79992676,295.0,1
42.03699,0.0,1.0,1.0,0.0,0.0,1.0,77.0,82.0,20.0,36.39844,128.0,6.7998047,2.0,28.0,1
40.93399,1.0,2.0,0.0,0.0,0.0,1.0,74.0,113.0,14.0,36.69531,135.0,4.0,0.79992676,1776.0,0
30.672,1.0,3.0,2.0,0.0,0.0,2.0,77.0,70.0,20.0,38.09375,139.0,21.597656,0.79992676,4.0,1
81.87,0.0,4.0,1.0,0.0,0.0,0.0,103.0,116.0,32.0,36.19531,146.0,15.8984375,1.1999512,4.0,1
65.78497,1.0,3.0,1.0,0.0,0.0,1.0,114.0,72.0,20.0,35.59375,130.0,12.699219,2.0,137.0,1
77.5,1.0,1.0,1.0,0.0,0.0,2.0,149.0,114.0,26.0,36.69531,141.0,6.2998047,4.5,4.0,1
68.19995,1.0,0.0,1.0,0.0,0.0,1.0,49.0,145.0,10.0,38.59375,137.0,8.3984375,3.2998047,1652.0,0
46.77298,0.0,4.0,1.0,0.0,0.0,1.0,26.0,200.0,43.0,36.29688,139.0,68.0,2.5,609.0,0
64.99097,0.0,1.0,1.0,0.0,0.0,0.0,59.0,135.0,40.0,35.69531,124.0,10.099609,1.5,657.0,0
87.461,1.0,2.0,1.0,0.0,0.0,1.0,93.0,60.0,20.0,36.19531,138.0,2.199707,0.5999756,26.0,1
54.48898,0.0,1.0,1.0,0.0,0.0,1.0,108.0,58.0,10.0,36.29688,143.0,11.0,1.1999512,440.0,0
37.34998,0.0,1.0,1.0,1.0,0.0,1.0,62.0,120.0,34.0,38.29688,144.0,14.199219,2.2998047,1073.0,0
79.07495,1.0,1.0,2.0,0.0,0.0,1.0,97.0,75.0,28.0,37.19531,140.0,21.699219,9.0,989.0,1
81.50897,0.0,5.0,1.0,1.0,1.0,1.0,111.0,80.0,26.0,36.0,140.0,6.1992188,1.8999023,1000.0,0
84.85394,0.0,0.0,1.0,0.0,0.0,1.0,46.0,105.0,10.0,39.39844,133.0,19.296875,2.2998047,691.0,0
40.92499,1.0,1.0,1.0,0.0,0.0,2.0,63.0,120.0,14.0,36.09375,143.0,11.699219,0.5999756,113.0,1
78.62299,1.0,5.0,1.0,0.0,0.0,1.0,65.0,100.0,28.0,36.5,135.0,5.7998047,0.79992676,294.0,1
70.57098,0.0,2.0,1.0,0.0,0.0,0.0,69.0,81.0,24.0,36.59375,142.0,6.0,1.0998535,254.0,1
58.95398,1.0,4.0,1.0,0.0,0.0,1.0,135.0,95.0,10.0,39.09375,153.0,5.5996094,1.5,11.0,1
74.48297,0.0,2.0,1.0,0.0,0.0,2.0,57.0,80.0,20.0,36.29688,144.0,5.0,1.0,31.0,1
18.146,0.0,2.0,3.0,0.0,0.0,1.0,44.0,142.0,27.0,37.19531,134.0,2.0,10.699219,1899.0,0
79.77496,0.0,2.0,1.0,0.0,0.0,1.0,93.0,71.0,22.0,36.09375,137.0,7.399414,1.1999512,1555.0,0
59.95297,0.0,3.0,1.0,0.0,0.0,1.0,108.0,130.0,28.0,37.89844,142.0,36.695312,2.3999023,705.0,0
70.40094,0.0,4.0,1.0,0.0,0.0,1.0,108.0,74.0,22.0,36.29688,140.0,7.5996094,1.5998535,307.0,1
67.86896,1.0,2.0,1.0,0.0,0.0,1.0,103.0,132.0,76.0,36.19531,141.0,6.1992188,2.5996094,1517.0,0
76.35297,0.0,2.0,1.0,0.0,0.0,2.0,103.0,120.0,28.0,38.79688,132.0,4.6992188,0.6999512,622.0,1
49.93597,0.0,1.0,1.0,0.0,0.0,0.0,73.0,104.0,22.0,36.19531,136.0,3.5,0.5,97.0,1
94.10797,1.0,0.0,1.0,0.0,0.0,1.0,70.0,80.0,20.0,36.69531,140.0,9.298828,1.0998535,27.0,1
65.90796,0.0,3.0,1.0,1.0,0.0,1.0,61.0,51.0,32.0,35.59375,132.0,6.0996094,1.2998047,406.0,1
41.95999,1.0,3.0,1.0,0.0,0.0,1.0,76.0,124.0,24.0,36.39844,133.0,7.899414,3.0,5.0,1
78.76196,1.0,4.0,1.0,1.0,0.0,1.0,60.0,124.0,32.0,38.69531,137.0,12.5,0.89990234,164.0,1
68.87097,1.0,2.0,1.0,0.0,0.0,0.0,83.0,100.0,20.0,38.09375,136.0,4.5,0.79992676,1564.0,0
69.17499,0.0,1.0,1.0,0.0,0.0,1.0,49.0,134.0,35.0,36.09375,128.0,10.5,0.39996338,1016.0,0
69.34698,0.0,2.0,4.0,1.0,0.0,0.0,112.0,125.0,14.0,36.5,140.0,10.3984375,1.0998535,42.0,1
86.55396,0.0,1.0,1.0,0.0,0.0,1.0,65.0,104.0,32.0,36.79688,144.0,17.796875,1.0,37.0,1
93.5,1.0,0.0,1.0,0.0,0.0,1.0,100.0,100.0,20.0,36.09375,137.0,8.699219,1.8999023,1059.0,0
72.54797,1.0,0.0,4.0,0.0,0.0,0.0,69.0,72.0,20.0,36.39844,138.0,5.1992188,1.0998535,354.0,1
55.97299,0.0,2.0,0.0,0.0,0.0,1.0,63.0,115.0,40.0,36.09375,135.0,9.3984375,0.89990234,1433.0,0
85.88898,1.0,0.0,1.0,0.0,0.0,1.0,66.0,56.0,28.0,36.0,137.0,8.298828,0.89990234,15.0,1
52.97198,0.0,2.0,1.0,0.0,0.0,1.0,52.0,150.0,14.0,38.29688,142.0,44.5,4.899414,74.0,1
70.77594,1.0,2.0,1.0,1.0,0.0,2.0,62.0,125.0,33.0,37.79688,149.0,2.5,2.199707,12.0,1
72.83496,1.0,5.0,3.0,1.0,0.0,1.0,64.0,110.0,8.0,37.89844,134.0,11.798828,2.0,81.0,1
67.00098,0.0,1.0,1.0,0.0,0.0,1.0,42.0,85.0,20.0,36.89844,138.0,7.7998047,1.3999023,11.0,1
77.74396,1.0,3.0,1.0,1.0,0.0,1.0,57.0,135.0,22.0,36.89844,134.0,5.899414,1.1999512,12.0,1
75.086,0.0,1.0,1.0,0.0,0.0,0.0,55.0,118.0,12.0,38.5,141.0,13.199219,0.6999512,14.0,1
80.10095,1.0,3.0,1.0,0.0,0.0,0.0,111.0,69.0,26.0,36.0,134.0,10.298828,1.0,35.0,1
89.23999,1.0,3.0,1.0,0.0,0.0,2.0,55.0,139.0,26.0,39.29688,144.0,25.796875,0.89990234,666.0,1
39.90399,1.0,1.0,1.0,0.0,0.0,0.0,105.0,115.0,32.0,37.89844,147.0,25.199219,1.5,490.0,0
78.64795,1.0,2.0,1.0,1.0,0.0,1.0,38.0,130.0,8.0,34.79688,130.0,3.5996094,2.0996094,637.0,0
68.01099,1.0,4.0,1.0,0.0,1.0,1.0,53.0,70.0,8.0,38.59375,157.0,11.199219,1.0998535,1608.0,1
80.44397,1.0,3.0,2.0,0.0,0.0,1.0,77.0,129.0,30.0,36.0,131.0,12.599609,1.0,4.0,1
63.439,1.0,5.0,1.0,1.0,0.0,2.0,66.0,104.0,28.0,35.29688,124.0,12.798828,1.8999023,15.0,1
54.09998,1.0,3.0,1.0,1.0,0.0,1.0,115.0,69.0,24.0,36.39844,140.0,4.399414,0.79992676,756.0,0
79.62994,1.0,1.0,1.0,0.0,1.0,1.0,75.0,101.0,26.0,37.19531,147.0,11.099609,0.79992676,1398.0,1
33.66699,0.0,3.0,1.0,0.0,0.0,1.0,108.0,74.0,26.0,38.5,136.0,5.2998047,0.6999512,1345.0,0
71.54596,0.0,1.0,1.0,0.0,0.0,0.0,120.0,89.0,26.0,36.89844,137.0,3.5,1.1999512,77.0,1
78.02295,1.0,2.0,1.0,0.0,0.0,2.0,107.0,120.0,26.0,36.39844,131.0,0.39996338,0.5999756,10.0,1
56.06299,1.0,5.0,2.0,1.0,0.0,1.0,73.0,52.0,24.0,36.79688,136.0,9.699219,1.6999512,1317.0,0
74.63397,0.0,4.0,1.0,1.0,0.0,1.0,85.0,96.0,24.0,36.09375,138.0,6.1992188,1.0998535,901.0,0
31.16499,1.0,2.0,1.0,0.0,0.0,2.0,95.0,84.0,14.0,36.69531,141.0,4.899414,1.5998535,26.0,1
64.698,0.0,1.0,1.0,0.0,0.0,0.0,119.0,60.0,24.0,36.29688,136.0,8.8984375,0.89990234,247.0,1
66.86096,0.0,2.0,1.0,0.0,0.0,1.0,57.0,116.0,36.0,40.0,133.0,11.298828,0.5999756,1838.0,0
49.23798,1.0,1.0,1.0,0.0,0.0,1.0,60.0,72.0,20.0,35.5,133.0,4.0,0.89990234,1785.0,0
25.67,0.0,1.0,1.0,0.0,0.0,0.0,81.0,20.0,20.0,36.5,139.0,3.699707,0.89990234,229.0,1
42.77298,0.0,0.0,1.0,0.0,0.0,1.0,81.0,76.0,36.0,38.09375,134.0,14.8984375,0.89990234,1528.0,0
66.02594,0.0,0.0,1.0,0.0,0.0,1.0,148.0,105.0,26.0,36.59375,148.0,12.798828,0.6999512,4.0,1
82.91296,1.0,2.0,1.0,1.0,0.0,2.0,82.0,85.0,24.0,36.39844,137.0,5.5,1.0,9.0,1
75.88995,0.0,3.0,1.0,1.0,1.0,1.0,69.0,104.0,24.0,35.5,135.0,11.599609,1.5998535,58.0,1
72.91998,0.0,2.0,1.0,0.0,0.0,1.0,132.0,116.0,25.0,38.5,150.0,16.597656,1.7998047,7.0,1
71.27197,0.0,2.0,1.0,1.0,0.0,0.0,97.0,86.0,20.0,36.89844,142.0,8.5,0.89990234,357.0,1
37.50598,0.0,1.0,1.0,0.0,0.0,1.0,113.0,44.0,6.0,36.89844,154.0,4.5,0.89990234,9.0,1
82.05298,1.0,3.0,1.0,0.0,1.0,1.0,74.0,120.0,36.0,39.69531,137.0,12.699219,1.1999512,144.0,1
47.75098,0.0,4.0,2.0,0.0,0.0,1.0,84.0,104.0,24.0,38.29688,133.0,4.6992188,1.8999023,608.0,0
76.42999,0.0,1.0,1.0,0.0,0.0,0.0,70.0,75.0,10.0,38.19531,152.0,14.699219,3.0996094,62.0,1
72.61298,0.0,2.0,1.0,0.0,0.0,0.0,117.0,60.0,14.0,38.69531,145.0,23.796875,4.399414,17.0,1
77.31696,0.0,4.0,1.0,1.0,0.0,1.0,67.0,107.0,28.0,36.39844,145.0,7.7998047,0.89990234,554.0,1
56.00299,0.0,2.0,1.0,0.0,0.0,1.0,68.0,150.0,40.0,39.29688,150.0,46.5,2.2998047,460.0,0
77.46698,1.0,1.0,1.0,1.0,0.0,1.0,67.0,104.0,32.0,38.09375,139.0,11.599609,1.0,261.0,1
77.21594,0.0,0.0,1.0,0.0,0.0,1.0,44.0,107.0,8.0,36.19531,136.0,9.3984375,1.1999512,913.0,1
45.96298,1.0,4.0,1.0,0.0,0.0,1.0,118.0,115.0,24.0,38.0,138.0,4.0996094,1.6999512,10.0,1
57.84799,0.0,2.0,1.0,0.0,0.0,1.0,117.0,70.0,24.0,38.09375,135.0,21.898438,1.1999512,638.0,1
50.439,0.0,3.0,2.0,1.0,0.0,1.0,82.0,60.0,26.0,36.0,130.0,2.0996094,9.099609,178.0,1
86.396,0.0,0.0,2.0,0.0,0.0,1.0,100.0,85.0,22.0,36.79688,137.0,4.0996094,1.0,13.0,1
68.50696,1.0,1.0,1.0,0.0,0.0,0.0,67.0,76.0,24.0,36.59375,139.0,8.8984375,2.2998047,41.0,1
69.05396,1.0,5.0,1.0,1.0,0.0,2.0,67.0,91.0,34.0,38.39844,133.0,9.599609,1.0998535,15.0,1
67.87396,0.0,3.0,3.0,0.0,0.0,2.0,114.0,67.0,30.0,36.59375,139.0,11.599609,0.89990234,36.0,1
59.44699,1.0,1.0,2.0,0.0,0.0,0.0,64.0,80.0,28.0,39.0,140.0,67.09375,1.3999023,5.0,1
75.21399,1.0,2.0,1.0,0.0,0.0,0.0,71.0,98.0,24.0,36.79688,141.0,9.298828,0.89990234,963.0,0
43.21698,1.0,1.0,1.0,0.0,0.0,0.0,75.0,120.0,12.0,36.19531,138.0,16.699219,0.79992676,492.0,1
70.36798,0.0,2.0,1.0,0.0,0.0,1.0,67.0,66.0,28.0,36.29688,143.0,6.899414,2.0,394.0,0
81.383,0.0,1.0,1.0,0.0,0.0,1.0,115.0,104.0,32.0,36.29688,141.0,9.5,1.5998535,1119.0,1
25.47299,0.0,0.0,1.0,0.0,0.0,1.0,113.0,134.0,52.0,39.0,137.0,22.796875,3.5996094,28.0,1
55.82498,1.0,1.0,1.0,0.0,0.0,0.0,68.0,59.0,24.0,35.79688,139.0,7.2998047,1.6999512,970.0,0
72.31494,1.0,3.0,1.0,1.0,0.0,1.0,64.0,111.0,8.0,38.19531,137.0,4.5,0.5999756,468.0,0
81.224,1.0,4.0,1.0,0.0,0.0,2.0,75.0,70.0,20.0,35.79688,136.0,3.5996094,0.6999512,30.0,1
75.16498,0.0,3.0,5.0,0.0,0.0,2.0,83.0,60.0,24.0,36.19531,141.0,6.6992188,2.199707,39.0,1
78.98199,1.0,4.0,2.0,1.0,0.0,1.0,110.0,97.0,24.0,36.39844,134.0,16.597656,1.5998535,148.0,1
80.37,0.0,0.0,1.0,0.0,0.0,1.0,49.0,80.0,36.0,34.0,153.0,29.699219,2.2998047,87.0,1
40.99899,0.0,3.0,2.0,0.0,0.0,1.0,120.0,85.0,22.0,36.0,142.0,5.2998047,3.2998047,444.0,1
80.27698,1.0,3.0,1.0,0.0,0.0,1.0,107.0,60.0,20.0,35.59375,140.0,11.3984375,1.0,1362.0,0
60.85699,1.0,0.0,1.0,0.0,0.0,0.0,98.0,110.0,20.0,37.5,136.0,3.7998047,1.0998535,309.0,1
75.08795,0.0,4.0,1.0,1.0,0.0,2.0,32.0,155.0,26.0,38.5,153.0,0.04999542,4.5996094,4.0,1
70.34595,0.0,1.0,1.0,0.0,0.0,1.0,68.0,115.0,30.0,38.39844,141.0,15.298828,6.7998047,428.0,0
63.85999,1.0,0.0,1.0,0.0,0.0,1.0,139.0,122.0,10.0,38.69531,149.0,8.298828,0.6999512,5.0,1
95.79199,1.0,1.0,1.0,0.0,1.0,1.0,88.0,65.0,8.0,37.19531,147.0,11.599609,1.6999512,19.0,1
71.89294,0.0,2.0,1.0,0.0,0.0,1.0,83.0,80.0,16.0,37.0,132.0,8.0,1.2998047,578.0,0
69.74396,0.0,1.0,1.0,0.0,0.0,2.0,126.0,148.0,45.0,39.09375,126.0,12.298828,0.79992676,18.0,1
49.79898,0.0,1.0,3.0,0.0,0.0,2.0,66.0,120.0,12.0,36.0,136.0,0.09999084,0.79992676,7.0,1
60.35599,0.0,1.0,1.0,0.0,0.0,0.0,49.0,130.0,36.0,35.09375,137.0,8.199219,2.7998047,9.0,1
58.77899,0.0,0.0,1.0,0.0,0.0,1.0,88.0,93.0,20.0,36.79688,137.0,8.8984375,0.89990234,4.0,1
56.85397,1.0,2.0,1.0,1.0,0.0,1.0,131.0,83.0,31.0,35.69531,133.0,12.699219,2.5,236.0,1
47.23297,0.0,0.0,1.0,0.0,0.0,1.0,103.0,67.0,22.0,36.39844,141.0,5.6992188,0.79992676,504.0,1
82.06995,1.0,3.0,1.0,0.0,1.0,0.0,119.0,100.0,24.0,35.59375,133.0,14.5,0.5999756,14.0,1
74.85297,0.0,4.0,1.0,0.0,0.0,1.0,77.0,76.0,18.0,36.79688,142.0,8.099609,1.0,3.0,1
68.36694,0.0,5.0,1.0,1.0,0.0,0.0,105.0,99.0,28.0,35.69531,126.0,6.5,1.8999023,4.0,1
35.66898,1.0,0.0,1.0,0.0,0.0,1.0,49.0,144.0,48.0,39.59375,135.0,19.699219,0.79992676,1568.0,0
68.02496,0.0,3.0,1.0,0.0,0.0,1.0,110.0,104.0,40.0,36.59375,139.0,18.898438,0.89990234,619.0,1
39.53998,0.0,3.0,2.0,0.0,0.0,2.0,68.0,110.0,28.0,38.59375,136.0,0.79992676,1.0998535,137.0,1
54.02899,0.0,2.0,1.0,0.0,0.0,1.0,53.0,54.0,11.0,36.09375,138.0,6.899414,1.1999512,1599.0,0
70.01196,1.0,2.0,1.0,0.0,0.0,0.0,109.0,67.0,22.0,36.39844,133.0,5.5,0.5999756,237.0,1
40.29797,1.0,5.0,1.0,0.0,0.0,0.0,107.0,110.0,40.0,38.69531,145.0,13.3984375,1.3999023,251.0,1
81.54095,0.0,3.0,1.0,0.0,1.0,2.0,84.0,61.0,20.0,37.19531,139.0,65.0,1.7998047,91.0,1
66.76495,1.0,4.0,1.0,0.0,0.0,2.0,107.0,126.0,24.0,36.5,137.0,11.8984375,0.89990234,1411.0,0
79.85199,1.0,2.0,1.0,0.0,0.0,0.0,52.0,138.0,24.0,35.0,139.0,10.099609,1.3999023,525.0,1
56.09,0.0,5.0,1.0,1.0,0.0,2.0,90.0,69.0,28.0,36.19531,141.0,13.599609,0.79992676,169.0,1
65.81799,1.0,1.0,1.0,0.0,0.0,1.0,128.0,55.0,8.0,39.09375,160.0,10.798828,1.2998047,397.0,1
78.69397,0.0,1.0,2.0,0.0,0.0,2.0,27.0,26.0,24.0,35.5,164.0,9.699219,4.7998047,3.0,1
50.37097,0.0,2.0,1.0,0.0,0.0,1.0,98.0,82.0,20.0,37.39844,138.0,8.3984375,0.6999512,2013.0,0
32.75598,1.0,1.0,3.0,0.0,0.0,0.0,77.0,80.0,16.0,38.09375,145.0,10.798828,0.79992676,406.0,0
75.40594,0.0,1.0,2.0,0.0,0.0,2.0,110.0,114.0,35.0,37.29688,150.0,25.0,1.5998535,1971.0,0
68.383,0.0,3.0,1.0,1.0,0.0,1.0,93.0,65.0,28.0,39.5,137.0,8.8984375,0.6999512,628.0,0
60.33899,1.0,2.0,1.0,0.0,0.0,1.0,43.0,112.0,34.0,34.59375,132.0,17.097656,5.5,4.0,1
63.66299,1.0,0.0,1.0,0.0,0.0,1.0,69.0,108.0,22.0,36.69531,130.0,30.097656,2.8999023,14.0,1
55.017,1.0,3.0,1.0,0.0,0.0,2.0,111.0,126.0,18.0,37.79688,141.0,16.097656,0.6999512,4.0,1
81.81799,1.0,1.0,1.0,0.0,0.0,0.0,115.0,74.0,22.0,35.79688,144.0,9.599609,0.89990234,17.0,1
53.922,1.0,1.0,1.0,0.0,0.0,0.0,83.0,100.0,24.0,37.39844,135.0,10.5,0.79992676,78.0,1
54.43399,0.0,1.0,2.0,0.0,0.0,0.0,100.0,120.0,20.0,37.79688,142.0,13.3984375,0.89990234,11.0,1
71.18695,1.0,2.0,2.0,0.0,0.0,1.0,67.0,119.0,26.0,37.69531,134.0,10.0,0.39996338,4.0,1
77.29498,0.0,0.0,1.0,0.0,0.0,1.0,82.0,96.0,24.0,36.79688,142.0,6.1992188,1.0998535,36.0,1
79.27698,0.0,4.0,1.0,1.0,0.0,1.0,70.0,110.0,32.0,38.69531,133.0,12.5,1.1999512,631.0,0
61.65598,1.0,1.0,1.0,0.0,0.0,2.0,110.0,120.0,42.0,38.5,140.0,0.19998169,2.8999023,10.0,1
42.09698,0.0,1.0,1.0,0.0,0.0,0.0,63.0,145.0,28.0,37.89844,161.0,0.19998169,4.0996094,9.0,1
71.77295,0.0,2.0,1.0,1.0,0.0,0.0,103.0,76.0,20.0,37.79688,142.0,2.3999023,0.89990234,28.0,1
31.59499,0.0,1.0,2.0,0.0,0.0,1.0,106.0,94.0,21.0,36.0,137.0,12.5,0.89990234,940.0,0
69.61298,1.0,3.0,1.0,0.0,0.0,1.0,57.0,120.0,32.0,38.59375,136.0,10.298828,0.6999512,489.0,0
63.52597,1.0,1.0,1.0,0.0,0.0,1.0,50.0,114.0,22.0,38.79688,130.0,22.097656,1.5998535,1386.0,0
77.49799,1.0,0.0,1.0,0.0,0.0,1.0,113.0,152.0,10.0,39.79688,143.0,17.097656,0.89990234,6.0,1
59.79498,1.0,6.0,2.0,1.0,0.0,1.0,48.0,70.0,0.0,38.19531,131.0,55.59375,0.79992676,5.0,1
60.87299,1.0,5.0,2.0,1.0,0.0,1.0,67.0,75.0,20.0,36.29688,131.0,9.798828,1.1999512,449.0,1
64.34796,0.0,1.0,3.0,0.0,0.0,1.0,63.0,136.0,32.0,36.19531,133.0,3.699707,0.79992676,649.0,0
46.09198,1.0,2.0,1.0,0.0,0.0,2.0,52.0,165.0,24.0,37.69531,146.0,0.04999542,3.5,701.0,0
82.60394,1.0,0.0,1.0,0.0,0.0,1.0,65.0,71.0,26.0,35.89844,146.0,15.599609,1.5998535,6.0,1
27.91499,0.0,1.0,1.0,0.0,0.0,1.0,75.0,55.0,20.0,36.59375,138.0,6.2998047,0.89990234,775.0,0
66.24194,1.0,2.0,1.0,0.0,0.0,0.0,109.0,126.0,24.0,38.29688,133.0,8.099609,0.6999512,27.0,1
50.97897,0.0,2.0,1.0,0.0,0.0,1.0,122.0,110.0,32.0,36.5,137.0,9.099609,0.79992676,1600.0,1
57.52798,0.0,0.0,1.0,0.0,0.0,1.0,60.0,75.0,15.0,36.89844,137.0,19.796875,1.0,1722.0,0
89.58795,1.0,1.0,2.0,0.0,0.0,1.0,65.0,62.0,20.0,36.19531,126.0,5.0996094,1.1999512,705.0,0
68.55597,0.0,3.0,1.0,0.0,0.0,1.0,93.0,100.0,22.0,35.89844,139.0,7.6992188,1.8999023,923.0,1
69.77698,1.0,2.0,1.0,0.0,0.0,1.0,99.0,101.0,26.0,36.5,142.0,6.399414,0.79992676,1475.0,0
56.19397,0.0,0.0,0.0,0.0,0.0,1.0,68.0,130.0,28.0,38.5,131.0,26.699219,2.0996094,21.0,1
50.89398,1.0,1.0,1.0,0.0,0.0,0.0,75.0,75.0,32.0,35.89844,141.0,7.7998047,1.2998047,74.0,1
82.54297,0.0,2.0,1.0,0.0,0.0,0.0,58.0,65.0,8.0,38.29688,144.0,16.796875,1.5,15.0,1
39.03897,0.0,3.0,2.0,0.0,0.0,1.0,67.0,118.0,10.0,40.29688,136.0,14.0,1.5998535,24.0,1
68.35297,1.0,4.0,1.0,0.0,0.0,1.0,139.0,59.0,24.0,36.29688,141.0,12.798828,1.6999512,915.0,0
65.14398,0.0,2.0,1.0,0.0,0.0,0.0,83.0,110.0,12.0,35.0,142.0,19.796875,2.5996094,3.0,1
66.59296,0.0,1.0,2.0,0.0,0.0,1.0,76.0,84.0,24.0,36.39844,139.0,6.5,1.5998535,49.0,1
58.70999,0.0,2.0,1.0,0.0,0.0,0.0,103.0,70.0,20.0,35.59375,138.0,6.6992188,2.2998047,231.0,1
41.91898,0.0,0.0,1.0,0.0,0.0,1.0,65.0,116.0,16.0,37.89844,132.0,17.597656,1.0998535,780.0,0
70.15997,0.0,0.0,2.0,0.0,0.0,1.0,52.0,135.0,22.0,37.69531,132.0,20.796875,2.7998047,446.0,0
52.767,0.0,0.0,2.0,0.0,0.0,1.0,77.0,115.0,24.0,38.19531,145.0,17.097656,5.399414,11.0,1
65.36096,0.0,4.0,1.0,1.0,0.0,1.0,77.0,60.0,36.0,38.19531,134.0,8.599609,2.199707,265.0,1
35.26599,0.0,0.0,1.0,0.0,0.0,1.0,66.0,82.0,16.0,38.39844,148.0,13.099609,0.79992676,1023.0,0
65.23798,0.0,1.0,1.0,0.0,0.0,2.0,33.0,150.0,36.0,39.59375,135.0,11.199219,3.8999023,574.0,1
52.44897,0.0,1.0,1.0,0.0,0.0,0.0,133.0,136.0,26.0,36.29688,155.0,2.199707,1.1999512,328.0,1
21.92699,0.0,0.0,1.0,0.0,0.0,1.0,33.0,170.0,30.0,39.0,142.0,1.6999512,2.0996094,3.0,1
52.27698,1.0,2.0,1.0,0.0,0.0,0.0,43.0,140.0,36.0,36.29688,141.0,14.199219,0.39996338,6.0,1
77.82599,1.0,1.0,1.0,0.0,0.0,1.0,60.0,49.0,24.0,36.19531,137.0,5.7998047,1.8999023,1503.0,0
73.60394,1.0,4.0,2.0,1.0,0.0,1.0,75.0,129.0,32.0,36.5,137.0,8.798828,3.199707,333.0,1
88.52295,0.0,1.0,1.0,0.0,0.0,2.0,106.0,70.0,41.0,38.0,132.0,29.796875,1.3999023,6.0,1
80.88696,0.0,1.0,1.0,0.0,0.0,1.0,131.0,126.0,10.0,38.09375,147.0,19.5,1.0998535,9.0,1
44.64297,1.0,0.0,0.0,0.0,0.0,1.0,53.0,70.0,24.0,35.09375,131.0,5.2998047,1.7998047,842.0,1
63.48798,1.0,0.0,2.0,0.0,0.0,1.0,130.0,130.0,30.0,39.79688,130.0,7.2998047,1.8999023,7.0,1
71.54596,1.0,2.0,1.0,0.0,0.0,0.0,74.0,104.0,32.0,36.5,133.0,11.599609,2.5,10.0,1
96.55298,1.0,4.0,1.0,0.0,0.0,1.0,103.0,90.0,25.0,36.09375,138.0,18.796875,1.3999023,448.0,1
55.80298,1.0,0.0,1.0,0.0,0.0,1.0,90.0,110.0,25.0,37.59375,139.0,7.5,0.5,221.0,1
72.52594,1.0,1.0,2.0,1.0,0.0,1.0,55.0,112.0,40.0,38.19531,136.0,9.8984375,1.0998535,1018.0,0
47.56998,1.0,4.0,1.0,1.0,0.0,2.0,60.0,130.0,14.0,38.69531,137.0,21.699219,0.5999756,28.0,1
77.17694,0.0,2.0,1.0,0.0,0.0,1.0,135.0,125.0,38.0,36.69531,136.0,9.8984375,2.2998047,5.0,1
38.35699,1.0,1.0,1.0,0.0,0.0,0.0,71.0,80.0,16.0,36.79688,139.0,8.3984375,0.79992676,303.0,1
63.33499,0.0,3.0,1.0,0.0,0.0,1.0,59.0,39.0,20.0,36.39844,138.0,10.5,1.5,1138.0,1
73.31995,1.0,0.0,1.0,0.0,0.0,1.0,99.0,102.0,42.0,38.09375,142.0,10.099609,0.79992676,1887.0,0
31.034,0.0,2.0,1.0,0.0,0.0,1.0,50.0,122.0,8.0,33.39844,138.0,13.0,0.5999756,24.0,1
77.14398,0.0,2.0,1.0,1.0,0.0,2.0,74.0,110.0,18.0,36.0,120.0,9.099609,0.6999512,560.0,0
27.187,0.0,6.0,3.0,1.0,0.0,1.0,55.0,125.0,10.0,36.0,133.0,7.6992188,4.5996094,774.0,0
56.41299,1.0,2.0,1.0,0.0,0.0,0.0,68.0,60.0,32.0,36.29688,132.0,14.699219,0.5999756,417.0,1
83.58398,1.0,0.0,1.0,0.0,0.0,1.0,73.0,80.0,22.0,35.39844,137.0,5.5996094,1.5998535,806.0,0
68.44897,0.0,1.0,1.0,0.0,0.0,0.0,80.0,107.0,24.0,38.59375,133.0,10.0,1.0,70.0,1
34.59299,0.0,4.0,2.0,0.0,0.0,1.0,61.0,63.0,10.0,36.29688,140.0,6.5996094,0.79992676,849.0,0
58.81198,0.0,2.0,2.0,1.0,0.0,1.0,76.0,130.0,30.0,36.19531,134.0,12.599609,3.199707,11.0,1
42.99799,0.0,2.0,1.0,0.0,0.0,1.0,55.0,78.0,10.0,35.0,137.0,16.898438,0.5999756,839.0,0
56.91998,0.0,1.0,1.0,0.0,0.0,0.0,111.0,116.0,22.0,36.59375,135.0,12.199219,0.5,8.0,1
44.32898,1.0,2.0,1.0,0.0,0.0,0.0,53.0,80.0,30.0,37.79688,151.0,20.5,2.5,116.0,1
77.31097,0.0,2.0,2.0,0.0,0.0,2.0,50.0,135.0,13.0,39.39844,135.0,9.5,0.89990234,528.0,0
39.84698,1.0,1.0,1.0,0.0,0.0,0.0,71.0,120.0,22.0,36.39844,111.0,6.1992188,0.2999878,140.0,1
48.51999,0.0,1.0,1.0,0.0,0.0,1.0,54.0,124.0,28.0,39.39844,150.0,15.0,2.3999023,1385.0,0
86.61694,0.0,2.0,1.0,0.0,0.0,1.0,53.0,66.0,32.0,36.09375,143.0,12.699219,1.2998047,1494.0,1
43.49298,1.0,6.0,1.0,1.0,0.0,1.0,60.0,70.0,24.0,36.19531,134.0,8.8984375,1.1999512,40.0,1
47.79999,0.0,1.0,1.0,1.0,0.0,1.0,67.0,115.0,7.0,35.39844,139.0,22.5,1.0998535,747.0,0
77.13898,0.0,0.0,1.0,0.0,0.0,1.0,67.0,94.0,24.0,36.19531,137.0,14.599609,2.5,12.0,1
68.0,1.0,2.0,1.0,0.0,0.0,2.0,108.0,105.0,22.0,36.69531,137.0,11.5,0.5999756,29.0,1
67.67694,1.0,3.0,1.0,0.0,0.0,0.0,50.0,65.0,30.0,36.29688,130.0,13.798828,1.5998535,6.0,1
56.60498,0.0,2.0,1.0,0.0,0.0,1.0,48.0,137.0,9.0,38.19531,140.0,12.298828,0.5999756,412.0,0
77.04297,0.0,1.0,1.0,0.0,0.0,1.0,65.0,135.0,45.0,38.0,143.0,11.0,1.1999512,742.0,0
75.34296,0.0,1.0,1.0,0.0,0.0,0.0,67.0,80.0,20.0,40.0,138.0,9.599609,1.0998535,60.0,1
65.52997,0.0,5.0,1.0,1.0,0.0,1.0,96.0,112.0,20.0,36.0,135.0,2.0,0.89990234,421.0,1
61.06198,0.0,1.0,1.0,0.0,0.0,1.0,105.0,74.0,8.0,36.5,135.0,18.898438,1.0998535,1600.0,0
57.35498,0.0,2.0,1.0,0.0,0.0,0.0,77.0,70.0,25.0,36.09375,132.0,8.199219,0.6999512,44.0,1
30.88599,0.0,1.0,1.0,0.0,0.0,1.0,65.0,120.0,30.0,38.79688,148.0,6.1992188,10.599609,40.0,1
65.94397,1.0,0.0,1.0,0.0,0.0,1.0,67.0,157.0,36.0,38.69531,133.0,11.8984375,0.5999756,527.0,0
18.946,0.0,2.0,2.0,0.0,0.0,2.0,110.0,110.0,29.0,37.79688,146.0,0.09999084,0.5,12.0,1
77.54999,1.0,0.0,1.0,0.0,0.0,1.0,121.0,107.0,24.0,38.59375,133.0,12.798828,8.8984375,22.0,1
81.21594,0.0,1.0,1.0,0.0,0.0,2.0,59.0,58.0,30.0,36.79688,138.0,77.390625,1.5,6.0,1
70.86694,1.0,1.0,1.0,0.0,0.0,1.0,57.0,52.0,22.0,39.29688,139.0,10.599609,0.79992676,1269.0,1
66.28595,0.0,3.0,1.0,1.0,0.0,1.0,127.0,96.0,20.0,36.59375,132.0,20.199219,3.5996094,8.0,1
44.31799,0.0,4.0,1.0,0.0,0.0,1.0,72.0,145.0,40.0,38.79688,136.0,27.0,0.5999756,132.0,1
76.71997,1.0,2.0,1.0,1.0,0.0,0.0,77.0,80.0,20.0,36.09375,140.0,21.296875,0.89990234,736.0,1
22.63399,0.0,3.0,1.0,0.0,0.0,1.0,127.0,130.0,40.0,38.19531,146.0,20.296875,0.5999756,779.0,0
80.745,0.0,2.0,1.0,0.0,0.0,1.0,43.0,104.0,36.0,35.59375,143.0,21.699219,0.5,5.0,1
42.24197,0.0,3.0,1.0,0.0,0.0,1.0,66.0,115.0,20.0,35.89844,133.0,7.6992188,0.89990234,789.0,0
71.10199,0.0,1.0,1.0,0.0,0.0,0.0,78.0,98.0,20.0,36.89844,141.0,9.5,0.5999756,259.0,1
74.47998,0.0,3.0,3.0,0.0,0.0,1.0,73.0,70.0,28.0,36.0,142.0,7.5,1.3999023,689.0,0
54.14099,0.0,5.0,1.0,0.0,0.0,1.0,98.0,135.0,39.0,36.5,130.0,17.097656,1.0,64.0,1
67.258,1.0,3.0,1.0,0.0,0.0,2.0,77.0,80.0,20.0,39.39844,135.0,6.6992188,0.5999756,99.0,1
54.81198,0.0,1.0,2.0,1.0,0.0,1.0,111.0,60.0,10.0,36.69531,133.0,24.5,0.79992676,840.0,0
84.33099,0.0,0.0,1.0,0.0,0.0,1.0,75.0,68.0,16.0,38.5,142.0,10.3984375,1.3999023,2016.0,0
57.09198,0.0,2.0,1.0,1.0,0.0,1.0,58.0,110.0,24.0,38.59375,136.0,6.6992188,0.89990234,1775.0,0
67.37,1.0,3.0,1.0,0.0,0.0,1.0,71.0,72.0,20.0,36.39844,140.0,4.399414,4.6992188,77.0,1
70.00696,0.0,0.0,1.0,0.0,0.0,1.0,101.0,104.0,20.0,36.69531,141.0,5.399414,1.2998047,6.0,1
47.93198,1.0,3.0,1.0,0.0,0.0,0.0,60.0,150.0,40.0,36.29688,129.0,0.04999542,2.8999023,5.0,1
73.79895,1.0,3.0,1.0,0.0,0.0,1.0,73.0,76.0,20.0,36.19531,133.0,8.798828,0.79992676,849.0,0
90.11597,1.0,1.0,1.0,0.0,0.0,1.0,93.0,82.0,28.0,37.0,144.0,5.399414,1.0998535,27.0,1
56.65399,0.0,4.0,1.0,1.0,0.0,1.0,67.0,114.0,20.0,35.39844,132.0,0.10998535,1.0,437.0,0
81.19098,1.0,2.0,1.0,0.0,0.0,1.0,51.0,73.0,28.0,35.0,135.0,33.695312,1.2998047,99.0,1
76.07898,0.0,0.0,1.0,0.0,0.0,1.0,125.0,130.0,44.0,39.19531,143.0,10.8984375,0.89990234,4.0,1
62.37399,1.0,1.0,1.0,0.0,0.0,0.0,70.0,68.0,20.0,37.19531,140.0,8.0,0.79992676,211.0,1
62.52698,0.0,1.0,2.0,0.0,0.0,1.0,128.0,125.0,12.0,36.5,132.0,23.296875,1.2998047,36.0,1
74.22894,1.0,4.0,1.0,0.0,0.0,1.0,101.0,83.0,28.0,36.29688,137.0,8.798828,1.2998047,61.0,1
48.55899,0.0,4.0,1.0,0.0,0.0,2.0,100.0,60.0,25.0,36.09375,143.0,3.699707,2.7998047,680.0,0
68.18896,1.0,2.0,1.0,0.0,0.0,1.0,45.0,127.0,10.0,35.89844,145.0,13.3984375,1.1999512,237.0,1
34.83899,1.0,1.0,1.0,0.0,0.0,1.0,72.0,58.0,24.0,38.79688,135.0,10.8984375,0.6999512,1999.0,0
52.76898,0.0,3.0,2.0,1.0,0.0,1.0,154.0,150.0,36.0,35.79688,146.0,27.398438,1.7998047,193.0,1
65.17694,0.0,2.0,1.0,1.0,0.0,2.0,52.0,146.0,23.0,39.0,139.0,0.09999084,0.79992676,5.0,1
70.64496,1.0,2.0,1.0,0.0,0.0,1.0,73.0,75.0,20.0,38.29688,134.0,10.298828,0.6999512,519.0,0
87.71497,0.0,0.0,1.0,0.0,0.0,1.0,80.0,110.0,25.0,37.79688,133.0,20.597656,1.1999512,3.0,1
79.64996,0.0,2.0,1.0,0.0,0.0,1.0,85.0,86.0,20.0,36.79688,145.0,7.2998047,0.89990234,1915.0,0
52.405,0.0,2.0,1.0,0.0,0.0,2.0,63.0,64.0,20.0,36.59375,142.0,6.6992188,1.0,244.0,1
43.129,1.0,0.0,1.0,0.0,0.0,1.0,80.0,110.0,8.0,36.89844,142.0,12.8984375,1.1999512,1994.0,0
78.57397,1.0,0.0,2.0,0.0,0.0,1.0,104.0,110.0,24.0,36.39844,146.0,19.5,1.0,7.0,1
72.12,0.0,1.0,2.0,0.0,0.0,0.0,113.0,115.0,9.0,36.5,125.0,26.5,6.5,31.0,1
78.74597,0.0,0.0,1.0,0.0,0.0,1.0,64.0,81.0,28.0,35.79688,136.0,6.0996094,1.6999512,4.0,1
53.09497,0.0,0.0,1.0,0.0,0.0,1.0,100.0,70.0,28.0,37.59375,136.0,15.199219,0.6999512,1946.0,0
87.90399,0.0,1.0,2.0,0.0,0.0,1.0,133.0,144.0,28.0,36.59375,164.0,10.699219,2.3999023,563.0,0
91.28796,1.0,3.0,1.0,0.0,0.0,1.0,108.0,156.0,22.0,36.69531,132.0,0.6999512,0.6999512,5.0,1
76.83197,0.0,4.0,1.0,0.0,1.0,1.0,117.0,58.0,10.0,38.89844,141.0,24.5,5.899414,647.0,0
68.87299,1.0,1.0,1.0,0.0,0.0,0.0,72.0,124.0,40.0,36.39844,138.0,14.5,0.39996338,3.0,1
71.10498,0.0,1.0,1.0,0.0,0.0,0.0,80.0,116.0,20.0,36.79688,131.0,6.0996094,1.0998535,179.0,1
68.99896,0.0,3.0,1.0,0.0,0.0,1.0,70.0,85.0,20.0,36.0,138.0,11.5,1.6999512,134.0,1
59.70697,1.0,4.0,1.0,0.0,0.0,1.0,58.0,125.0,35.0,39.5,139.0,3.0996094,1.0998535,12.0,1
68.37195,1.0,0.0,1.0,0.0,0.0,1.0,110.0,42.0,11.0,36.89844,148.0,9.699219,0.5999756,9.0,1
78.461,0.0,3.0,1.0,0.0,0.0,1.0,83.0,100.0,22.0,36.79688,136.0,12.599609,0.89990234,829.0,0
24.56699,1.0,3.0,3.0,0.0,0.0,1.0,65.0,130.0,32.0,38.5,137.0,10.199219,8.798828,1571.0,0
48.728,0.0,3.0,2.0,1.0,0.0,1.0,106.0,84.0,20.0,35.79688,134.0,5.6992188,1.6999512,849.0,1
41.66998,0.0,7.0,1.0,1.0,0.0,1.0,55.0,50.0,14.0,36.69531,132.0,29.097656,2.8999023,436.0,0
74.75397,1.0,1.0,1.0,0.0,0.0,0.0,64.0,62.0,24.0,36.39844,140.0,7.0996094,0.89990234,48.0,1
72.83496,0.0,6.0,1.0,1.0,0.0,1.0,78.0,126.0,44.0,37.5,139.0,23.097656,1.1999512,1885.0,0
56.89798,1.0,1.0,1.0,0.0,0.0,1.0,65.0,70.0,26.0,37.79688,131.0,6.899414,4.2998047,786.0,0
85.51996,0.0,5.0,1.0,1.0,0.0,0.0,61.0,58.0,30.0,36.09375,140.0,14.798828,1.0998535,349.0,1
54.47498,0.0,1.0,1.0,0.0,0.0,0.0,97.0,76.0,20.0,36.19531,138.0,6.0,1.0998535,1048.0,0
77.53595,0.0,0.0,1.0,0.0,0.0,1.0,40.0,55.0,10.0,35.59375,138.0,10.3984375,2.2998047,3.0,1
60.19699,0.0,1.0,1.0,0.0,0.0,1.0,142.0,136.0,14.0,37.79688,142.0,39.296875,0.89990234,970.0,1
51.836,1.0,2.0,1.0,0.0,0.0,1.0,93.0,80.0,26.0,36.39844,138.0,3.5,0.6999512,2029.0,0
21.254,0.0,2.0,1.0,0.0,0.0,1.0,10.0,45.0,10.0,35.69531,132.0,10.199219,1.5,660.0,0
73.80396,1.0,1.0,1.0,0.0,0.0,0.0,49.0,63.0,28.0,38.39844,142.0,7.0,1.5998535,60.0,1
76.73096,0.0,1.0,1.0,0.0,0.0,1.0,114.0,119.0,41.0,40.29688,147.0,5.5,1.8999023,157.0,1
56.01398,0.0,3.0,1.0,0.0,0.0,1.0,60.0,124.0,24.0,36.09375,142.0,5.6992188,1.1999512,906.0,1
82.98999,0.0,2.0,1.0,0.0,0.0,1.0,73.0,60.0,28.0,36.19531,139.0,9.5,1.8999023,220.0,1
64.34497,1.0,5.0,1.0,0.0,0.0,0.0,65.0,114.0,12.0,36.5,138.0,10.199219,1.5998535,138.0,1
26.752,0.0,0.0,2.0,0.0,0.0,1.0,51.0,130.0,12.0,39.39844,137.0,21.699219,1.0,1310.0,0
70.03699,1.0,2.0,2.0,1.0,0.0,0.0,73.0,136.0,32.0,39.09375,126.0,10.699219,0.5999756,36.0,1
67.03595,0.0,1.0,1.0,0.0,0.0,0.0,117.0,110.0,30.0,35.69531,136.0,19.597656,1.2998047,8.0,1
90.20697,1.0,1.0,1.0,0.0,0.0,1.0,75.0,70.0,22.0,35.89844,137.0,8.298828,2.699707,476.0,1
60.668,0.0,1.0,1.0,0.0,0.0,0.0,133.0,135.0,26.0,35.59375,139.0,10.3984375,1.0998535,40.0,1
45.008,1.0,0.0,3.0,0.0,0.0,1.0,110.0,65.0,8.0,38.39844,155.0,8.798828,0.89990234,602.0,0
71.96698,1.0,0.0,1.0,0.0,0.0,1.0,137.0,116.0,35.0,38.5,134.0,15.5,2.0996094,19.0,1
53.84299,0.0,1.0,1.0,1.0,0.0,1.0,60.0,126.0,24.0,38.5,133.0,9.8984375,0.89990234,244.0,1
28.709,1.0,1.0,1.0,0.0,0.0,0.0,109.0,96.0,22.0,35.79688,138.0,6.6992188,11.599609,170.0,1
78.09998,0.0,4.0,1.0,0.0,0.0,2.0,80.0,100.0,25.0,36.29688,140.0,5.5,1.3999023,1687.0,0
67.38696,1.0,2.0,1.0,1.0,0.0,1.0,87.0,80.0,20.0,36.09375,132.0,9.5,1.0998535,521.0,0
67.797,0.0,3.0,1.0,0.0,0.0,2.0,76.0,72.0,25.0,36.19531,137.0,14.798828,2.0,10.0,1
35.19199,1.0,1.0,2.0,1.0,0.0,1.0,65.0,107.0,26.0,36.69531,133.0,11.298828,0.79992676,439.0,0
47.633,1.0,1.0,4.0,0.0,0.0,1.0,25.0,125.0,10.0,36.0,142.0,4.5,3.5996094,3.0,1
61.61499,1.0,2.0,1.0,0.0,0.0,1.0,113.0,133.0,42.0,38.39844,144.0,6.899414,1.0998535,9.0,1
64.849,1.0,3.0,2.0,0.0,0.0,1.0,54.0,111.0,30.0,35.0,142.0,12.3984375,2.7998047,54.0,1
53.47299,1.0,3.0,1.0,1.0,0.0,1.0,113.0,79.0,28.0,36.19531,141.0,8.3984375,2.8999023,395.0,1
77.76294,1.0,3.0,1.0,0.0,0.0,1.0,65.0,80.0,32.0,38.29688,133.0,46.296875,1.5,564.0,0
61.50897,0.0,2.0,1.0,0.0,0.0,1.0,61.0,79.0,20.0,36.09375,135.0,10.298828,1.2998047,998.0,1
27.44099,0.0,0.0,1.0,0.0,0.0,1.0,75.0,126.0,16.0,38.69531,135.0,7.0996094,0.6999512,1747.0,0
26.683,1.0,0.0,0.0,0.0,0.0,1.0,118.0,120.0,10.0,38.0,136.0,24.097656,1.3999023,1611.0,0
75.13995,0.0,0.0,1.0,0.0,0.0,1.0,81.0,64.0,16.0,36.29688,138.0,13.3984375,1.0998535,403.0,0
63.58398,0.0,2.0,1.0,0.0,0.0,1.0,113.0,72.0,24.0,36.19531,127.0,17.597656,2.5996094,952.0,0
73.95197,0.0,1.0,1.0,0.0,0.0,1.0,108.0,110.0,24.0,37.0,125.0,9.5,0.6999512,399.0,1
41.974,0.0,0.0,1.0,0.0,0.0,1.0,50.0,135.0,30.0,35.09375,142.0,5.6992188,3.0996094,1373.0,0
67.31299,1.0,3.0,1.0,0.0,0.0,1.0,67.0,60.0,15.0,36.09375,139.0,8.099609,1.2998047,590.0,1
67.35095,0.0,2.0,1.0,0.0,0.0,1.0,56.0,74.0,28.0,36.39844,134.0,20.597656,1.8999023,105.0,1
49.72998,1.0,0.0,1.0,0.0,0.0,1.0,38.0,140.0,24.0,38.09375,134.0,42.09375,7.0,710.0,0
67.82996,0.0,1.0,1.0,0.0,0.0,2.0,58.0,85.0,16.0,39.79688,145.0,9.599609,5.6992188,19.0,1
72.07397,0.0,2.0,1.0,0.0,0.0,1.0,68.0,115.0,28.0,36.0,132.0,2.5,3.0996094,107.0,1
46.836,0.0,0.0,1.0,0.0,0.0,1.0,158.0,118.0,29.0,36.39844,142.0,27.296875,1.0,423.0,0
36.22198,1.0,4.0,2.0,0.0,0.0,1.0,147.0,114.0,13.0,37.79688,141.0,13.199219,0.5,1892.0,0
72.65997,1.0,1.0,1.0,0.0,0.0,1.0,96.0,97.0,20.0,36.59375,137.0,6.399414,0.89990234,3.0,1
82.20898,0.0,2.0,1.0,0.0,0.0,2.0,117.0,69.0,26.0,36.09375,140.0,6.899414,2.5,1613.0,0
67.737,0.0,2.0,1.0,1.0,0.0,1.0,118.0,105.0,24.0,37.0,134.0,10.3984375,0.79992676,9.0,1
50.64499,0.0,1.0,1.0,0.0,0.0,1.0,77.0,72.0,22.0,36.19531,130.0,10.8984375,1.2998047,8.0,1
71.83795,0.0,3.0,1.0,1.0,0.0,1.0,66.0,62.0,16.0,36.09375,140.0,4.1992188,1.1999512,575.0,1
48.98599,0.0,5.0,1.0,0.0,0.0,1.0,60.0,115.0,36.0,38.0,138.0,16.398438,1.0,16.0,1
55.24698,1.0,3.0,1.0,1.0,0.0,1.0,87.0,84.0,20.0,36.0,140.0,9.199219,1.1999512,235.0,1
68.16394,0.0,1.0,2.0,0.0,0.0,0.0,157.0,20.0,48.0,35.79688,137.0,4.2998047,0.79992676,3.0,1
79.41998,0.0,3.0,1.0,0.0,0.0,1.0,107.0,50.0,22.0,36.69531,135.0,11.599609,0.89990234,52.0,1
61.87299,0.0,2.0,1.0,0.0,0.0,0.0,128.0,212.0,10.0,37.0,135.0,12.5,1.5,167.0,1
65.23999,0.0,1.0,1.0,0.0,0.0,2.0,58.0,96.0,36.0,36.59375,133.0,11.0,2.0996094,58.0,1
50.89398,1.0,0.0,3.0,0.0,0.0,1.0,105.0,96.0,24.0,35.89844,128.0,7.5,1.1999512,936.0,0
76.64899,0.0,5.0,1.0,0.0,0.0,2.0,103.0,76.0,25.0,35.69531,128.0,7.1992188,1.0998535,94.0,1
24.241,1.0,0.0,1.0,0.0,0.0,1.0,71.0,141.0,14.0,36.89844,140.0,15.298828,1.5998535,620.0,0
58.09698,0.0,1.0,1.0,0.0,0.0,0.0,90.0,120.0,24.0,36.79688,139.0,7.899414,0.79992676,10.0,1
84.70599,1.0,3.0,1.0,0.0,1.0,2.0,67.0,175.0,14.0,39.19531,156.0,15.8984375,2.7998047,6.0,1
64.95599,0.0,2.0,1.0,0.0,0.0,0.0,54.0,121.0,10.0,38.79688,146.0,18.296875,1.3999023,77.0,1
77.07599,0.0,3.0,2.0,1.0,0.0,1.0,60.0,68.0,20.0,37.09375,139.0,3.8999023,0.6999512,461.0,0
76.85999,1.0,0.0,1.0,0.0,0.0,1.0,125.0,135.0,12.0,39.0,138.0,14.298828,0.6999512,756.0,0
77.36896,0.0,3.0,1.0,0.0,0.0,1.0,59.0,72.0,28.0,36.19531,148.0,7.5,1.6999512,825.0,1
65.53894,1.0,2.0,1.0,0.0,0.0,0.0,125.0,88.0,22.0,36.39844,139.0,9.599609,0.79992676,1490.0,0
72.31995,1.0,2.0,0.0,0.0,0.0,2.0,65.0,70.0,8.0,36.19531,135.0,11.3984375,2.0,23.0,1
65.86395,0.0,3.0,1.0,0.0,0.0,1.0,139.0,124.0,38.0,36.0,142.0,17.296875,0.89990234,8.0,1
67.745,1.0,3.0,1.0,0.0,0.0,0.0,110.0,72.0,16.0,36.79688,137.0,6.5,1.6999512,23.0,1
67.14899,1.0,1.0,1.0,0.0,0.0,0.0,100.0,80.0,25.0,36.0,146.0,6.5,1.2998047,291.0,1
57.21799,0.0,0.0,1.0,0.0,0.0,1.0,123.0,134.0,26.0,39.09375,139.0,5.5,4.2998047,344.0,1
64.88397,0.0,4.0,1.0,1.0,0.0,1.0,48.0,95.0,22.0,36.79688,127.0,15.699219,3.0996094,13.0,1
53.45898,1.0,1.0,1.0,0.0,0.0,1.0,63.0,75.0,24.0,36.29688,137.0,4.5996094,5.0996094,132.0,1
67.29895,0.0,1.0,1.0,0.0,0.0,0.0,67.0,105.0,16.0,36.09375,135.0,9.8984375,0.89990234,145.0,1
23.19199,0.0,0.0,2.0,0.0,0.0,1.0,122.0,114.0,41.0,37.69531,136.0,15.199219,0.19998169,82.0,1
89.77997,0.0,2.0,1.0,0.0,1.0,1.0,78.0,80.0,9.0,38.5,149.0,17.296875,1.1999512,3.0,1
22.72699,1.0,0.0,2.0,0.0,0.0,1.0,99.0,112.0,40.0,38.5,134.0,6.7998047,0.79992676,1579.0,0
75.34296,1.0,1.0,1.0,0.0,0.0,1.0,58.0,98.0,24.0,36.69531,130.0,5.5,0.5999756,1701.0,0
55.28799,1.0,2.0,1.0,0.0,0.0,1.0,84.0,110.0,24.0,36.89844,140.0,6.0996094,1.3999023,25.0,1
58.56497,0.0,3.0,2.0,1.0,0.0,1.0,78.0,62.0,10.0,35.09375,134.0,24.898438,2.2998047,437.0,1
59.96698,0.0,4.0,1.0,1.0,0.0,1.0,48.0,225.0,26.0,36.69531,128.0,20.296875,2.2998047,7.0,1
28.30099,0.0,1.0,1.0,0.0,0.0,1.0,67.0,135.0,16.0,36.29688,139.0,6.2998047,1.5998535,1366.0,0
50.51599,1.0,0.0,1.0,0.0,0.0,1.0,74.0,110.0,24.0,36.59375,139.0,19.699219,1.3999023,1633.0,0
86.17395,0.0,0.0,1.0,0.0,0.0,1.0,118.0,53.0,36.0,38.19531,134.0,20.5,1.0,4.0,1
84.13995,1.0,1.0,1.0,0.0,0.0,1.0,70.0,108.0,15.0,36.69531,137.0,2.5,0.39996338,6.0,1
53.21298,1.0,0.0,1.0,0.0,0.0,1.0,116.0,122.0,9.0,36.09375,145.0,16.5,0.6999512,864.0,0
63.82199,0.0,3.0,1.0,0.0,0.0,0.0,109.0,110.0,34.0,35.89844,143.0,44.09375,0.79992676,15.0,1
82.70496,1.0,4.0,1.0,0.0,0.0,1.0,103.0,100.0,25.0,36.69531,137.0,6.7998047,1.1999512,473.0,1
77.92694,1.0,0.0,1.0,0.0,0.0,1.0,122.0,76.0,16.0,36.89844,140.0,6.6992188,1.0998535,684.0,1
22.03099,0.0,0.0,1.0,0.0,0.0,1.0,103.0,110.0,20.0,36.19531,142.0,5.2998047,1.7998047,724.0,0
71.96399,1.0,0.0,1.0,0.0,0.0,1.0,113.0,55.0,30.0,38.5,136.0,11.798828,0.5999756,31.0,1
59.32599,0.0,2.0,1.0,0.0,0.0,1.0,48.0,115.0,8.0,38.69531,144.0,22.097656,1.3999023,196.0,1
57.81799,0.0,1.0,1.0,0.0,0.0,0.0,104.0,120.0,20.0,36.09375,141.0,11.298828,0.79992676,113.0,1
54.021,0.0,0.0,1.0,0.0,0.0,1.0,92.0,70.0,20.0,37.0,136.0,5.0996094,0.79992676,914.0,0
68.93396,0.0,0.0,1.0,0.0,0.0,1.0,50.0,130.0,12.0,38.39844,140.0,13.798828,0.89990234,75.0,1
60.87598,0.0,2.0,1.0,0.0,0.0,1.0,119.0,125.0,22.0,36.39844,139.0,7.1992188,1.8999023,1504.0,0
49.16898,0.0,8.0,1.0,1.0,0.0,1.0,55.0,115.0,20.0,36.29688,130.0,14.798828,6.7998047,15.0,1
36.84097,1.0,2.0,2.0,0.0,0.0,1.0,118.0,105.0,26.0,38.59375,141.0,14.199219,0.5999756,798.0,0
63.75897,0.0,4.0,1.0,0.0,0.0,1.0,61.0,103.0,20.0,35.79688,138.0,6.899414,1.0,1572.0,0
58.40698,0.0,1.0,1.0,0.0,0.0,0.0,68.0,106.0,31.0,36.0,136.0,2.0,3.5,11.0,1
93.62897,1.0,3.0,1.0,0.0,0.0,1.0,67.0,70.0,20.0,36.09375,132.0,5.7998047,0.89990234,624.0,1
58.14099,1.0,4.0,1.0,1.0,0.0,1.0,117.0,105.0,24.0,36.5,140.0,9.099609,0.89990234,1241.0,1
73.74896,1.0,1.0,1.0,0.0,0.0,1.0,129.0,114.0,40.0,36.5,139.0,14.298828,1.5,9.0,1
49.21799,0.0,2.0,1.0,0.0,0.0,1.0,150.0,140.0,40.0,38.79688,142.0,19.097656,2.0,6.0,1
85.36896,1.0,1.0,1.0,0.0,0.0,1.0,67.0,72.0,44.0,38.19531,153.0,8.099609,1.3999023,6.0,1
58.19299,0.0,1.0,1.0,0.0,0.0,0.0,104.0,110.0,24.0,37.59375,131.0,6.899414,1.2998047,49.0,1
82.11395,1.0,1.0,3.0,0.0,0.0,1.0,110.0,142.0,40.0,35.89844,142.0,39.0,1.0998535,719.0,1
60.91699,1.0,2.0,1.0,1.0,0.0,1.0,97.0,59.0,20.0,36.09375,140.0,10.199219,4.899414,466.0,1
62.50198,0.0,4.0,3.0,1.0,0.0,1.0,70.0,60.0,20.0,36.0,138.0,9.298828,1.5,595.0,1
29.50899,1.0,0.0,1.0,0.0,0.0,1.0,78.0,104.0,24.0,38.59375,136.0,6.5,0.5999756,11.0,1
78.30499,0.0,1.0,2.0,0.0,0.0,0.0,97.0,97.0,20.0,35.69531,135.0,6.899414,1.2998047,70.0,1
47.21997,0.0,1.0,2.0,0.0,0.0,1.0,150.0,70.0,10.0,38.69531,145.0,7.0996094,5.2998047,12.0,1
80.05499,0.0,3.0,1.0,0.0,0.0,2.0,127.0,102.0,38.0,37.79688,147.0,8.099609,1.6999512,50.0,1
61.71899,0.0,1.0,1.0,0.0,0.0,0.0,106.0,134.0,10.0,37.0,141.0,5.899414,1.3999023,231.0,1
65.92999,1.0,2.0,1.0,0.0,0.0,1.0,105.0,60.0,8.0,37.59375,141.0,9.099609,0.6999512,867.0,1
38.13599,1.0,3.0,1.0,0.0,0.0,0.0,67.0,76.0,24.0,38.19531,131.0,12.199219,0.79992676,46.0,1
75.09698,0.0,0.0,1.0,0.0,0.0,1.0,52.0,113.0,8.0,40.09375,145.0,26.796875,2.0,7.0,1
65.53595,0.0,1.0,2.0,0.0,0.0,2.0,108.0,100.0,12.0,39.29688,136.0,10.699219,1.7998047,1332.0,1
65.68097,0.0,3.0,1.0,1.0,0.0,1.0,100.0,100.0,24.0,37.59375,142.0,62.0,0.79992676,13.0,1
48.30698,0.0,1.0,1.0,0.0,0.0,1.0,110.0,50.0,16.0,37.0,131.0,28.199219,5.0,1540.0,0
68.96899,0.0,1.0,1.0,0.0,0.0,1.0,107.0,76.0,16.0,37.09375,144.0,9.599609,1.0998535,4.0,1
66.77899,0.0,4.0,1.0,0.0,0.0,1.0,114.0,120.0,34.0,37.79688,139.0,4.0,0.79992676,35.0,1
69.05396,0.0,1.0,1.0,0.0,0.0,1.0,73.0,68.0,20.0,35.39844,143.0,7.0,1.5,132.0,1
67.49097,0.0,1.0,1.0,0.0,0.0,1.0,62.0,110.0,31.0,36.89844,143.0,7.6992188,3.0996094,716.0,0
50.97598,0.0,2.0,2.0,1.0,0.0,2.0,82.0,106.0,26.0,36.0,134.0,10.099609,0.89990234,1560.0,0
64.534,1.0,2.0,1.0,0.0,0.0,1.0,126.0,124.0,34.0,39.89844,133.0,21.199219,1.1999512,195.0,1
69.66498,1.0,3.0,1.0,0.0,0.0,1.0,107.0,84.0,22.0,36.39844,136.0,9.599609,1.5998535,1510.0,0
74.41199,0.0,4.0,1.0,1.0,0.0,0.0,80.0,81.0,24.0,36.5,133.0,4.7998047,1.6999512,667.0,1
78.90497,0.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,24.0,36.19531,138.0,6.5,1.0998535,255.0,1
69.44299,1.0,5.0,0.0,0.0,0.0,0.0,104.0,83.0,40.0,37.59375,133.0,10.0,0.79992676,405.0,1
74.06696,1.0,0.0,1.0,0.0,0.0,1.0,117.0,104.0,22.0,38.09375,136.0,11.099609,0.79992676,984.0,0
92.32599,1.0,2.0,1.0,0.0,1.0,1.0,101.0,60.0,28.0,36.09375,139.0,7.5996094,0.89990234,6.0,1
43.37299,0.0,1.0,2.0,0.0,0.0,0.0,0.0,0.0,14.0,35.79688,149.0,16.898438,4.2998047,3.0,1
51.59497,0.0,2.0,2.0,1.0,0.0,1.0,112.0,95.0,13.0,35.29688,134.0,25.0,7.6992188,9.0,1
70.771,0.0,4.0,1.0,0.0,0.0,1.0,77.0,68.0,24.0,36.0,139.0,7.0,0.6999512,19.0,1
69.95996,1.0,4.0,2.0,1.0,0.0,1.0,80.0,64.0,28.0,36.5,140.0,4.2998047,1.2998047,77.0,1
64.13995,0.0,4.0,1.0,1.0,0.0,1.0,52.0,125.0,24.0,36.19531,133.0,6.2998047,1.3999023,435.0,1
30.245,0.0,1.0,2.0,0.0,0.0,0.0,47.0,125.0,38.0,36.69531,142.0,17.296875,1.0998535,4.0,1
75.41394,0.0,1.0,1.0,0.0,0.0,0.0,63.0,112.0,22.0,38.79688,141.0,15.0,1.2998047,12.0,1
50.93799,0.0,1.0,1.0,0.0,0.0,1.0,60.0,131.0,28.0,36.59375,133.0,10.599609,2.0,7.0,1
94.48895,1.0,2.0,2.0,0.0,0.0,1.0,77.0,77.0,26.0,36.29688,140.0,5.6992188,0.79992676,916.0,0
58.58197,0.0,1.0,2.0,1.0,0.0,1.0,80.0,72.0,20.0,36.89844,138.0,13.0,0.79992676,786.0,0
91.92297,0.0,1.0,1.0,0.0,0.0,1.0,141.0,123.0,34.0,38.0,141.0,22.097656,0.79992676,11.0,1
52.47598,1.0,2.0,1.0,0.0,0.0,2.0,125.0,125.0,8.0,36.29688,145.0,12.8984375,1.8999023,5.0,1
47.18997,1.0,2.0,0.0,0.0,0.0,1.0,60.0,140.0,39.0,37.0,148.0,26.097656,2.199707,7.0,1
71.37598,0.0,4.0,1.0,0.0,1.0,1.0,77.0,106.0,28.0,36.19531,133.0,24.5,4.6992188,285.0,1
65.61499,0.0,1.0,1.0,0.0,0.0,1.0,102.0,75.0,38.0,35.5,141.0,6.399414,1.6999512,25.0,1
78.297,0.0,1.0,1.0,0.0,0.0,2.0,147.0,110.0,42.0,36.79688,140.0,11.3984375,1.2998047,1063.0,1
50.754,0.0,1.0,1.0,0.0,0.0,1.0,107.0,95.0,12.0,38.89844,140.0,9.699219,1.0998535,63.0,1
78.65594,1.0,2.0,1.0,1.0,0.0,2.0,113.0,103.0,24.0,39.19531,131.0,8.8984375,1.5,1439.0,1
68.21899,1.0,3.0,1.0,0.0,0.0,2.0,80.0,108.0,28.0,37.0,139.0,8.199219,1.2998047,542.0,0
79.34296,0.0,2.0,1.0,0.0,0.0,1.0,66.0,120.0,8.0,35.79688,134.0,6.399414,2.0996094,1895.0,0
43.58698,1.0,1.0,1.0,0.0,0.0,0.0,114.0,134.0,10.0,38.5,142.0,15.8984375,0.79992676,362.0,1
52.09,0.0,1.0,2.0,0.0,0.0,1.0,142.0,68.0,10.0,36.5,155.0,38.898438,2.5996094,841.0,1
29.55499,1.0,1.0,2.0,0.0,0.0,1.0,47.0,112.0,30.0,35.89844,142.0,18.398438,5.7998047,6.0,1
73.5,0.0,1.0,1.0,0.0,0.0,0.0,63.0,132.0,28.0,39.29688,139.0,13.5,0.6999512,120.0,1
52.89499,1.0,2.0,1.0,0.0,0.0,1.0,55.0,105.0,10.0,38.5,148.0,11.099609,3.5996094,625.0,0
77.06995,1.0,1.0,1.0,0.0,0.0,1.0,117.0,74.0,16.0,36.29688,135.0,9.5,2.8999023,12.0,1
64.61298,0.0,0.0,1.0,0.0,0.0,1.0,85.0,55.0,40.0,35.0,136.0,15.3984375,0.89990234,819.0,0
38.35999,0.0,1.0,2.0,0.0,0.0,1.0,66.0,146.0,40.0,36.0,146.0,15.298828,0.89990234,319.0,1
37.51099,0.0,0.0,1.0,0.0,0.0,1.0,105.0,160.0,14.0,36.5,138.0,8.798828,0.5999756,446.0,0
90.90796,1.0,0.0,1.0,0.0,0.0,1.0,133.0,115.0,9.0,38.5,137.0,16.296875,1.0,17.0,1
54.91599,0.0,2.0,1.0,0.0,0.0,1.0,77.0,128.0,32.0,38.19531,137.0,9.599609,0.89990234,571.0,0
70.97894,0.0,2.0,1.0,0.0,0.0,0.0,83.0,70.0,20.0,36.19531,132.0,4.0996094,1.0,375.0,1
79.86896,1.0,2.0,1.0,1.0,0.0,1.0,49.0,74.0,28.0,36.59375,128.0,5.7998047,1.0998535,1418.0,0
74.46698,1.0,2.0,1.0,1.0,0.0,1.0,67.0,116.0,12.0,35.59375,112.0,9.5,1.3999023,634.0,1
72.43799,0.0,1.0,1.0,0.0,0.0,0.0,78.0,75.0,8.0,36.19531,149.0,36.09375,1.8999023,726.0,0
83.11798,1.0,3.0,1.0,1.0,0.0,1.0,77.0,60.0,32.0,36.09375,145.0,26.097656,2.3999023,97.0,1
46.97098,1.0,2.0,3.0,0.0,0.0,1.0,112.0,72.0,20.0,37.59375,139.0,8.199219,0.79992676,1666.0,0
76.07397,0.0,2.0,1.0,0.0,0.0,2.0,58.0,67.0,28.0,38.5,139.0,3.699707,5.0,32.0,1
60.20499,0.0,1.0,1.0,1.0,0.0,1.0,113.0,106.0,44.0,39.0,137.0,28.097656,0.6999512,193.0,1
63.88199,0.0,2.0,1.0,0.0,0.0,1.0,70.0,45.0,28.0,36.09375,139.0,7.399414,1.5,8.0,1
74.80396,0.0,1.0,1.0,0.0,0.0,1.0,64.0,104.0,26.0,38.29688,135.0,7.5996094,1.3999023,1666.0,0
26.51299,1.0,0.0,3.0,0.0,0.0,1.0,113.0,135.0,44.0,38.39844,133.0,19.0,0.6999512,1079.0,0
50.95999,1.0,0.0,1.0,0.0,0.0,1.0,59.0,120.0,6.0,38.09375,143.0,10.199219,0.6999512,1595.0,0
51.73398,1.0,1.0,1.0,0.0,0.0,1.0,58.0,115.0,30.0,38.29688,149.0,9.5,0.89990234,4.0,1
88.77997,0.0,0.0,1.0,0.0,0.0,1.0,70.0,114.0,16.0,36.39844,139.0,7.1992188,1.1999512,5.0,1
27.409,0.0,2.0,1.0,0.0,0.0,1.0,140.0,60.0,48.0,38.09375,137.0,8.5,1.0998535,146.0,1
57.55798,1.0,1.0,1.0,0.0,0.0,0.0,61.0,132.0,28.0,37.59375,130.0,15.199219,0.6999512,25.0,1
57.681,0.0,1.0,1.0,0.0,0.0,0.0,77.0,120.0,20.0,38.19531,133.0,13.699219,0.6999512,28.0,1
61.862,1.0,2.0,1.0,0.0,0.0,1.0,65.0,78.0,24.0,36.59375,134.0,18.097656,0.6999512,1867.0,0
69.23199,1.0,2.0,2.0,1.0,0.0,0.0,100.0,80.0,15.0,37.79688,140.0,0.79992676,0.6999512,1707.0,0
78.00995,0.0,1.0,1.0,0.0,0.0,1.0,70.0,110.0,34.0,38.69531,130.0,7.7998047,0.89990234,969.0,1
61.54099,0.0,4.0,1.0,0.0,0.0,1.0,77.0,126.0,38.0,36.19531,135.0,8.599609,0.89990234,1392.0,0
69.07898,1.0,4.0,1.0,0.0,0.0,1.0,64.0,116.0,24.0,35.19531,135.0,7.2998047,6.0996094,30.0,1
69.95996,1.0,2.0,1.0,1.0,0.0,1.0,113.0,63.0,26.0,38.09375,153.0,8.298828,2.5996094,1907.0,0
76.271,1.0,2.0,1.0,1.0,0.0,1.0,107.0,74.0,20.0,35.29688,136.0,6.7998047,1.8999023,8.0,1
60.93597,1.0,1.0,2.0,1.0,0.0,1.0,100.0,75.0,20.0,38.0,140.0,5.5996094,0.89990234,454.0,0
63.80298,0.0,2.0,2.0,0.0,0.0,2.0,132.0,103.0,24.0,36.59375,138.0,5.0996094,9.3984375,201.0,1
47.10999,0.0,0.0,1.0,0.0,0.0,1.0,58.0,125.0,47.0,36.19531,137.0,16.699219,0.89990234,507.0,0
52.90598,1.0,2.0,1.0,1.0,0.0,1.0,66.0,120.0,30.0,38.0,135.0,14.8984375,1.2998047,441.0,1
63.93997,1.0,1.0,1.0,0.0,0.0,2.0,66.0,118.0,22.0,38.5,149.0,12.0,2.5996094,1052.0,0
45.89697,0.0,3.0,1.0,1.0,0.0,1.0,73.0,104.0,22.0,36.79688,130.0,10.8984375,1.0,54.0,1
67.04199,0.0,1.0,1.0,0.0,0.0,1.0,129.0,125.0,36.0,38.0,138.0,9.3984375,1.0,1216.0,1
50.37399,1.0,2.0,2.0,1.0,0.0,1.0,107.0,120.0,44.0,38.29688,138.0,15.0,0.6999512,1045.0,0
51.56699,1.0,1.0,0.0,0.0,0.0,1.0,58.0,72.0,24.0,36.0,126.0,10.5,2.0996094,1607.0,0
80.03796,0.0,4.0,2.0,0.0,0.0,1.0,68.0,110.0,24.0,35.29688,139.0,10.298828,0.6999512,180.0,1
73.94897,0.0,4.0,4.0,1.0,0.0,2.0,62.0,115.0,30.0,38.0,135.0,6.1992188,2.699707,57.0,1
52.98599,1.0,3.0,1.0,1.0,0.0,1.0,93.0,60.0,15.0,37.0,134.0,6.0996094,0.6999512,33.0,1
64.03595,1.0,2.0,1.0,1.0,0.0,1.0,66.0,80.0,8.0,38.0,135.0,10.599609,0.5999756,99.0,1
63.41998,1.0,3.0,2.0,0.0,0.0,1.0,70.0,44.0,22.0,36.09375,137.0,4.0996094,1.8999023,266.0,1
68.39996,0.0,1.0,2.0,0.0,0.0,2.0,121.0,140.0,8.0,39.79688,148.0,3.3999023,2.199707,1346.0,1
66.22296,0.0,2.0,2.0,0.0,0.0,1.0,58.0,105.0,28.0,36.0,130.0,16.296875,3.699707,204.0,1
51.767,1.0,1.0,1.0,0.0,0.0,0.0,70.0,128.0,22.0,36.59375,137.0,15.199219,0.6999512,9.0,1
73.69995,0.0,2.0,1.0,1.0,0.0,0.0,73.0,110.0,12.0,36.0,143.0,26.0,1.5998535,212.0,1
66.00397,0.0,1.0,1.0,0.0,0.0,0.0,93.0,70.0,16.0,36.19531,135.0,6.899414,1.5,57.0,1
84.08496,0.0,2.0,1.0,0.0,0.0,1.0,117.0,103.0,24.0,36.19531,134.0,19.5,1.8999023,493.0,0
74.52698,1.0,3.0,1.0,0.0,0.0,2.0,59.0,76.0,14.0,36.29688,134.0,10.199219,1.5,92.0,1
77.46997,1.0,3.0,1.0,0.0,0.0,1.0,135.0,63.0,16.0,36.69531,141.0,7.899414,0.89990234,1613.0,0
64.60797,1.0,1.0,2.0,0.0,0.0,0.0,81.0,64.0,28.0,36.39844,139.0,10.599609,1.3999023,93.0,1
45.95798,0.0,1.0,1.0,0.0,0.0,2.0,111.0,140.0,28.0,36.29688,142.0,0.09999084,3.5,882.0,0
69.20197,1.0,1.0,1.0,0.0,0.0,0.0,93.0,100.0,16.0,35.39844,138.0,9.298828,0.89990234,41.0,1
68.17499,0.0,2.0,1.0,0.0,1.0,2.0,77.0,80.0,25.0,36.29688,136.0,6.5,1.0,11.0,1
64.05194,0.0,2.0,1.0,0.0,0.0,1.0,72.0,83.0,22.0,36.59375,136.0,7.6992188,1.2998047,1789.0,1
30.84698,1.0,2.0,2.0,0.0,0.0,1.0,65.0,50.0,12.0,36.89844,136.0,14.798828,0.79992676,896.0,1
46.51898,1.0,1.0,2.0,0.0,0.0,2.0,122.0,125.0,27.0,38.59375,127.0,19.097656,5.0,9.0,1
83.61896,0.0,0.0,1.0,0.0,0.0,1.0,65.0,65.0,26.0,35.79688,138.0,10.199219,1.6999512,51.0,1
74.54297,0.0,4.0,1.0,0.0,0.0,1.0,58.0,70.0,12.0,38.5,134.0,10.5,0.5999756,334.0,1
76.18896,0.0,4.0,2.0,0.0,0.0,2.0,40.0,135.0,18.0,38.39844,137.0,15.798828,1.8999023,568.0,0
77.33295,1.0,2.0,1.0,0.0,0.0,0.0,67.0,74.0,28.0,38.39844,143.0,7.7998047,1.0998535,20.0,1
67.07196,0.0,1.0,1.0,0.0,0.0,0.0,90.0,72.0,22.0,36.69531,141.0,6.899414,1.0,94.0,1
74.17096,0.0,2.0,1.0,0.0,0.0,1.0,78.0,53.0,16.0,35.89844,138.0,8.298828,1.3999023,625.0,0
70.16296,0.0,2.0,1.0,0.0,0.0,1.0,53.0,105.0,18.0,36.5,134.0,5.5,2.0996094,879.0,0
52.19199,1.0,0.0,1.0,0.0,0.0,1.0,103.0,66.0,22.0,36.0,143.0,9.599609,12.3984375,1059.0,1
55.34,0.0,4.0,1.0,0.0,0.0,1.0,62.0,119.0,30.0,36.69531,138.0,6.7998047,0.79992676,49.0,1
62.327,0.0,6.0,1.0,0.0,0.0,2.0,48.0,147.0,28.0,38.0,151.0,13.699219,5.1992188,75.0,1
62.48297,0.0,3.0,1.0,1.0,0.0,1.0,74.0,72.0,16.0,38.09375,138.0,6.5996094,0.89990234,769.0,0
61.92999,0.0,3.0,1.0,1.0,0.0,1.0,78.0,105.0,11.0,36.79688,137.0,15.798828,3.0996094,20.0,1
75.58099,1.0,4.0,2.0,1.0,0.0,2.0,65.0,64.0,16.0,38.09375,140.0,5.399414,2.0,186.0,1
60.68698,1.0,1.0,1.0,0.0,0.0,2.0,114.0,136.0,32.0,39.59375,137.0,0.0,0.5,17.0,1
40.60199,0.0,6.0,2.0,0.0,0.0,1.0,60.0,120.0,14.0,34.29688,132.0,8.699219,1.6999512,904.0,0
47.21997,0.0,4.0,1.0,1.0,0.0,1.0,75.0,75.0,32.0,37.5,138.0,5.899414,1.5,426.0,1
62.35699,1.0,2.0,1.0,0.0,0.0,0.0,125.0,98.0,20.0,36.0,128.0,6.7998047,0.5,26.0,1
42.29398,0.0,4.0,1.0,0.0,0.0,1.0,67.0,130.0,32.0,36.5,134.0,23.597656,2.5996094,5.0,1
78.57397,0.0,1.0,1.0,0.0,0.0,1.0,109.0,120.0,32.0,36.0,131.0,7.0,2.8999023,1524.0,1
69.93799,0.0,1.0,2.0,0.0,0.0,1.0,69.0,130.0,22.0,40.0,146.0,19.597656,3.699707,10.0,1
49.69199,1.0,3.0,2.0,1.0,0.0,1.0,78.0,64.0,9.0,36.59375,129.0,19.097656,5.0,110.0,1
71.16498,0.0,2.0,1.0,0.0,0.0,1.0,73.0,68.0,27.0,37.79688,138.0,5.7998047,1.5,1938.0,0
90.48596,1.0,3.0,1.0,0.0,0.0,1.0,133.0,82.0,24.0,36.79688,147.0,9.298828,1.7998047,9.0,1
59.08798,0.0,2.0,1.0,0.0,0.0,1.0,107.0,120.0,25.0,36.5,141.0,6.1992188,1.0,310.0,1
52.29797,0.0,1.0,1.0,0.0,0.0,2.0,57.0,136.0,32.0,39.19531,147.0,22.597656,1.0998535,25.0,1
66.27496,0.0,1.0,1.0,0.0,0.0,0.0,83.0,68.0,20.0,38.0,135.0,13.3984375,1.0998535,879.0,1
41.29797,0.0,0.0,1.0,0.0,0.0,1.0,106.0,73.0,20.0,36.39844,152.0,6.399414,0.5999756,21.0,1
91.25299,1.0,2.0,1.0,0.0,0.0,1.0,55.0,50.0,16.0,36.0,125.0,8.699219,1.6999512,440.0,1
55.99698,0.0,1.0,1.0,0.0,0.0,1.0,77.0,70.0,20.0,36.09375,138.0,6.7998047,2.2998047,183.0,1
71.51495,0.0,2.0,1.0,0.0,0.0,1.0,77.0,80.0,25.0,36.69531,127.0,9.298828,1.1999512,7.0,1
70.36597,1.0,1.0,5.0,0.0,0.0,0.0,83.0,84.0,20.0,36.69531,144.0,5.0996094,0.89990234,1339.0,1
67.85199,0.0,3.0,1.0,0.0,0.0,2.0,65.0,48.0,20.0,35.59375,134.0,8.0,1.0,59.0,1
51.09698,0.0,2.0,1.0,0.0,0.0,0.0,65.0,135.0,36.0,37.5,130.0,16.597656,0.89990234,112.0,1
68.56696,0.0,2.0,1.0,0.0,0.0,1.0,105.0,70.0,24.0,36.19531,138.0,6.399414,1.5,459.0,1
53.81198,0.0,2.0,1.0,0.0,0.0,0.0,113.0,56.0,20.0,36.19531,133.0,9.099609,1.0,173.0,1
79.79199,1.0,1.0,2.0,0.0,0.0,1.0,101.0,116.0,24.0,36.79688,131.0,11.798828,0.5999756,658.0,1
66.672,0.0,2.0,2.0,1.0,0.0,1.0,77.0,77.0,20.0,36.19531,134.0,6.2998047,2.0996094,183.0,1
70.82794,1.0,1.0,1.0,0.0,0.0,0.0,56.0,102.0,40.0,38.09375,138.0,14.298828,0.5999756,321.0,1
43.29099,0.0,3.0,1.0,0.0,0.0,1.0,108.0,56.0,10.0,35.69531,128.0,11.3984375,0.39996338,238.0,1
49.70599,0.0,3.0,3.0,0.0,0.0,1.0,132.0,110.0,46.0,36.79688,142.0,15.798828,1.8999023,396.0,0
61.09,1.0,1.0,2.0,0.0,0.0,1.0,73.0,106.0,36.0,36.5,150.0,51.398438,1.1999512,5.0,1
39.04999,1.0,2.0,1.0,0.0,0.0,1.0,67.0,58.0,16.0,36.29688,131.0,5.5996094,1.6999512,39.0,1
60.75,1.0,1.0,4.0,0.0,0.0,1.0,63.0,150.0,32.0,38.69531,139.0,17.5,2.2998047,6.0,1
67.73395,1.0,3.0,1.0,0.0,0.0,1.0,113.0,54.0,12.0,35.89844,142.0,6.6992188,0.79992676,73.0,1
74.51599,0.0,1.0,1.0,0.0,0.0,0.0,100.0,60.0,5.0,36.09375,147.0,7.899414,1.2998047,4.0,1
77.18799,0.0,0.0,2.0,0.0,0.0,1.0,70.0,116.0,20.0,36.69531,139.0,12.199219,0.89990234,90.0,1
62.642,0.0,3.0,1.0,0.0,0.0,1.0,73.0,72.0,32.0,35.69531,126.0,7.0,2.199707,21.0,1
75.65796,0.0,1.0,1.0,0.0,0.0,1.0,107.0,48.0,10.0,37.39844,136.0,5.5,0.89990234,226.0,1
78.64996,1.0,0.0,1.0,0.0,0.0,1.0,105.0,55.0,12.0,38.79688,133.0,7.7998047,2.5996094,5.0,1
32.42697,1.0,2.0,1.0,0.0,0.0,1.0,57.0,120.0,36.0,35.09375,134.0,39.796875,2.199707,10.0,1
78.06696,1.0,2.0,1.0,0.0,0.0,1.0,73.0,100.0,24.0,36.79688,143.0,5.0996094,1.0998535,17.0,1
66.56799,1.0,1.0,1.0,0.0,0.0,2.0,57.0,65.0,20.0,35.89844,122.0,5.1992188,1.1999512,45.0,1
43.46899,0.0,2.0,1.0,1.0,0.0,1.0,79.0,60.0,16.0,36.0,142.0,7.0,1.1999512,1623.0,0
52.26599,0.0,1.0,4.0,0.0,0.0,0.0,77.0,60.0,20.0,35.59375,135.0,10.3984375,1.6999512,1069.0,0
86.26996,1.0,3.0,1.0,0.0,0.0,1.0,113.0,70.0,16.0,36.69531,142.0,7.5996094,7.7998047,565.0,1
41.93799,0.0,4.0,1.0,0.0,0.0,1.0,62.0,125.0,26.0,38.0,136.0,17.296875,2.0,3.0,1
65.37396,0.0,4.0,1.0,1.0,0.0,1.0,158.0,105.0,12.0,38.29688,138.0,12.5,7.5996094,57.0,1
51.28,0.0,3.0,1.0,0.0,0.0,1.0,67.0,118.0,36.0,36.59375,127.0,6.7998047,5.5996094,8.0,1
82.01196,1.0,2.0,1.0,0.0,0.0,1.0,63.0,110.0,32.0,36.29688,153.0,19.398438,2.0,27.0,1
40.44397,0.0,4.0,1.0,0.0,0.0,1.0,96.0,84.0,20.0,39.0,135.0,8.099609,0.5999756,325.0,1
55.715,1.0,1.0,1.0,0.0,0.0,0.0,72.0,115.0,28.0,36.59375,129.0,17.199219,0.89990234,211.0,1
52.16998,0.0,4.0,1.0,0.0,0.0,1.0,70.0,98.0,22.0,37.79688,138.0,6.5,1.5998535,946.0,0
25.487,0.0,1.0,1.0,0.0,0.0,2.0,123.0,100.0,48.0,38.5,143.0,1.6999512,2.2998047,19.0,1
65.80194,0.0,2.0,1.0,0.0,0.0,2.0,120.0,124.0,24.0,35.09375,135.0,11.798828,0.89990234,5.0,1
47.918,0.0,2.0,2.0,0.0,0.0,1.0,118.0,91.0,44.0,37.89844,136.0,15.599609,1.0998535,37.0,1
70.69098,1.0,1.0,1.0,0.0,0.0,0.0,58.0,74.0,8.0,37.89844,142.0,11.699219,1.1999512,17.0,1
65.89996,0.0,0.0,1.0,0.0,0.0,1.0,130.0,110.0,26.0,38.19531,131.0,6.6992188,1.1999512,693.0,1
70.12695,0.0,1.0,1.0,0.0,0.0,1.0,62.0,135.0,38.0,39.39844,146.0,4.5996094,0.6999512,9.0,1
52.668,1.0,0.0,1.0,0.0,0.0,1.0,88.0,72.0,12.0,36.19531,138.0,14.8984375,0.5,13.0,1
76.28998,1.0,0.0,1.0,0.0,0.0,1.0,128.0,129.0,10.0,40.09375,147.0,18.097656,5.5,940.0,0
76.698,0.0,1.0,1.0,0.0,0.0,1.0,113.0,125.0,10.0,37.79688,142.0,9.3984375,1.0,5.0,1
56.63498,1.0,1.0,1.0,0.0,0.0,1.0,62.0,72.0,12.0,35.69531,130.0,10.199219,1.1999512,506.0,0
79.82196,0.0,2.0,2.0,0.0,0.0,1.0,71.0,108.0,24.0,36.39844,129.0,18.0,1.3999023,1255.0,1
31.69099,0.0,1.0,3.0,0.0,0.0,1.0,140.0,50.0,28.0,38.89844,137.0,13.3984375,0.89990234,1167.0,1
54.44199,0.0,1.0,1.0,0.0,0.0,0.0,126.0,176.0,44.0,38.09375,126.0,26.699219,0.6999512,4.0,1
63.392,1.0,1.0,1.0,0.0,0.0,0.0,102.0,76.0,20.0,36.59375,136.0,7.2998047,0.89990234,105.0,1
57.58197,1.0,1.0,1.0,0.0,0.0,0.0,78.0,116.0,20.0,36.59375,133.0,8.298828,0.5999756,84.0,1
55.96198,1.0,3.0,1.0,1.0,0.0,1.0,120.0,119.0,40.0,35.39844,142.0,0.79992676,1.5,386.0,1
59.96997,0.0,1.0,1.0,0.0,0.0,0.0,77.0,84.0,22.0,36.79688,132.0,10.798828,0.6999512,55.0,1
81.78796,1.0,1.0,1.0,0.0,0.0,1.0,56.0,106.0,10.0,36.59375,145.0,15.5,3.7998047,1009.0,0
32.64099,1.0,2.0,1.0,0.0,0.0,2.0,107.0,78.0,20.0,38.0,137.0,0.09999084,2.199707,35.0,1
45.43198,0.0,2.0,3.0,0.0,0.0,2.0,63.0,120.0,32.0,37.69531,136.0,11.798828,1.6999512,7.0,1
64.43799,0.0,2.0,1.0,0.0,0.0,1.0,107.0,45.0,34.0,35.19531,133.0,10.798828,0.5,434.0,0
93.34998,0.0,3.0,1.0,1.0,0.0,1.0,70.0,58.0,8.0,36.09375,143.0,7.5,1.6999512,462.0,1
69.06494,1.0,4.0,1.0,0.0,0.0,1.0,63.0,52.0,18.0,35.29688,121.0,7.6992188,1.7998047,316.0,1
70.034,1.0,3.0,1.0,1.0,0.0,1.0,111.0,80.0,32.0,35.89844,141.0,13.099609,1.5998535,1687.0,1
19.17599,0.0,1.0,2.0,0.0,0.0,1.0,74.0,111.0,48.0,36.59375,137.0,22.398438,0.5999756,1876.0,0
84.27698,0.0,3.0,1.0,0.0,0.0,1.0,63.0,60.0,6.0,35.59375,138.0,29.796875,1.7998047,495.0,1
68.60797,1.0,0.0,1.0,0.0,0.0,1.0,100.0,108.0,32.0,36.59375,141.0,12.3984375,0.6999512,961.0,0
32.13998,0.0,2.0,0.0,0.0,0.0,2.0,24.0,145.0,30.0,38.69531,125.0,20.199219,2.199707,27.0,1
66.06396,0.0,3.0,1.0,1.0,0.0,0.0,101.0,61.0,24.0,36.29688,130.0,13.699219,0.89990234,1045.0,0
74.97595,0.0,0.0,1.0,0.0,0.0,1.0,117.0,66.0,24.0,36.79688,138.0,7.1992188,0.89990234,1590.0,0
74.97095,0.0,0.0,1.0,0.0,0.0,1.0,70.0,120.0,29.0,38.79688,133.0,14.199219,1.0998535,920.0,0
73.30298,0.0,2.0,1.0,0.0,0.0,2.0,57.0,132.0,38.0,36.5,137.0,9.099609,0.6999512,45.0,1
78.77594,1.0,6.0,1.0,1.0,0.0,2.0,74.0,77.0,24.0,36.39844,137.0,4.899414,0.89990234,557.0,1
66.96198,1.0,1.0,1.0,0.0,0.0,1.0,52.0,72.0,34.0,38.59375,140.0,10.798828,1.0,59.0,1
65.52496,1.0,0.0,2.0,0.0,0.0,1.0,62.0,64.0,28.0,35.29688,136.0,14.599609,1.5,18.0,1
34.905,1.0,1.0,2.0,0.0,0.0,0.0,83.0,80.0,16.0,36.79688,142.0,1.0998535,1.0998535,426.0,1
76.68994,0.0,3.0,1.0,0.0,0.0,1.0,107.0,53.0,16.0,36.79688,138.0,16.597656,0.79992676,891.0,0
68.75299,1.0,0.0,1.0,0.0,0.0,1.0,110.0,120.0,34.0,37.79688,135.0,7.6992188,0.5,8.0,1
77.00494,1.0,2.0,1.0,1.0,0.0,1.0,99.0,80.0,24.0,36.5,138.0,8.599609,1.0,40.0,1
57.50897,1.0,2.0,1.0,0.0,0.0,1.0,77.0,104.0,20.0,36.09375,120.0,19.796875,1.1999512,436.0,0
56.07397,1.0,1.0,1.0,0.0,0.0,1.0,40.0,150.0,42.0,36.39844,149.0,8.599609,1.5,1552.0,0
58.409,0.0,3.0,1.0,0.0,0.0,0.0,54.0,120.0,8.0,36.19531,134.0,19.5,3.0,33.0,1
71.53497,0.0,3.0,2.0,0.0,0.0,1.0,108.0,68.0,26.0,38.09375,134.0,12.099609,1.5,1908.0,0
71.55096,0.0,1.0,1.0,0.0,0.0,0.0,60.0,110.0,25.0,36.79688,143.0,12.599609,1.0,42.0,1
34.116,1.0,4.0,3.0,0.0,0.0,1.0,104.0,107.0,28.0,38.19531,139.0,6.399414,0.89990234,98.0,1
72.02997,0.0,0.0,2.0,0.0,0.0,1.0,63.0,74.0,42.0,38.59375,145.0,11.0,4.6992188,28.0,1
34.17398,1.0,1.0,1.0,0.0,0.0,1.0,67.0,85.0,34.0,33.89844,128.0,1.5998535,0.2999878,5.0,1
57.487,0.0,1.0,1.0,0.0,0.0,1.0,103.0,64.0,28.0,36.5,137.0,5.6992188,0.6999512,7.0,1
83.65198,1.0,0.0,5.0,0.0,0.0,1.0,76.0,114.0,28.0,36.39844,141.0,17.5,0.79992676,492.0,0
64.86798,0.0,3.0,1.0,1.0,0.0,2.0,75.0,80.0,24.0,38.0,133.0,24.5,1.6999512,140.0,1
41.862,1.0,2.0,1.0,0.0,0.0,1.0,143.0,100.0,20.0,36.69531,138.0,8.0,1.3999023,60.0,1
64.70398,0.0,2.0,1.0,1.0,0.0,0.0,62.0,65.0,28.0,36.0,132.0,7.7998047,1.7998047,789.0,0
66.86694,0.0,0.0,1.0,0.0,0.0,1.0,81.0,62.0,22.0,36.39844,134.0,10.0,0.6999512,459.0,0
77.65594,0.0,1.0,0.0,0.0,0.0,1.0,64.0,129.0,36.0,38.39844,120.0,4.0996094,3.7998047,16.0,1
93.21295,1.0,2.0,1.0,0.0,0.0,1.0,113.0,50.0,24.0,37.79688,142.0,5.7998047,1.0,592.0,0
51.431,0.0,1.0,1.0,0.0,0.0,1.0,113.0,95.0,16.0,36.29688,130.0,7.5996094,0.5999756,11.0,1
77.435,0.0,3.0,1.0,0.0,1.0,1.0,77.0,120.0,40.0,39.09375,139.0,7.5996094,0.89990234,4.0,1
68.64099,1.0,4.0,2.0,0.0,0.0,2.0,65.0,69.0,24.0,36.09375,136.0,5.6992188,0.79992676,124.0,1
59.73999,0.0,2.0,1.0,0.0,0.0,1.0,47.0,130.0,35.0,39.19531,140.0,22.0,0.5,805.0,1
58.883,0.0,0.0,1.0,0.0,0.0,1.0,167.0,182.0,8.0,39.0,155.0,15.599609,0.79992676,4.0,1
64.80194,1.0,2.0,1.0,0.0,0.0,2.0,65.0,125.0,14.0,39.5,136.0,15.199219,1.2998047,560.0,1
95.41394,1.0,1.0,1.0,0.0,0.0,1.0,57.0,77.0,40.0,38.89844,148.0,8.199219,1.5998535,944.0,1
64.63196,1.0,1.0,1.0,0.0,0.0,0.0,60.0,75.0,22.0,36.59375,137.0,6.1992188,0.5999756,495.0,0
83.88196,1.0,2.0,2.0,0.0,0.0,1.0,111.0,105.0,38.0,36.69531,145.0,2.7998047,3.7998047,864.0,0
33.98798,0.0,0.0,1.0,0.0,0.0,1.0,107.0,78.0,24.0,36.69531,137.0,8.798828,1.1999512,1627.0,0
49.892,0.0,1.0,1.0,0.0,0.0,2.0,70.0,125.0,35.0,37.89844,140.0,2.2998047,2.5,7.0,1
27.85799,1.0,2.0,1.0,0.0,0.0,1.0,67.0,102.0,20.0,37.19531,127.0,15.0,0.2999878,1634.0,0
91.03894,0.0,1.0,1.0,0.0,0.0,1.0,97.0,120.0,50.0,37.19531,144.0,9.599609,1.2998047,87.0,1
84.68396,1.0,2.0,1.0,1.0,0.0,1.0,77.0,132.0,26.0,36.09375,141.0,10.8984375,2.5,741.0,1
88.20496,0.0,2.0,1.0,0.0,0.0,1.0,54.0,54.0,36.0,38.79688,137.0,21.097656,1.5998535,1007.0,0
51.11298,0.0,2.0,2.0,0.0,0.0,1.0,74.0,92.0,36.0,36.0,132.0,10.199219,1.6999512,435.0,0
83.33496,0.0,2.0,1.0,0.0,0.0,2.0,103.0,118.0,38.0,39.19531,144.0,31.796875,1.3999023,226.0,1
83.99695,0.0,5.0,1.0,1.0,0.0,2.0,47.0,134.0,10.0,34.79688,136.0,21.0,2.2998047,937.0,0
68.54797,1.0,1.0,1.0,1.0,0.0,1.0,67.0,82.0,20.0,36.69531,136.0,6.399414,1.3999023,457.0,0
86.26697,0.0,4.0,1.0,0.0,0.0,1.0,79.0,63.0,32.0,38.69531,136.0,15.3984375,0.79992676,25.0,1
74.56799,0.0,1.0,1.0,1.0,0.0,1.0,107.0,84.0,30.0,37.69531,131.0,9.099609,1.1999512,349.0,1
79.95294,0.0,2.0,2.0,0.0,0.0,1.0,119.0,176.0,28.0,36.0,142.0,37.296875,0.6999512,26.0,1
70.69397,1.0,1.0,1.0,0.0,0.0,2.0,78.0,78.0,24.0,36.5,141.0,12.199219,1.0,19.0,1
77.53595,0.0,1.0,1.0,0.0,0.0,1.0,57.0,135.0,10.0,38.19531,140.0,18.296875,1.5998535,761.0,0
72.85699,0.0,4.0,2.0,1.0,0.0,2.0,81.0,68.0,20.0,37.79688,138.0,8.599609,0.6999512,225.0,1
52.88397,0.0,3.0,1.0,0.0,0.0,1.0,72.0,75.0,28.0,37.5,132.0,21.796875,2.3999023,727.0,0
80.45697,1.0,1.0,1.0,0.0,0.0,2.0,46.0,128.0,35.0,36.29688,127.0,0.09999084,0.89990234,10.0,1
69.711,0.0,2.0,1.0,0.0,0.0,0.0,108.0,107.0,18.0,35.89844,125.0,5.7998047,1.2998047,1212.0,1
70.86395,0.0,2.0,1.0,0.0,0.0,1.0,53.0,56.0,12.0,38.39844,133.0,10.099609,1.0,982.0,1
54.146,1.0,1.0,1.0,0.0,0.0,2.0,91.0,140.0,28.0,39.0,125.0,0.0,0.79992676,524.0,1
74.396,0.0,2.0,1.0,0.0,0.0,1.0,64.0,118.0,24.0,36.79688,131.0,16.5,1.1999512,917.0,1
61.81799,1.0,2.0,1.0,0.0,0.0,2.0,113.0,114.0,28.0,36.09375,136.0,17.597656,0.6999512,77.0,1
61.43997,1.0,2.0,1.0,0.0,0.0,1.0,63.0,126.0,22.0,39.19531,149.0,21.699219,1.0,8.0,1
40.34198,0.0,1.0,1.0,0.0,0.0,2.0,57.0,140.0,16.0,38.69531,139.0,1.2998047,5.7998047,40.0,1
56.03,0.0,2.0,1.0,0.0,0.0,2.0,128.0,65.0,11.0,38.09375,136.0,13.099609,1.5998535,505.0,1
70.54895,1.0,3.0,1.0,1.0,0.0,1.0,48.0,105.0,12.0,38.09375,138.0,16.898438,2.199707,481.0,0
41.94897,1.0,1.0,3.0,0.0,0.0,0.0,105.0,150.0,22.0,36.59375,139.0,7.1992188,0.79992676,30.0,1
43.30197,0.0,3.0,3.0,0.0,0.0,1.0,83.0,80.0,20.0,37.0,130.0,10.0,1.0,39.0,1
44.62997,1.0,1.0,1.0,0.0,0.0,1.0,78.0,122.0,16.0,38.69531,140.0,28.296875,1.0,6.0,1
76.28198,0.0,1.0,2.0,0.0,0.0,0.0,107.0,68.0,16.0,35.19531,137.0,7.5996094,1.0,24.0,1
68.13696,1.0,3.0,1.0,1.0,0.0,0.0,108.0,76.0,24.0,36.5,137.0,16.5,1.0,163.0,1
74.133,0.0,4.0,1.0,0.0,0.0,1.0,106.0,101.0,30.0,36.59375,139.0,5.399414,0.89990234,671.0,0
74.66095,1.0,2.0,1.0,0.0,0.0,1.0,77.0,78.0,22.0,35.59375,136.0,15.8984375,3.699707,660.0,0
68.25494,0.0,0.0,1.0,0.0,0.0,0.0,91.0,92.0,20.0,36.5,138.0,5.0,1.1999512,227.0,1
40.55899,1.0,6.0,2.0,0.0,0.0,1.0,145.0,82.0,30.0,36.0,135.0,5.5996094,8.3984375,586.0,1
92.59998,0.0,3.0,1.0,0.0,0.0,2.0,63.0,120.0,30.0,36.69531,145.0,14.599609,0.79992676,424.0,1
42.38699,1.0,1.0,1.0,0.0,0.0,2.0,112.0,70.0,18.0,36.59375,143.0,1.3999023,3.8999023,12.0,1
65.84497,0.0,0.0,1.0,0.0,0.0,1.0,63.0,127.0,10.0,39.29688,135.0,11.199219,2.699707,27.0,1
43.03897,1.0,2.0,2.0,0.0,0.0,2.0,101.0,96.0,16.0,36.0,135.0,6.7998047,1.0998535,227.0,1
87.50995,1.0,1.0,1.0,0.0,0.0,1.0,120.0,104.0,20.0,36.69531,136.0,7.0996094,1.7998047,14.0,1
66.57397,0.0,2.0,1.0,0.0,0.0,1.0,107.0,122.0,24.0,36.19531,130.0,12.199219,1.0,1921.0,0
61.12299,1.0,1.0,1.0,0.0,0.0,1.0,125.0,105.0,26.0,37.19531,137.0,19.296875,1.3999023,15.0,1
69.47296,1.0,1.0,1.0,0.0,0.0,1.0,71.0,68.0,20.0,36.80469,126.0,10.199219,1.5998535,1573.0,0
63.62198,0.0,4.0,1.0,0.0,0.0,1.0,45.0,115.0,16.0,36.59375,131.0,12.0,1.0,1027.0,0
66.86694,0.0,1.0,2.0,0.0,0.0,1.0,58.0,114.0,27.0,37.0,155.0,24.296875,5.6992188,18.0,1
65.44299,0.0,2.0,1.0,0.0,0.0,0.0,108.0,125.0,38.0,37.59375,136.0,15.298828,0.6999512,105.0,1
76.23798,0.0,2.0,1.0,1.0,0.0,1.0,65.0,55.0,20.0,38.09375,135.0,11.298828,1.2998047,569.0,1
65.01599,1.0,2.0,2.0,1.0,0.0,1.0,79.0,86.0,20.0,37.39844,137.0,11.099609,0.79992676,546.0,0
55.13797,1.0,2.0,1.0,0.0,0.0,1.0,40.0,55.0,37.0,39.69531,136.0,12.8984375,5.7998047,5.0,1
70.28894,0.0,4.0,1.0,1.0,0.0,0.0,122.0,71.0,24.0,38.19531,141.0,13.599609,0.6999512,3.0,1
48.181,0.0,1.0,1.0,0.0,0.0,1.0,72.0,50.0,24.0,36.19531,141.0,12.5,1.5998535,67.0,1
58.28598,0.0,3.0,1.0,1.0,0.0,1.0,43.0,120.0,14.0,40.39844,131.0,35.5,2.3999023,3.0,1
65.06494,0.0,1.0,1.0,0.0,0.0,0.0,87.0,70.0,20.0,37.0,140.0,7.7998047,1.1999512,173.0,1
33.01297,1.0,2.0,1.0,1.0,0.0,1.0,133.0,100.0,8.0,38.19531,146.0,10.5,10.798828,68.0,1
74.47498,0.0,1.0,1.0,0.0,0.0,0.0,69.0,101.0,24.0,37.89844,128.0,42.59375,1.5,265.0,1
30.69099,0.0,0.0,1.0,0.0,0.0,1.0,110.0,150.0,45.0,38.69531,135.0,17.199219,0.5999756,673.0,1
62.37598,0.0,1.0,1.0,0.0,0.0,2.0,61.0,126.0,30.0,38.79688,138.0,0.09999084,0.89990234,28.0,1
22.116,1.0,2.0,2.0,0.0,0.0,1.0,64.0,126.0,40.0,36.39844,149.0,16.199219,0.79992676,30.0,1
33.59299,1.0,0.0,2.0,0.0,0.0,1.0,105.0,110.0,33.0,35.19531,144.0,3.3999023,0.89990234,683.0,0
80.24896,0.0,2.0,1.0,0.0,0.0,0.0,68.0,60.0,24.0,36.19531,133.0,15.298828,1.2998047,54.0,1
55.767,0.0,1.0,1.0,0.0,0.0,0.0,52.0,112.0,32.0,39.69531,132.0,14.798828,1.1999512,46.0,1
60.90097,1.0,2.0,1.0,0.0,0.0,2.0,62.0,175.0,20.0,37.89844,140.0,2.7998047,2.199707,19.0,1
60.89499,0.0,1.0,1.0,0.0,0.0,0.0,82.0,72.0,20.0,36.09375,127.0,11.199219,0.6999512,194.0,1
58.823,1.0,1.0,1.0,0.0,0.0,1.0,98.0,115.0,29.0,38.69531,131.0,19.5,0.5999756,440.0,1
50.10797,1.0,1.0,1.0,0.0,0.0,2.0,74.0,101.0,20.0,35.79688,133.0,0.0,0.89990234,448.0,1
85.20197,1.0,1.0,0.0,0.0,0.0,2.0,73.0,55.0,8.0,36.0,141.0,4.1992188,0.6999512,11.0,1
87.71497,1.0,2.0,2.0,0.0,0.0,1.0,45.0,135.0,28.0,38.09375,133.0,13.199219,0.89990234,340.0,1
73.51099,1.0,1.0,1.0,0.0,0.0,1.0,47.0,122.0,36.0,36.09375,134.0,9.5,1.0998535,1952.0,0
62.75998,1.0,4.0,1.0,1.0,0.0,1.0,112.0,125.0,28.0,36.5,146.0,6.0996094,2.8999023,941.0,0
70.38196,0.0,1.0,1.0,0.0,0.0,1.0,111.0,83.0,24.0,36.69531,139.0,8.3984375,2.699707,346.0,0
84.57794,0.0,2.0,1.0,0.0,0.0,1.0,63.0,75.0,24.0,36.19531,134.0,30.097656,5.0996094,613.0,0
65.52997,1.0,2.0,2.0,0.0,0.0,1.0,75.0,78.0,22.0,36.79688,138.0,8.8984375,0.79992676,463.0,0
79.76996,0.0,3.0,1.0,0.0,0.0,1.0,63.0,50.0,25.0,37.5,139.0,3.0,1.3999023,224.0,1
18.11899,0.0,2.0,1.0,0.0,0.0,2.0,62.0,130.0,30.0,38.69531,155.0,0.19998169,0.89990234,8.0,1
48.00497,0.0,3.0,2.0,0.0,0.0,1.0,97.0,114.0,20.0,36.69531,132.0,6.899414,0.79992676,1363.0,0
69.30597,0.0,1.0,2.0,0.0,0.0,2.0,74.0,74.0,42.0,36.39844,138.0,10.5,1.5,1349.0,0
31.797,0.0,1.0,1.0,1.0,0.0,1.0,109.0,116.0,28.0,36.5,129.0,3.3999023,0.89990234,950.0,0
69.40198,1.0,3.0,1.0,1.0,0.0,1.0,71.0,96.0,24.0,37.69531,137.0,24.0,4.399414,1133.0,1
41.98798,0.0,1.0,1.0,0.0,0.0,1.0,58.0,135.0,10.0,38.69531,139.0,11.8984375,6.0996094,866.0,0
47.88498,1.0,3.0,2.0,1.0,0.0,2.0,52.0,125.0,28.0,38.09375,144.0,9.599609,1.0998535,887.0,1
64.07397,0.0,2.0,2.0,1.0,0.0,1.0,77.0,100.0,30.0,35.09375,146.0,16.097656,1.5,15.0,1
76.79895,1.0,4.0,1.0,0.0,0.0,1.0,65.0,79.0,20.0,36.0,133.0,7.899414,0.79992676,296.0,1
64.51196,1.0,1.0,1.0,0.0,0.0,0.0,104.0,76.0,20.0,36.19531,142.0,4.5,0.79992676,1292.0,1
38.19299,0.0,1.0,1.0,0.0,0.0,1.0,89.0,80.0,12.0,36.5,123.0,4.899414,1.8999023,290.0,1
36.53699,0.0,0.0,1.0,0.0,0.0,1.0,108.0,110.0,8.0,39.29688,133.0,8.8984375,1.1999512,1941.0,0
74.81696,1.0,4.0,2.0,1.0,0.0,1.0,107.0,111.0,38.0,36.19531,138.0,15.599609,1.8999023,1328.0,0
85.224,0.0,6.0,1.0,1.0,0.0,2.0,81.0,100.0,20.0,38.39844,132.0,9.599609,0.79992676,14.0,1
46.31598,1.0,1.0,2.0,0.0,0.0,1.0,67.0,115.0,40.0,38.29688,137.0,28.398438,1.8999023,404.0,1
70.20898,0.0,1.0,1.0,0.0,0.0,0.0,111.0,80.0,22.0,36.59375,137.0,12.199219,1.0,452.0,1
67.409,0.0,2.0,1.0,1.0,0.0,2.0,68.0,74.0,8.0,38.09375,144.0,9.3984375,1.2998047,900.0,0
75.97296,1.0,1.0,1.0,0.0,0.0,0.0,61.0,98.0,34.0,36.79688,133.0,8.3984375,4.7998047,904.0,0
75.85797,1.0,0.0,1.0,0.0,0.0,1.0,68.0,52.0,10.0,35.89844,135.0,17.0,1.3999023,883.0,0
66.69397,1.0,1.0,1.0,0.0,0.0,2.0,67.0,156.0,8.0,37.79688,132.0,10.798828,2.2998047,17.0,1
32.51199,0.0,3.0,1.0,0.0,0.0,1.0,73.0,104.0,22.0,36.29688,129.0,36.09375,3.0996094,32.0,1
86.10797,0.0,1.0,1.0,0.0,0.0,1.0,111.0,119.0,10.0,36.0,135.0,27.199219,7.1992188,625.0,0
82.41498,1.0,0.0,1.0,0.0,0.0,0.0,75.0,114.0,20.0,37.19531,131.0,6.7998047,1.7998047,5.0,1
57.49799,1.0,1.0,1.0,0.0,0.0,2.0,65.0,108.0,14.0,36.59375,132.0,2.199707,0.6999512,1634.0,0
60.646,0.0,2.0,1.0,0.0,0.0,1.0,61.0,124.0,8.0,36.0,131.0,16.597656,5.399414,5.0,1
75.98596,0.0,2.0,1.0,0.0,0.0,0.0,110.0,60.0,36.0,38.89844,134.0,8.5,0.79992676,122.0,1
74.95398,0.0,2.0,1.0,0.0,0.0,1.0,97.0,68.0,20.0,36.0,137.0,9.099609,2.0996094,24.0,1
88.69495,0.0,2.0,1.0,0.0,0.0,1.0,102.0,123.0,14.0,38.39844,135.0,11.599609,5.6992188,9.0,1
49.11697,0.0,2.0,1.0,0.0,0.0,1.0,109.0,71.0,24.0,36.19531,137.0,3.5,0.89990234,394.0,0
61.25098,0.0,4.0,1.0,1.0,0.0,1.0,74.0,111.0,35.0,36.0,129.0,15.298828,1.0998535,497.0,1
94.07495,1.0,2.0,1.0,0.0,1.0,1.0,50.0,110.0,20.0,36.09375,130.0,13.599609,0.6999512,726.0,1
96.70599,0.0,3.0,1.0,0.0,1.0,1.0,103.0,70.0,25.0,37.0,138.0,3.2998047,1.1999512,93.0,1
71.74799,1.0,1.0,1.0,1.0,0.0,1.0,74.0,72.0,24.0,36.79688,137.0,6.0,0.79992676,829.0,0
58.056,1.0,1.0,1.0,0.0,0.0,0.0,157.0,135.0,32.0,38.09375,141.0,12.8984375,0.6999512,7.0,1
97.59595,0.0,2.0,1.0,0.0,0.0,2.0,130.0,80.0,20.0,37.79688,143.0,4.399414,5.1992188,247.0,1
74.62,0.0,5.0,1.0,1.0,0.0,2.0,66.0,132.0,23.0,38.59375,143.0,8.3984375,0.79992676,361.0,0
69.75494,0.0,2.0,1.0,0.0,0.0,1.0,103.0,156.0,26.0,35.0,137.0,20.699219,1.2998047,9.0,1
38.66699,1.0,1.0,2.0,0.0,0.0,1.0,43.0,43.0,8.0,35.59375,137.0,29.097656,0.5,1670.0,0
68.02496,0.0,2.0,2.0,0.0,0.0,1.0,52.0,60.0,11.0,39.5,142.0,13.8984375,2.5996094,154.0,1
62.65298,1.0,2.0,1.0,0.0,0.0,1.0,87.0,74.0,26.0,36.19531,147.0,10.798828,1.0998535,604.0,1
39.81897,0.0,2.0,1.0,0.0,0.0,1.0,23.0,135.0,48.0,36.39844,138.0,38.09375,3.7998047,3.0,1
85.862,1.0,1.0,1.0,0.0,0.0,1.0,128.0,155.0,14.0,36.19531,137.0,11.298828,1.7998047,57.0,1
84.32599,0.0,2.0,1.0,0.0,0.0,1.0,82.0,58.0,28.0,37.0,140.0,8.699219,3.3999023,589.0,1
62.11899,0.0,3.0,1.0,0.0,0.0,2.0,55.0,72.0,24.0,36.69531,145.0,12.3984375,2.199707,947.0,0
26.44199,0.0,1.0,2.0,0.0,0.0,1.0,118.0,75.0,8.0,36.0,134.0,11.3984375,1.2998047,346.0,0
50.69098,0.0,1.0,1.0,0.0,0.0,0.0,73.0,63.0,20.0,35.0,132.0,7.5,1.1999512,345.0,1
80.18298,1.0,0.0,1.0,0.0,0.0,1.0,130.0,98.0,24.0,38.59375,137.0,24.699219,0.79992676,44.0,1
66.245,0.0,1.0,1.0,0.0,0.0,0.0,121.0,80.0,28.0,36.09375,144.0,10.099609,0.89990234,146.0,1
68.99695,0.0,2.0,1.0,0.0,0.0,1.0,98.0,65.0,20.0,35.89844,139.0,6.399414,3.7998047,4.0,1
65.59595,0.0,3.0,1.0,0.0,0.0,2.0,83.0,93.0,20.0,37.59375,137.0,6.0996094,2.199707,499.0,1
79.99695,0.0,1.0,1.0,0.0,0.0,1.0,140.0,138.0,15.0,38.59375,125.0,12.199219,0.79992676,32.0,1
51.50198,1.0,0.0,2.0,0.0,0.0,1.0,109.0,66.0,30.0,36.09375,133.0,22.097656,3.5,446.0,1
59.06598,1.0,0.0,1.0,0.0,0.0,1.0,57.0,115.0,25.0,38.0,134.0,3.8999023,0.5,741.0,0
66.59497,1.0,2.0,3.0,0.0,0.0,1.0,41.0,134.0,48.0,35.59375,141.0,21.199219,0.6999512,4.0,1
77.44598,1.0,2.0,1.0,0.0,0.0,0.0,96.0,96.0,20.0,37.0,136.0,7.0996094,1.0998535,144.0,1
63.258,0.0,3.0,1.0,1.0,0.0,0.0,140.0,150.0,25.0,38.69531,149.0,15.099609,1.1999512,51.0,1
73.09497,0.0,3.0,1.0,0.0,1.0,1.0,110.0,60.0,20.0,37.0,140.0,9.298828,1.0998535,629.0,1
45.27899,0.0,5.0,2.0,0.0,0.0,1.0,72.0,83.0,20.0,36.39844,135.0,9.8984375,0.79992676,7.0,1
81.23798,0.0,3.0,1.0,0.0,0.0,1.0,66.0,67.0,26.0,35.09375,138.0,6.5,3.199707,172.0,1
69.65399,1.0,1.0,1.0,1.0,0.0,1.0,77.0,57.0,28.0,35.79688,136.0,10.0,1.2998047,11.0,1
47.29398,1.0,1.0,3.0,0.0,0.0,1.0,80.0,100.0,24.0,36.29688,136.0,6.399414,1.0,1485.0,0
72.099,1.0,1.0,1.0,0.0,0.0,2.0,54.0,76.0,28.0,38.19531,141.0,4.6992188,0.6999512,98.0,1
69.88898,0.0,2.0,2.0,0.0,0.0,1.0,84.0,72.0,26.0,36.09375,135.0,12.199219,0.6999512,589.0,0
75.96698,0.0,3.0,1.0,0.0,0.0,2.0,105.0,115.0,10.0,38.0,155.0,6.1992188,1.5998535,593.0,0
70.41998,0.0,1.0,1.0,0.0,0.0,1.0,131.0,84.0,28.0,37.19531,136.0,11.3984375,0.6999512,280.0,1
45.142,1.0,2.0,0.0,0.0,0.0,1.0,165.0,120.0,27.0,38.59375,142.0,22.597656,1.7998047,864.0,0
77.27594,0.0,6.0,1.0,0.0,0.0,2.0,79.0,68.0,24.0,35.59375,137.0,13.5,1.6999512,109.0,1
56.07397,1.0,1.0,1.0,0.0,0.0,1.0,63.0,138.0,13.0,38.29688,142.0,29.699219,5.0996094,958.0,1
71.52399,0.0,4.0,1.0,1.0,0.0,1.0,66.0,58.0,10.0,37.79688,134.0,10.0,0.89990234,183.0,1
40.59698,0.0,1.0,1.0,1.0,0.0,1.0,138.0,93.0,20.0,35.69531,137.0,18.0,0.6999512,1627.0,0
76.09296,0.0,2.0,1.0,0.0,0.0,2.0,97.0,70.0,20.0,36.09375,136.0,7.5,1.2998047,499.0,1
43.047,1.0,1.0,5.0,0.0,0.0,1.0,107.0,70.0,25.0,35.59375,143.0,9.798828,1.0,1560.0,0
61.40198,0.0,1.0,1.0,0.0,0.0,0.0,104.0,60.0,12.0,36.29688,137.0,10.0,1.2998047,3.0,1
80.62396,1.0,3.0,1.0,0.0,0.0,2.0,56.0,96.0,13.0,36.09375,139.0,16.199219,6.5,3.0,1
63.64398,0.0,1.0,1.0,0.0,0.0,0.0,113.0,94.0,16.0,36.29688,131.0,11.099609,1.5998535,19.0,1
64.89294,0.0,1.0,1.0,0.0,0.0,0.0,64.0,63.0,30.0,38.19531,143.0,6.5,1.3999023,3.0,1
64.92297,1.0,2.0,1.0,0.0,0.0,0.0,54.0,101.0,12.0,36.19531,135.0,6.7998047,1.2998047,8.0,1
62.15698,1.0,1.0,1.0,0.0,0.0,2.0,43.0,0.0,12.0,38.0,126.0,27.199219,1.8999023,690.0,0
39.82999,1.0,0.0,2.0,0.0,0.0,1.0,142.0,114.0,28.0,38.29688,137.0,6.399414,1.1999512,1525.0,0
72.10095,0.0,5.0,1.0,1.0,0.0,1.0,120.0,80.0,25.0,35.59375,139.0,11.3984375,2.7998047,833.0,1
73.04297,1.0,2.0,1.0,0.0,0.0,1.0,107.0,65.0,28.0,36.0,138.0,19.296875,1.0998535,1164.0,1
63.91498,0.0,4.0,1.0,1.0,0.0,1.0,73.0,70.0,20.0,36.69531,129.0,7.899414,2.199707,141.0,1
46.146,1.0,1.0,1.0,0.0,0.0,1.0,52.0,135.0,38.0,38.59375,150.0,1.0998535,4.5,720.0,0
77.47296,0.0,2.0,1.0,0.0,0.0,1.0,107.0,64.0,44.0,38.89844,141.0,18.898438,0.89990234,1001.0,0
65.70599,0.0,1.0,3.0,0.0,0.0,0.0,84.0,81.0,20.0,37.89844,138.0,10.5,1.1999512,140.0,1
45.17697,0.0,0.0,2.0,0.0,0.0,1.0,59.0,130.0,12.0,36.59375,137.0,10.3984375,0.39996338,686.0,0
69.35498,1.0,2.0,1.0,0.0,0.0,1.0,71.0,130.0,24.0,36.5,136.0,13.798828,0.79992676,523.0,1
71.42499,1.0,1.0,1.0,0.0,0.0,1.0,75.0,112.0,16.0,36.29688,135.0,16.398438,0.6999512,23.0,1
64.52594,1.0,1.0,1.0,0.0,0.0,2.0,67.0,107.0,14.0,36.69531,139.0,13.099609,2.8999023,1041.0,1
82.06696,0.0,2.0,1.0,0.0,0.0,1.0,103.0,74.0,15.0,35.69531,135.0,5.5996094,5.899414,28.0,1
51.68198,0.0,1.0,1.0,0.0,0.0,2.0,93.0,136.0,24.0,39.79688,130.0,0.0,1.5998535,662.0,1
75.79999,1.0,6.0,1.0,1.0,0.0,1.0,74.0,81.0,24.0,36.09375,140.0,23.5,0.79992676,1052.0,0
40.19699,1.0,0.0,1.0,0.0,0.0,1.0,119.0,118.0,32.0,36.19531,138.0,16.597656,0.6999512,466.0,0
57.36099,0.0,2.0,3.0,0.0,0.0,1.0,77.0,81.0,24.0,35.09375,134.0,10.3984375,1.3999023,83.0,1
63.00897,0.0,1.0,1.0,0.0,0.0,0.0,103.0,102.0,20.0,38.79688,132.0,14.8984375,1.0998535,150.0,1
58.41498,1.0,1.0,1.0,0.0,0.0,0.0,91.0,88.0,24.0,37.0,138.0,5.0996094,1.0,217.0,1
58.97598,0.0,1.0,1.0,0.0,0.0,1.0,73.0,74.0,8.0,35.5,128.0,18.296875,8.099609,329.0,1
65.53894,0.0,1.0,1.0,0.0,0.0,1.0,85.0,92.0,22.0,37.19531,136.0,5.5996094,1.5,1846.0,0
46.17398,1.0,0.0,0.0,0.0,0.0,1.0,51.0,114.0,8.0,36.79688,133.0,12.798828,1.2998047,39.0,1
40.20798,0.0,2.0,2.0,0.0,0.0,2.0,73.0,65.0,20.0,38.09375,139.0,4.0,1.3999023,4.0,1
64.12,0.0,7.0,1.0,1.0,0.0,1.0,125.0,72.0,22.0,36.29688,146.0,3.8999023,1.1999512,503.0,0
87.61096,0.0,5.0,1.0,1.0,0.0,1.0,107.0,60.0,20.0,36.59375,145.0,9.3984375,2.0996094,129.0,1
51.57599,0.0,2.0,1.0,0.0,0.0,1.0,82.0,118.0,22.0,36.79688,126.0,14.199219,1.0,62.0,1
43.064,1.0,1.0,1.0,1.0,0.0,1.0,68.0,129.0,30.0,37.79688,134.0,15.298828,1.0998535,1826.0,0
48.63797,0.0,5.0,1.0,1.0,0.0,1.0,42.0,68.0,35.0,34.19531,154.0,15.699219,2.5996094,3.0,1
65.89197,1.0,3.0,1.0,1.0,0.0,2.0,109.0,113.0,24.0,36.39844,150.0,24.199219,3.8999023,39.0,1
63.63898,0.0,1.0,1.0,0.0,0.0,1.0,117.0,100.0,21.0,37.59375,146.0,11.099609,3.5996094,758.0,1
70.90997,1.0,0.0,1.0,0.0,0.0,1.0,77.0,120.0,25.0,36.09375,138.0,15.3984375,1.0,749.0,0
68.05695,0.0,3.0,1.0,1.0,0.0,2.0,57.0,105.0,12.0,38.39844,146.0,100.0,1.3999023,1097.0,1
35.13998,1.0,1.0,1.0,0.0,0.0,2.0,118.0,68.0,24.0,39.0,140.0,8.8984375,1.3999023,8.0,1
69.125,1.0,4.0,1.0,1.0,0.0,1.0,64.0,72.0,12.0,36.19531,143.0,4.399414,1.5,1440.0,0
42.49698,1.0,0.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,36.59375,141.0,18.398438,1.1999512,355.0,0
73.57697,0.0,1.0,1.0,0.0,0.0,0.0,97.0,66.0,12.0,36.69531,133.0,13.199219,0.79992676,1840.0,0
38.07797,1.0,1.0,1.0,0.0,0.0,0.0,67.0,108.0,24.0,35.79688,131.0,9.3984375,1.3999023,911.0,0
62.702,0.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,36.0,138.0,9.199219,1.5,501.0,0
60.54498,0.0,1.0,3.0,1.0,0.0,1.0,107.0,125.0,35.0,38.5,143.0,10.599609,1.1999512,16.0,1
71.79999,0.0,2.0,1.0,0.0,1.0,1.0,68.0,124.0,24.0,36.79688,134.0,8.8984375,1.1999512,363.0,0
21.092,0.0,0.0,1.0,0.0,0.0,1.0,57.0,130.0,14.0,38.89844,150.0,26.699219,1.0998535,6.0,1
61.76599,1.0,3.0,1.0,0.0,0.0,2.0,135.0,144.0,12.0,39.5,149.0,26.699219,0.89990234,4.0,1
61.07898,0.0,3.0,1.0,0.0,0.0,1.0,47.0,66.0,6.0,36.09375,136.0,6.399414,0.39996338,34.0,1
53.66699,1.0,3.0,1.0,0.0,0.0,2.0,100.0,118.0,22.0,36.29688,133.0,8.8984375,0.6999512,1444.0,0
83.29596,1.0,4.0,1.0,0.0,0.0,1.0,47.0,121.0,24.0,37.79688,146.0,5.2998047,1.2998047,1748.0,0
65.24298,0.0,6.0,1.0,0.0,0.0,0.0,103.0,65.0,22.0,37.29688,132.0,4.7998047,3.699707,31.0,1
76.646,1.0,1.0,1.0,0.0,0.0,0.0,69.0,118.0,24.0,36.79688,135.0,5.0,0.6999512,790.0,0
68.84595,0.0,1.0,1.0,0.0,0.0,1.0,117.0,112.0,18.0,36.0,142.0,9.599609,1.0,764.0,1
76.63794,0.0,2.0,1.0,0.0,0.0,1.0,65.0,100.0,42.0,37.0,140.0,8.0,1.7998047,10.0,1
58.50198,1.0,1.0,1.0,0.0,0.0,1.0,42.0,105.0,8.0,36.0,136.0,27.097656,0.79992676,4.0,1
78.93799,1.0,2.0,1.0,0.0,0.0,0.0,87.0,68.0,32.0,39.0,133.0,7.1992188,1.0998535,435.0,1
60.59399,1.0,0.0,1.0,0.0,0.0,2.0,43.0,114.0,12.0,40.0,129.0,0.89990234,1.6999512,7.0,1
66.06995,0.0,1.0,1.0,0.0,0.0,0.0,76.0,80.0,24.0,36.69531,143.0,5.899414,1.0,62.0,1
43.38098,1.0,3.0,2.0,0.0,0.0,1.0,50.0,145.0,40.0,33.89844,152.0,5.0,2.2998047,847.0,0
78.97095,1.0,2.0,2.0,0.0,0.0,0.0,101.0,76.0,22.0,36.09375,129.0,9.798828,1.1999512,30.0,1
63.48297,0.0,3.0,1.0,1.0,0.0,1.0,100.0,116.0,12.0,39.69531,150.0,15.199219,4.1992188,618.0,1
59.69299,0.0,1.0,1.0,0.0,0.0,2.0,57.0,114.0,30.0,35.39844,135.0,23.796875,1.8999023,13.0,1
40.96399,0.0,2.0,3.0,0.0,0.0,1.0,70.0,95.0,14.0,36.69531,136.0,2.2998047,4.6992188,7.0,1
71.69897,1.0,5.0,1.0,1.0,0.0,1.0,45.0,110.0,10.0,35.59375,143.0,14.099609,4.0996094,21.0,1
67.81696,0.0,1.0,1.0,0.0,0.0,1.0,79.0,70.0,20.0,36.79688,142.0,10.0,1.5,8.0,1
38.98398,0.0,2.0,2.0,1.0,0.0,0.0,109.0,108.0,16.0,37.89844,139.0,25.699219,0.79992676,425.0,1
65.89496,1.0,0.0,1.0,0.0,0.0,1.0,125.0,70.0,9.0,37.69531,134.0,10.599609,0.6999512,1679.0,0
76.53894,0.0,2.0,1.0,0.0,0.0,0.0,111.0,53.0,20.0,36.69531,142.0,11.699219,1.5,824.0,1
52.91199,0.0,2.0,1.0,0.0,0.0,2.0,151.0,134.0,30.0,35.29688,132.0,9.798828,4.0,9.0,1
49.94397,1.0,3.0,2.0,1.0,0.0,0.0,129.0,67.0,28.0,38.5,139.0,20.199219,1.1999512,120.0,1
61.81799,0.0,2.0,1.0,1.0,0.0,1.0,102.0,71.0,36.0,36.19531,141.0,10.798828,1.1999512,1450.0,0
32.95297,1.0,2.0,1.0,0.0,0.0,1.0,122.0,110.0,45.0,39.0,151.0,5.7998047,0.5,1461.0,0
60.72299,0.0,3.0,1.0,0.0,0.0,1.0,143.0,135.0,36.0,35.5,135.0,0.04999542,1.5,15.0,1
71.13495,1.0,4.0,1.0,0.0,1.0,1.0,77.0,60.0,24.0,36.09375,141.0,13.5,0.6999512,446.0,0
41.202,1.0,2.0,1.0,0.0,0.0,1.0,44.0,105.0,10.0,38.5,137.0,21.898438,2.5996094,646.0,0
68.16199,0.0,4.0,1.0,1.0,0.0,1.0,67.0,74.0,24.0,35.89844,135.0,11.798828,0.89990234,317.0,1
57.75198,1.0,1.0,2.0,0.0,0.0,1.0,78.0,65.0,28.0,36.29688,139.0,3.699707,1.8999023,964.0,0
69.02899,0.0,1.0,1.0,0.0,0.0,2.0,70.0,104.0,42.0,36.09375,132.0,0.19998169,1.1999512,210.0,1
62.08099,0.0,1.0,2.0,0.0,0.0,0.0,62.0,145.0,44.0,39.59375,137.0,12.8984375,1.0998535,67.0,1
61.99298,1.0,2.0,1.0,0.0,0.0,2.0,50.0,110.0,20.0,36.59375,139.0,25.296875,1.0998535,13.0,1
31.94299,1.0,3.0,1.0,0.0,0.0,1.0,53.0,105.0,16.0,36.39844,138.0,7.2998047,0.79992676,804.0,0
73.32196,0.0,1.0,1.0,0.0,0.0,0.0,52.0,45.0,24.0,36.5,130.0,10.798828,5.0,380.0,1
67.38898,0.0,4.0,1.0,0.0,0.0,0.0,107.0,36.0,30.0,38.09375,133.0,15.0,1.0,27.0,1
48.72299,1.0,1.0,2.0,1.0,0.0,1.0,55.0,130.0,14.0,39.79688,145.0,4.0996094,10.0,1488.0,0
82.26099,0.0,3.0,1.0,0.0,0.0,2.0,107.0,100.0,20.0,36.09375,135.0,4.7998047,0.89990234,397.0,1
63.34299,0.0,3.0,2.0,0.0,0.0,1.0,28.0,62.0,28.0,38.59375,138.0,9.8984375,0.6999512,203.0,1
49.29199,1.0,1.0,1.0,0.0,0.0,0.0,75.0,110.0,24.0,36.5,134.0,10.798828,0.6999512,221.0,1
64.83197,0.0,1.0,1.0,0.0,0.0,0.0,68.0,65.0,12.0,35.5,152.0,6.5,0.6999512,9.0,1
49.71698,1.0,1.0,1.0,0.0,0.0,1.0,138.0,125.0,20.0,38.0,132.0,15.298828,0.5999756,13.0,1
89.67297,1.0,3.0,1.0,0.0,0.0,2.0,120.0,78.0,28.0,37.89844,136.0,19.398438,4.1992188,10.0,1
42.21198,0.0,2.0,1.0,0.0,0.0,1.0,111.0,116.0,25.0,38.09375,137.0,13.8984375,3.5996094,636.0,1
51.61398,1.0,2.0,1.0,0.0,0.0,1.0,80.0,100.0,24.0,36.79688,133.0,5.0996094,0.79992676,1799.0,0
71.30695,1.0,4.0,1.0,1.0,0.0,2.0,64.0,72.0,30.0,39.19531,133.0,15.8984375,1.1999512,207.0,1
73.93799,1.0,2.0,1.0,0.0,0.0,1.0,58.0,135.0,22.0,38.29688,136.0,10.3984375,0.79992676,66.0,1
59.81097,1.0,0.0,2.0,0.0,0.0,1.0,93.0,140.0,30.0,38.5,129.0,28.296875,0.79992676,232.0,1
83.75098,1.0,0.0,1.0,0.0,0.0,1.0,105.0,112.0,28.0,34.69531,139.0,37.59375,1.1999512,969.0,0
72.42694,1.0,2.0,0.0,0.0,0.0,1.0,103.0,135.0,32.0,37.69531,153.0,8.3984375,1.2998047,9.0,1
57.06998,1.0,1.0,1.0,0.0,0.0,0.0,135.0,115.0,36.0,38.19531,139.0,12.8984375,6.1992188,29.0,1
62.86099,0.0,4.0,1.0,1.0,0.0,1.0,65.0,79.0,24.0,36.09375,133.0,7.7998047,0.89990234,1417.0,0
82.85596,1.0,4.0,2.0,1.0,0.0,1.0,68.0,104.0,24.0,36.0,139.0,10.8984375,2.0,780.0,0
64.18097,0.0,2.0,1.0,1.0,0.0,0.0,100.0,120.0,18.0,37.5,133.0,9.298828,0.79992676,683.0,1
75.61395,1.0,3.0,2.0,1.0,0.0,1.0,85.0,135.0,31.0,36.19531,130.0,19.898438,1.5998535,354.0,0
84.42395,1.0,2.0,1.0,1.0,0.0,1.0,68.0,58.0,28.0,37.79688,136.0,8.599609,1.0,837.0,1
83.16199,0.0,1.0,1.0,0.0,0.0,1.0,93.0,150.0,32.0,37.89844,136.0,18.0,1.1999512,3.0,1
46.431,0.0,3.0,1.0,0.0,0.0,1.0,109.0,92.0,20.0,38.19531,141.0,7.5996094,0.79992676,1625.0,0
65.20197,0.0,5.0,1.0,0.0,1.0,1.0,77.0,54.0,24.0,35.69531,142.0,13.199219,0.79992676,14.0,1
66.38995,1.0,1.0,2.0,0.0,0.0,1.0,99.0,62.0,15.0,36.89844,140.0,8.798828,0.5999756,1091.0,1
77.42896,0.0,5.0,1.0,1.0,0.0,1.0,67.0,60.0,20.0,36.09375,142.0,21.398438,0.6999512,179.0,1
73.75494,0.0,2.0,2.0,1.0,0.0,0.0,50.0,104.0,28.0,38.39844,153.0,17.398438,2.0996094,35.0,1
82.17694,1.0,1.0,1.0,0.0,0.0,0.0,90.0,80.0,24.0,37.69531,140.0,17.296875,0.89990234,597.0,1
43.92599,0.0,1.0,1.0,0.0,0.0,0.0,117.0,114.0,20.0,36.59375,136.0,10.599609,1.0,52.0,1
48.73599,1.0,1.0,1.0,0.0,0.0,0.0,73.0,96.0,24.0,37.5,135.0,5.0,0.89990234,314.0,1
78.05597,0.0,3.0,1.0,1.0,0.0,0.0,81.0,82.0,28.0,38.19531,133.0,18.5,1.0,9.0,1
42.13599,0.0,2.0,1.0,0.0,0.0,1.0,117.0,124.0,34.0,39.09375,133.0,13.199219,1.2998047,885.0,0
42.43399,0.0,5.0,1.0,0.0,0.0,1.0,109.0,108.0,26.0,36.0,137.0,5.7998047,1.1999512,11.0,1
74.92999,0.0,1.0,1.0,0.0,0.0,0.0,65.0,56.0,30.0,38.69531,135.0,10.599609,1.0998535,48.0,1
81.284,1.0,1.0,1.0,0.0,0.0,1.0,105.0,58.0,28.0,36.29688,142.0,7.899414,1.0,1939.0,0
63.76999,0.0,1.0,1.0,0.0,0.0,0.0,85.0,75.0,20.0,36.19531,140.0,6.2998047,1.2998047,150.0,1
70.28094,0.0,1.0,1.0,0.0,0.0,0.0,87.0,76.0,20.0,36.59375,137.0,20.597656,1.2998047,659.0,1
77.26495,0.0,2.0,1.0,1.0,0.0,1.0,111.0,66.0,24.0,36.89844,141.0,6.7998047,3.699707,16.0,1
77.85895,0.0,4.0,1.0,1.0,0.0,2.0,77.0,70.0,20.0,37.89844,135.0,13.8984375,1.2998047,514.0,0
28.25699,1.0,0.0,1.0,0.0,0.0,1.0,138.0,102.0,28.0,38.19531,138.0,12.798828,0.89990234,1714.0,0
28.38599,0.0,0.0,1.0,0.0,0.0,1.0,104.0,130.0,36.0,38.69531,129.0,13.599609,1.0,1665.0,0
66.89099,0.0,2.0,1.0,0.0,0.0,1.0,107.0,66.0,24.0,38.0,136.0,18.097656,0.89990234,487.0,0
65.65594,1.0,1.0,1.0,0.0,0.0,2.0,58.0,137.0,30.0,38.39844,134.0,5.1992188,0.5,108.0,1
78.40698,1.0,2.0,2.0,1.0,0.0,1.0,68.0,61.0,10.0,38.79688,145.0,9.798828,1.0,21.0,1
62.34598,0.0,3.0,1.0,0.0,0.0,1.0,45.0,75.0,27.0,39.79688,146.0,24.398438,1.1999512,5.0,1
30.935,0.0,4.0,1.0,0.0,0.0,1.0,64.0,131.0,60.0,38.39844,147.0,11.599609,0.79992676,653.0,0
60.71198,0.0,1.0,1.0,0.0,0.0,1.0,59.0,128.0,29.0,35.59375,136.0,17.097656,0.79992676,610.0,1
80.08496,0.0,3.0,1.0,0.0,0.0,1.0,120.0,50.0,24.0,36.5,141.0,9.298828,1.0,83.0,1
71.70697,0.0,2.0,1.0,0.0,0.0,0.0,77.0,72.0,24.0,36.5,138.0,16.097656,1.1999512,17.0,1
49.21799,1.0,2.0,1.0,0.0,0.0,2.0,67.0,158.0,34.0,36.39844,131.0,41.195312,1.1999512,9.0,1
51.98398,1.0,1.0,1.0,0.0,0.0,0.0,95.0,64.0,18.0,37.5,137.0,13.8984375,0.5999756,588.0,1
64.53094,1.0,1.0,1.0,0.0,0.0,0.0,127.0,70.0,30.0,37.89844,153.0,15.3984375,0.6999512,31.0,1
76.73895,0.0,0.0,1.0,0.0,0.0,1.0,72.0,108.0,44.0,38.19531,146.0,22.199219,5.399414,8.0,1
71.474,0.0,5.0,2.0,1.0,0.0,1.0,53.0,66.0,28.0,37.0,136.0,10.199219,3.0996094,777.0,0
66.30499,1.0,2.0,2.0,0.0,0.0,0.0,58.0,80.0,30.0,39.29688,144.0,12.298828,1.2998047,66.0,1
72.81897,0.0,5.0,1.0,1.0,0.0,2.0,47.0,158.0,28.0,36.59375,136.0,31.796875,3.8999023,346.0,1
79.64697,0.0,5.0,1.0,1.0,0.0,0.0,65.0,60.0,18.0,36.19531,134.0,7.0996094,2.2998047,270.0,1
57.79599,0.0,5.0,1.0,1.0,0.0,1.0,111.0,103.0,22.0,36.0,133.0,13.298828,1.1999512,528.0,0
50.09998,0.0,2.0,1.0,0.0,0.0,1.0,81.0,86.0,18.0,36.59375,130.0,5.0,1.2998047,1714.0,0
54.08899,1.0,1.0,1.0,0.0,0.0,0.0,87.0,128.0,30.0,36.19531,138.0,27.597656,0.79992676,9.0,1
43.53998,1.0,1.0,1.0,0.0,0.0,1.0,67.0,172.0,20.0,38.79688,134.0,24.597656,0.5999756,2022.0,0
66.53296,0.0,1.0,1.0,0.0,0.0,1.0,55.0,68.0,24.0,38.79688,141.0,7.0,1.5,1771.0,0
83.82495,1.0,0.0,1.0,0.0,0.0,1.0,113.0,77.0,12.0,36.0,132.0,7.1992188,1.0,31.0,1
63.72299,0.0,2.0,1.0,0.0,0.0,1.0,107.0,80.0,25.0,35.59375,136.0,12.0,1.0998535,52.0,1
71.95898,1.0,1.0,1.0,0.0,0.0,1.0,109.0,80.0,14.0,36.79688,136.0,8.5,0.89990234,1671.0,0
41.16098,1.0,2.0,1.0,0.0,0.0,0.0,73.0,60.0,20.0,36.09375,137.0,9.599609,1.7998047,214.0,1
70.65796,0.0,3.0,2.0,1.0,0.0,1.0,63.0,65.0,8.0,36.09375,138.0,13.699219,0.5999756,268.0,1
50.82797,0.0,1.0,2.0,0.0,0.0,1.0,112.0,135.0,28.0,36.5,133.0,18.699219,2.5,18.0,1
63.896,0.0,2.0,3.0,0.0,0.0,1.0,72.0,105.0,18.0,38.39844,135.0,8.599609,1.0,1867.0,0
68.81598,0.0,5.0,1.0,1.0,0.0,1.0,72.0,68.0,16.0,35.89844,137.0,18.398438,0.6999512,16.0,1
52.827,0.0,4.0,1.0,0.0,0.0,1.0,53.0,110.0,24.0,39.5,145.0,12.3984375,7.7998047,8.0,1
88.19196,0.0,2.0,2.0,0.0,1.0,1.0,52.0,144.0,11.0,36.69531,139.0,7.2998047,2.2998047,711.0,1
44.97998,1.0,1.0,1.0,0.0,0.0,0.0,97.0,72.0,16.0,36.79688,139.0,7.1992188,0.6999512,674.0,1
84.50696,0.0,0.0,1.0,0.0,0.0,1.0,78.0,75.0,22.0,34.69531,138.0,7.1992188,1.3999023,10.0,1
59.70999,0.0,1.0,1.0,0.0,0.0,1.0,133.0,72.0,12.0,36.0,145.0,9.298828,6.5996094,351.0,0
43.23898,0.0,1.0,1.0,0.0,0.0,1.0,70.0,70.0,38.0,39.29688,134.0,16.597656,0.89990234,1482.0,0
70.784,0.0,1.0,1.0,0.0,0.0,0.0,52.0,232.0,43.0,39.09375,144.0,7.7998047,0.5,135.0,1
70.51599,1.0,1.0,1.0,0.0,0.0,0.0,97.0,68.0,16.0,35.29688,136.0,8.298828,0.5,60.0,1
71.15094,0.0,1.0,2.0,1.0,0.0,1.0,93.0,78.0,8.0,35.69531,146.0,7.1992188,9.699219,49.0,1
72.73895,0.0,2.0,1.0,0.0,0.0,1.0,72.0,64.0,30.0,36.79688,136.0,12.099609,1.3999023,1673.0,0
54.853,0.0,4.0,1.0,0.0,0.0,1.0,72.0,125.0,26.0,39.39844,142.0,8.5,1.6999512,174.0,1
76.271,0.0,1.0,1.0,0.0,0.0,1.0,65.0,65.0,24.0,34.69531,127.0,10.099609,1.8999023,688.0,0
62.73798,0.0,1.0,2.0,0.0,0.0,0.0,45.0,157.0,24.0,38.19531,133.0,12.0,0.5,7.0,1
85.53595,0.0,1.0,1.0,0.0,1.0,1.0,57.0,112.0,40.0,36.29688,143.0,18.097656,1.7998047,11.0,1
80.23798,1.0,0.0,2.0,0.0,0.0,1.0,50.0,195.0,30.0,39.19531,136.0,5.399414,4.899414,754.0,0
24.709,0.0,0.0,2.0,0.0,0.0,1.0,72.0,55.0,26.0,36.19531,141.0,16.597656,1.1999512,900.0,0
76.20795,1.0,2.0,2.0,1.0,0.0,1.0,103.0,90.0,20.0,37.69531,124.0,4.7998047,1.5,23.0,1
52.38898,1.0,1.0,1.0,0.0,0.0,2.0,61.0,122.0,24.0,38.79688,132.0,0.06999207,2.0996094,540.0,1
59.26099,0.0,3.0,1.0,0.0,0.0,1.0,55.0,76.0,20.0,36.09375,129.0,7.7998047,1.5,107.0,1
30.987,1.0,2.0,1.0,0.0,0.0,1.0,132.0,147.0,38.0,38.59375,138.0,20.898438,0.79992676,1075.0,0
82.35699,1.0,0.0,2.0,0.0,0.0,1.0,137.0,100.0,20.0,37.79688,135.0,21.898438,1.1999512,1231.0,1
72.90295,0.0,2.0,1.0,1.0,0.0,0.0,107.0,124.0,10.0,35.69531,131.0,14.298828,2.5,36.0,1
75.23096,1.0,0.0,1.0,0.0,0.0,1.0,180.0,116.0,10.0,38.09375,135.0,18.597656,0.89990234,1904.0,0
35.806,1.0,1.0,1.0,0.0,0.0,1.0,50.0,135.0,24.0,35.89844,134.0,8.699219,1.5998535,1448.0,0
41.91898,0.0,1.0,2.0,0.0,0.0,0.0,73.0,104.0,24.0,38.29688,139.0,5.6992188,1.1999512,1524.0,0
35.099,0.0,0.0,1.0,0.0,0.0,1.0,69.0,70.0,12.0,36.5,134.0,10.599609,0.89990234,1025.0,0
59.65198,0.0,4.0,1.0,1.0,0.0,1.0,123.0,80.0,20.0,37.59375,122.0,9.099609,5.1992188,675.0,0
65.81195,0.0,5.0,1.0,1.0,0.0,1.0,75.0,110.0,26.0,37.19531,135.0,8.5,1.6999512,51.0,1
63.47998,1.0,0.0,1.0,0.0,0.0,1.0,122.0,70.0,10.0,35.29688,141.0,11.298828,2.8999023,5.0,1
62.875,0.0,1.0,1.0,0.0,0.0,0.0,96.0,120.0,24.0,39.0,137.0,12.5,0.79992676,1126.0,1
50.42599,0.0,2.0,1.0,0.0,0.0,1.0,96.0,82.0,20.0,37.09375,133.0,5.2998047,0.89990234,1753.0,1
73.54999,0.0,0.0,1.0,0.0,0.0,1.0,136.0,158.0,29.0,35.59375,138.0,14.599609,5.5,40.0,1
22.68599,1.0,0.0,2.0,0.0,0.0,1.0,121.0,129.0,38.0,39.0,141.0,18.5,1.1999512,621.0,0
69.28094,0.0,1.0,1.0,0.0,0.0,0.0,128.0,116.0,20.0,35.39844,139.0,12.5,1.0998535,53.0,1
59.60599,0.0,1.0,1.0,1.0,0.0,1.0,110.0,96.0,8.0,38.19531,142.0,13.798828,1.2998047,1483.0,0
92.35297,1.0,4.0,1.0,0.0,0.0,2.0,77.0,80.0,20.0,36.69531,137.0,15.298828,1.0998535,1037.0,1
40.05197,1.0,4.0,0.0,1.0,0.0,1.0,80.0,88.0,16.0,37.0,130.0,11.599609,1.7998047,116.0,1
56.211,1.0,0.0,1.0,0.0,0.0,1.0,65.0,45.0,14.0,38.5,139.0,11.5,3.699707,1011.0,0
34.72098,0.0,1.0,1.0,0.0,0.0,1.0,133.0,134.0,22.0,36.09375,147.0,26.296875,4.5,1042.0,0
19.70999,0.0,0.0,2.0,0.0,0.0,1.0,57.0,129.0,12.0,39.39844,131.0,5.0,0.79992676,303.0,1
58.55399,0.0,1.0,1.0,0.0,0.0,0.0,73.0,114.0,40.0,38.39844,160.0,0.39996338,0.89990234,4.0,1
56.23297,0.0,3.0,2.0,0.0,0.0,1.0,68.0,80.0,16.0,35.89844,131.0,9.8984375,10.298828,1826.0,0
71.07996,0.0,6.0,3.0,1.0,0.0,1.0,63.0,89.0,16.0,37.29688,128.0,5.0996094,1.0998535,487.0,1
32.84598,1.0,1.0,3.0,0.0,0.0,1.0,100.0,70.0,20.0,35.89844,125.0,12.8984375,0.6999512,956.0,0
77.758,0.0,2.0,1.0,0.0,0.0,1.0,49.0,94.0,36.0,34.19531,136.0,7.1992188,6.5,15.0,1
28.465,1.0,1.0,1.0,1.0,0.0,1.0,111.0,150.0,24.0,37.79688,142.0,30.199219,5.899414,1800.0,0
62.379,1.0,2.0,1.0,1.0,0.0,1.0,95.0,78.0,20.0,36.59375,140.0,5.0996094,1.0998535,111.0,1
70.95099,0.0,0.0,1.0,0.0,0.0,1.0,62.0,195.0,12.0,38.39844,138.0,10.099609,2.0,37.0,1
84.30396,0.0,3.0,1.0,0.0,1.0,1.0,78.0,71.0,15.0,36.5,138.0,5.899414,2.0,29.0,1
31.84099,1.0,1.0,1.0,0.0,0.0,0.0,82.0,115.0,12.0,39.0,136.0,0.5999756,1.8999023,441.0,0
62.74298,1.0,4.0,2.0,1.0,0.0,1.0,132.0,96.0,24.0,36.69531,136.0,11.798828,2.3999023,1302.0,0
54.754,1.0,3.0,2.0,0.0,0.0,1.0,83.0,74.0,36.0,36.09375,134.0,4.5996094,0.79992676,1378.0,0
47.87399,0.0,2.0,1.0,0.0,0.0,1.0,56.0,48.0,22.0,36.09375,143.0,4.399414,1.0998535,813.0,0
86.38995,0.0,2.0,1.0,0.0,0.0,1.0,123.0,120.0,24.0,38.5,148.0,16.898438,0.6999512,9.0,1
89.47296,0.0,2.0,1.0,0.0,1.0,2.0,83.0,80.0,20.0,36.09375,142.0,16.0,0.6999512,43.0,1
70.90997,0.0,4.0,1.0,1.0,1.0,1.0,93.0,72.0,20.0,36.0,138.0,10.099609,2.5,8.0,1
80.46295,0.0,2.0,1.0,0.0,0.0,1.0,82.0,80.0,20.0,36.5,142.0,5.5,1.1999512,1025.0,0
62.672,1.0,2.0,1.0,0.0,0.0,1.0,75.0,62.0,28.0,36.59375,131.0,13.199219,0.6999512,1819.0,0
60.01398,0.0,2.0,1.0,0.0,0.0,1.0,69.0,76.0,31.0,36.59375,138.0,19.699219,3.2998047,1012.0,0
61.20499,0.0,2.0,1.0,0.0,0.0,1.0,75.0,120.0,24.0,36.39844,136.0,17.097656,0.6999512,1805.0,0
76.96594,0.0,0.0,1.0,0.0,0.0,1.0,131.0,103.0,14.0,38.09375,144.0,25.199219,0.6999512,23.0,1
71.90698,0.0,5.0,1.0,1.0,0.0,2.0,126.0,104.0,29.0,36.39844,136.0,12.0,1.3999023,27.0,1
63.93399,1.0,1.0,1.0,0.0,0.0,0.0,131.0,116.0,25.0,38.19531,147.0,6.2998047,2.2998047,10.0,1
72.79095,1.0,3.0,1.0,1.0,0.0,1.0,22.0,0.0,0.0,37.59375,126.0,29.699219,3.5996094,721.0,0
52.24899,0.0,0.0,1.0,0.0,0.0,1.0,112.0,120.0,40.0,35.89844,138.0,10.298828,1.7998047,480.0,0
39.56998,1.0,2.0,1.0,0.0,0.0,0.0,66.0,70.0,24.0,35.09375,147.0,13.298828,0.39996338,6.0,1
82.88599,0.0,3.0,1.0,0.0,0.0,1.0,66.0,71.0,12.0,38.0,157.0,8.8984375,2.2998047,27.0,1
60.66498,0.0,3.0,1.0,1.0,0.0,1.0,117.0,112.0,24.0,38.19531,132.0,12.3984375,1.0998535,631.0,0
36.92499,1.0,0.0,1.0,0.0,0.0,1.0,129.0,56.0,45.0,39.39844,144.0,11.3984375,0.89990234,28.0,1
52.84299,0.0,2.0,1.0,1.0,0.0,1.0,105.0,98.0,22.0,36.89844,140.0,8.798828,1.0998535,95.0,1
76.14197,1.0,2.0,1.0,0.0,0.0,1.0,70.0,80.0,30.0,37.0,134.0,16.398438,0.89990234,875.0,0
95.50995,0.0,1.0,1.0,0.0,0.0,2.0,83.0,100.0,30.0,38.59375,136.0,34.796875,1.3999023,8.0,1
76.87897,1.0,1.0,1.0,0.0,0.0,1.0,66.0,130.0,32.0,35.69531,143.0,3.0,1.5,44.0,1
77.52496,0.0,2.0,1.0,0.0,0.0,1.0,55.0,105.0,32.0,35.29688,144.0,15.199219,4.5,19.0,1
60.54797,0.0,0.0,1.0,0.0,0.0,1.0,102.0,100.0,16.0,35.69531,142.0,12.3984375,1.5998535,14.0,1
50.62799,1.0,3.0,2.0,0.0,0.0,0.0,69.0,118.0,26.0,36.29688,132.0,5.6992188,0.6999512,37.0,1
76.047,0.0,4.0,1.0,0.0,0.0,1.0,52.0,70.0,12.0,38.09375,149.0,21.597656,1.2998047,626.0,0
52.71698,0.0,1.0,2.0,1.0,0.0,1.0,50.0,75.0,20.0,36.79688,137.0,6.1992188,1.1999512,8.0,1
82.52399,1.0,1.0,2.0,0.0,1.0,1.0,73.0,76.0,20.0,36.09375,136.0,6.6992188,1.2998047,12.0,1
53.07898,1.0,1.0,1.0,0.0,0.0,0.0,83.0,135.0,8.0,37.29688,132.0,9.199219,1.0,1915.0,0
88.79895,0.0,1.0,1.0,0.0,0.0,1.0,61.0,66.0,10.0,38.79688,138.0,8.199219,2.0,5.0,1
77.758,1.0,2.0,2.0,0.0,0.0,1.0,77.0,124.0,36.0,38.09375,134.0,15.199219,1.8999023,30.0,1
36.81,1.0,1.0,1.0,0.0,0.0,0.0,79.0,104.0,24.0,36.19531,131.0,8.298828,0.6999512,25.0,1
80.62097,0.0,1.0,1.0,0.0,0.0,1.0,61.0,140.0,32.0,39.19531,135.0,23.0,1.8999023,4.0,1
55.98898,1.0,2.0,1.0,1.0,0.0,1.0,108.0,126.0,18.0,37.29688,144.0,10.699219,1.0,2015.0,0
69.08099,0.0,0.0,1.0,0.0,0.0,1.0,49.0,67.0,12.0,36.69531,136.0,11.798828,1.5,14.0,1
66.85596,1.0,2.0,1.0,0.0,0.0,1.0,73.0,116.0,28.0,36.09375,131.0,9.599609,1.2998047,530.0,1
54.103,0.0,1.0,1.0,0.0,0.0,1.0,63.0,78.0,20.0,37.89844,138.0,6.5996094,1.2998047,227.0,1
56.71698,0.0,1.0,1.0,0.0,0.0,1.0,96.0,69.0,20.0,36.29688,142.0,1.1999512,0.89990234,437.0,1
75.849,0.0,1.0,1.0,0.0,0.0,1.0,56.0,112.0,24.0,39.19531,138.0,21.898438,5.6992188,19.0,1
61.43997,0.0,2.0,1.0,0.0,0.0,2.0,57.0,74.0,11.0,36.79688,137.0,12.5,0.6999512,62.0,1
91.20898,0.0,0.0,1.0,0.0,0.0,1.0,74.0,70.0,32.0,37.69531,154.0,11.8984375,1.5,63.0,1
34.793,1.0,1.0,2.0,0.0,0.0,1.0,122.0,102.0,8.0,37.79688,134.0,12.298828,0.79992676,761.0,0
45.00497,0.0,0.0,1.0,0.0,0.0,1.0,130.0,130.0,10.0,38.69531,140.0,19.597656,1.0,142.0,1
36.90298,1.0,1.0,1.0,0.0,0.0,0.0,107.0,112.0,24.0,36.39844,138.0,10.5,1.1999512,303.0,1
30.508,0.0,0.0,1.0,0.0,0.0,2.0,62.0,164.0,35.0,38.19531,143.0,19.597656,1.2998047,613.0,0
54.17398,0.0,1.0,1.0,0.0,0.0,0.0,129.0,96.0,55.0,36.09375,135.0,13.199219,0.6999512,459.0,1
68.45697,0.0,2.0,1.0,0.0,0.0,1.0,68.0,82.0,24.0,35.5,136.0,11.298828,1.1999512,1744.0,0
47.95099,0.0,3.0,3.0,0.0,0.0,0.0,98.0,110.0,36.0,39.39844,134.0,12.5,1.5998535,77.0,1
62.29199,1.0,3.0,2.0,1.0,0.0,1.0,112.0,95.0,26.0,38.39844,152.0,18.699219,3.0996094,658.0,0
54.793,0.0,2.0,1.0,0.0,0.0,1.0,85.0,104.0,28.0,37.5,133.0,10.298828,1.0998535,721.0,0
56.51199,0.0,1.0,1.0,0.0,0.0,0.0,89.0,98.0,20.0,35.19531,138.0,8.798828,3.199707,19.0,1
38.25098,0.0,2.0,1.0,0.0,0.0,1.0,111.0,122.0,24.0,37.89844,134.0,8.699219,1.5,804.0,0
40.62698,0.0,0.0,1.0,0.0,0.0,1.0,105.0,100.0,12.0,36.5,132.0,15.298828,1.0998535,1697.0,0
69.64795,1.0,1.0,1.0,0.0,0.0,1.0,178.0,76.0,20.0,36.19531,132.0,8.199219,0.6999512,14.0,1
73.18298,1.0,3.0,1.0,1.0,0.0,1.0,69.0,108.0,20.0,38.59375,137.0,11.8984375,0.89990234,750.0,0
76.01398,0.0,5.0,1.0,0.0,0.0,1.0,63.0,124.0,32.0,40.29688,140.0,0.79992676,1.0,89.0,1
62.98199,0.0,1.0,1.0,0.0,0.0,0.0,117.0,104.0,20.0,36.09375,139.0,2.7998047,1.1999512,479.0,1
60.36697,0.0,2.0,1.0,0.0,0.0,0.0,100.0,100.0,20.0,36.19531,139.0,3.5,0.6999512,499.0,1
70.03998,1.0,2.0,1.0,0.0,0.0,0.0,77.0,70.0,25.0,36.09375,143.0,5.7998047,0.6999512,151.0,1
63.27399,1.0,1.0,1.0,0.0,0.0,0.0,96.0,76.0,28.0,37.39844,141.0,11.8984375,0.6999512,201.0,1
21.20999,0.0,3.0,3.0,0.0,0.0,1.0,112.0,120.0,26.0,38.69531,140.0,7.1992188,0.6999512,8.0,1
33.741,0.0,3.0,1.0,0.0,0.0,1.0,119.0,131.0,33.0,40.09375,151.0,14.599609,1.5998535,494.0,0
81.90594,1.0,3.0,1.0,0.0,0.0,2.0,103.0,64.0,16.0,36.09375,134.0,10.199219,1.1999512,1489.0,1
73.08398,0.0,4.0,1.0,0.0,0.0,2.0,75.0,70.0,24.0,36.39844,137.0,11.298828,1.3999023,76.0,1
65.89697,1.0,3.0,1.0,1.0,0.0,1.0,107.0,108.0,20.0,36.5,128.0,5.1992188,1.1999512,5.0,1
58.85797,1.0,1.0,1.0,1.0,0.0,1.0,81.0,63.0,24.0,35.89844,128.0,9.099609,1.0,130.0,1
58.60397,0.0,5.0,1.0,0.0,0.0,2.0,112.0,76.0,22.0,36.0,137.0,8.3984375,1.1999512,563.0,1
83.15399,0.0,1.0,1.0,0.0,0.0,2.0,66.0,58.0,22.0,35.5,134.0,1.0998535,0.89990234,127.0,1
73.71399,0.0,1.0,1.0,0.0,0.0,1.0,110.0,66.0,24.0,38.59375,141.0,4.5996094,1.2998047,72.0,1
62.75998,1.0,1.0,1.0,0.0,0.0,0.0,90.0,78.0,18.0,35.59375,140.0,11.599609,0.79992676,127.0,1
66.06696,0.0,2.0,1.0,0.0,0.0,1.0,101.0,120.0,24.0,36.19531,138.0,12.5,1.3999023,108.0,1
44.34497,0.0,5.0,1.0,0.0,0.0,1.0,65.0,110.0,22.0,36.79688,129.0,9.599609,1.0,2002.0,0
23.33499,1.0,3.0,1.0,0.0,0.0,2.0,47.0,120.0,35.0,36.69531,138.0,6.5996094,1.2998047,22.0,1
83.31299,0.0,5.0,1.0,0.0,0.0,2.0,115.0,66.0,28.0,35.0,139.0,5.899414,1.0998535,560.0,1
65.47797,0.0,2.0,1.0,0.0,0.0,2.0,70.0,110.0,16.0,36.39844,130.0,8.798828,4.5,4.0,1
55.37,0.0,2.0,1.0,0.0,0.0,1.0,80.0,100.0,28.0,35.69531,132.0,6.7998047,1.2998047,1326.0,0
60.37198,0.0,0.0,1.0,0.0,0.0,1.0,132.0,110.0,10.0,38.39844,136.0,7.7998047,1.1999512,1344.0,0
66.073,0.0,1.0,1.0,0.0,0.0,1.0,109.0,104.0,22.0,35.69531,131.0,7.399414,1.0998535,350.0,0
77.06494,1.0,2.0,1.0,0.0,0.0,1.0,67.0,90.0,20.0,36.5,143.0,20.199219,1.7998047,381.0,1
47.24698,1.0,1.0,4.0,0.0,0.0,0.0,47.0,140.0,32.0,38.59375,135.0,12.798828,1.2998047,108.0,1
75.60297,1.0,2.0,1.0,0.0,0.0,1.0,117.0,122.0,36.0,38.59375,128.0,8.099609,0.6999512,472.0,0
49.89697,0.0,0.0,1.0,0.0,0.0,1.0,73.0,116.0,33.0,37.79688,135.0,0.2999878,1.1999512,7.0,1
67.45795,1.0,1.0,1.0,0.0,0.0,0.0,99.0,68.0,20.0,37.69531,141.0,26.898438,0.89990234,121.0,1
84.60199,1.0,4.0,1.0,0.0,0.0,1.0,118.0,96.0,26.0,36.5,129.0,46.898438,1.1999512,199.0,1
58.87997,1.0,3.0,1.0,1.0,0.0,1.0,60.0,125.0,24.0,38.19531,130.0,26.898438,7.2998047,41.0,1
29.76299,1.0,4.0,1.0,1.0,0.0,1.0,112.0,115.0,35.0,38.09375,147.0,12.699219,7.2998047,146.0,1
50.22299,1.0,2.0,2.0,0.0,0.0,0.0,77.0,134.0,10.0,39.0,134.0,23.097656,0.5,7.0,1
32.62399,0.0,3.0,2.0,0.0,0.0,1.0,70.0,72.0,24.0,36.69531,135.0,5.399414,1.2998047,622.0,0
55.50699,0.0,3.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,36.29688,147.0,21.097656,3.699707,599.0,0
24.474,1.0,1.0,3.0,0.0,0.0,1.0,67.0,112.0,58.0,38.89844,141.0,12.798828,0.5999756,767.0,0
71.51495,0.0,1.0,2.0,0.0,0.0,1.0,60.0,114.0,12.0,39.5,140.0,12.699219,9.798828,7.0,1
62.44199,0.0,4.0,2.0,0.0,0.0,1.0,101.0,93.0,32.0,36.79688,134.0,16.0,2.199707,193.0,1
63.95297,1.0,1.0,1.0,0.0,0.0,1.0,97.0,76.0,10.0,35.59375,139.0,8.699219,1.1999512,8.0,1
67.24695,0.0,1.0,2.0,0.0,0.0,1.0,59.0,60.0,24.0,35.79688,141.0,24.699219,2.2998047,699.0,1
29.32199,0.0,1.0,1.0,0.0,0.0,1.0,59.0,155.0,30.0,38.79688,144.0,19.199219,1.6999512,962.0,0
63.625,1.0,2.0,1.0,0.0,0.0,1.0,93.0,100.0,20.0,36.69531,142.0,8.599609,0.79992676,1349.0,0
69.04895,0.0,4.0,1.0,1.0,0.0,1.0,63.0,110.0,8.0,36.19531,134.0,8.699219,8.099609,12.0,1
66.92096,1.0,1.0,1.0,0.0,0.0,1.0,56.0,109.0,8.0,37.89844,141.0,6.5996094,0.5999756,1661.0,0
53.06998,0.0,1.0,1.0,0.0,0.0,0.0,103.0,80.0,20.0,36.19531,138.0,5.5,1.5,202.0,1
73.17499,0.0,1.0,1.0,0.0,0.0,2.0,57.0,160.0,14.0,38.29688,133.0,9.798828,1.0,22.0,1
53.38797,0.0,1.0,1.0,0.0,0.0,2.0,108.0,80.0,10.0,39.5,140.0,15.0,1.7998047,184.0,1
69.98499,1.0,1.0,1.0,0.0,0.0,0.0,122.0,76.0,28.0,35.79688,137.0,31.097656,0.5999756,87.0,1
71.29095,0.0,2.0,1.0,0.0,0.0,1.0,80.0,80.0,22.0,36.5,137.0,8.199219,1.5998535,744.0,1
43.06097,0.0,2.0,3.0,0.0,0.0,1.0,65.0,135.0,28.0,37.79688,134.0,6.0996094,1.1999512,741.0,0
75.78094,0.0,0.0,2.0,0.0,0.0,1.0,65.0,101.0,22.0,39.0,133.0,34.898438,2.0,711.0,0
79.51495,1.0,3.0,1.0,0.0,0.0,2.0,77.0,70.0,35.0,38.0,131.0,5.5996094,0.6999512,5.0,1
62.80899,0.0,2.0,1.0,0.0,0.0,1.0,83.0,72.0,18.0,36.29688,133.0,2.7998047,1.0,53.0,1
47.57599,0.0,2.0,1.0,0.0,0.0,1.0,117.0,84.0,16.0,35.89844,133.0,7.399414,3.2998047,17.0,1
66.80396,0.0,2.0,1.0,0.0,0.0,2.0,65.0,128.0,29.0,38.79688,131.0,21.296875,1.5,116.0,1
46.48898,0.0,5.0,1.0,0.0,0.0,2.0,67.0,62.0,20.0,36.79688,134.0,6.0,0.6999512,1905.0,0
72.86798,1.0,1.0,1.0,0.0,0.0,0.0,50.0,104.0,8.0,39.29688,146.0,12.8984375,2.2998047,147.0,1
30.19299,0.0,0.0,3.0,0.0,0.0,1.0,132.0,131.0,24.0,37.79688,146.0,24.097656,1.0998535,74.0,1
67.98395,0.0,2.0,1.0,0.0,0.0,0.0,64.0,66.0,24.0,36.0,131.0,7.5996094,1.3999023,21.0,1
76.47095,0.0,1.0,4.0,1.0,0.0,1.0,67.0,145.0,10.0,39.0,153.0,14.3984375,1.5,24.0,1
53.21298,0.0,2.0,1.0,1.0,0.0,1.0,59.0,130.0,12.0,36.39844,135.0,19.199219,2.199707,7.0,1
65.08997,0.0,1.0,1.0,0.0,0.0,1.0,120.0,118.0,36.0,35.79688,134.0,29.199219,5.399414,585.0,1
75.56195,0.0,1.0,1.0,0.0,0.0,1.0,80.0,125.0,22.0,35.69531,142.0,5.6992188,1.2998047,917.0,0
71.198,1.0,3.0,1.0,1.0,0.0,2.0,97.0,66.0,20.0,36.19531,140.0,10.0,1.0998535,18.0,1
80.87299,1.0,1.0,1.0,0.0,1.0,1.0,68.0,65.0,28.0,38.5,138.0,9.199219,0.6999512,797.0,0
63.25299,0.0,1.0,1.0,0.0,0.0,1.0,57.0,109.0,36.0,36.19531,136.0,8.699219,12.199219,823.0,0
59.80298,1.0,3.0,1.0,0.0,0.0,2.0,105.0,98.0,20.0,36.79688,133.0,9.199219,1.0,657.0,0
49.67297,1.0,1.0,2.0,0.0,0.0,0.0,73.0,100.0,20.0,36.69531,146.0,10.199219,0.79992676,11.0,1
66.39795,0.0,1.0,1.0,0.0,0.0,1.0,59.0,54.0,18.0,36.59375,134.0,6.0996094,1.5,106.0,1
62.98398,0.0,1.0,1.0,0.0,0.0,2.0,69.0,106.0,32.0,37.69531,149.0,4.899414,1.3999023,32.0,1
29.073,0.0,1.0,1.0,0.0,0.0,1.0,79.0,79.0,22.0,37.0,134.0,14.199219,0.89990234,1237.0,1
61.26199,0.0,2.0,1.0,1.0,0.0,0.0,48.0,135.0,47.0,39.09375,147.0,13.699219,1.6999512,431.0,0
43.16998,0.0,1.0,1.0,1.0,0.0,1.0,60.0,58.0,12.0,39.59375,146.0,12.3984375,1.5,1514.0,0
73.62097,0.0,1.0,2.0,0.0,0.0,1.0,80.0,75.0,20.0,39.19531,134.0,4.7998047,1.0998535,716.0,0
44.56097,0.0,2.0,1.0,0.0,0.0,1.0,78.0,77.0,24.0,35.09375,129.0,11.798828,0.79992676,352.0,1
61.69199,1.0,2.0,1.0,0.0,0.0,0.0,103.0,106.0,24.0,38.19531,141.0,10.3984375,2.3999023,292.0,1
56.60199,0.0,2.0,1.0,0.0,0.0,1.0,99.0,100.0,24.0,36.89844,142.0,18.5,2.2998047,401.0,1
47.76498,1.0,2.0,1.0,0.0,0.0,0.0,123.0,96.0,20.0,36.0,133.0,11.199219,1.2998047,85.0,1
83.40295,0.0,2.0,1.0,0.0,0.0,1.0,54.0,145.0,12.0,38.79688,153.0,9.5,0.6999512,140.0,1
69.62897,0.0,2.0,1.0,0.0,0.0,1.0,63.0,109.0,16.0,38.69531,132.0,7.399414,0.6999512,7.0,1
82.96198,1.0,2.0,1.0,0.0,0.0,1.0,74.0,72.0,40.0,34.79688,138.0,8.298828,0.89990234,393.0,0
50.64499,0.0,3.0,1.0,0.0,0.0,1.0,97.0,80.0,20.0,37.0,134.0,5.2998047,1.5,706.0,1
79.97797,0.0,3.0,1.0,0.0,0.0,1.0,58.0,70.0,12.0,38.19531,129.0,9.298828,4.5996094,11.0,1
61.46698,0.0,2.0,1.0,0.0,0.0,0.0,75.0,67.0,20.0,36.19531,140.0,6.7998047,1.0,9.0,1
53.58499,0.0,1.0,1.0,0.0,0.0,1.0,80.0,70.0,30.0,36.09375,140.0,4.2998047,1.1999512,632.0,0
59.62997,1.0,4.0,2.0,1.0,0.0,1.0,138.0,129.0,10.0,38.39844,135.0,13.798828,0.79992676,684.0,0
52.95798,0.0,2.0,1.0,0.0,0.0,0.0,107.0,77.0,24.0,36.79688,136.0,7.7998047,1.3999023,686.0,1
69.19397,0.0,3.0,1.0,0.0,0.0,2.0,133.0,155.0,33.0,37.89844,144.0,19.898438,2.199707,586.0,0
58.81998,0.0,2.0,2.0,1.0,0.0,0.0,95.0,86.0,21.0,35.19531,141.0,12.3984375,0.6999512,68.0,1
41.26797,0.0,3.0,1.0,1.0,0.0,1.0,51.0,108.0,31.0,35.59375,141.0,0.89990234,1.0,35.0,1
50.53799,0.0,2.0,2.0,0.0,0.0,1.0,69.0,131.0,24.0,37.79688,132.0,12.8984375,0.19998169,5.0,1
66.15698,0.0,1.0,1.0,0.0,0.0,0.0,99.0,88.0,20.0,36.0,135.0,3.8999023,0.79992676,78.0,1
52.05197,0.0,2.0,1.0,0.0,0.0,1.0,150.0,136.0,24.0,36.09375,143.0,9.298828,0.79992676,1339.0,0
48.76398,0.0,5.0,1.0,0.0,0.0,1.0,78.0,75.0,24.0,35.59375,136.0,20.597656,1.0,369.0,1
63.25,1.0,4.0,1.0,1.0,0.0,1.0,43.0,146.0,40.0,38.39844,134.0,23.5,2.199707,1469.0,0
76.48199,1.0,4.0,1.0,1.0,0.0,1.0,102.0,83.0,24.0,36.19531,139.0,6.2998047,1.0998535,1424.0,1
69.63696,0.0,2.0,1.0,0.0,0.0,0.0,64.0,131.0,39.0,36.19531,135.0,12.3984375,0.89990234,6.0,1
72.80499,1.0,1.0,1.0,0.0,0.0,0.0,77.0,83.0,22.0,36.19531,127.0,19.796875,2.0,66.0,1
60.17499,1.0,0.0,1.0,0.0,0.0,1.0,100.0,82.0,24.0,37.09375,133.0,7.2998047,1.0998535,1985.0,0
37.71899,0.0,0.0,1.0,0.0,0.0,1.0,61.0,140.0,45.0,39.09375,148.0,0.09999084,2.7998047,7.0,1
62.86398,1.0,2.0,1.0,0.0,0.0,1.0,68.0,120.0,22.0,38.09375,134.0,8.699219,4.2998047,258.0,1
22.66899,1.0,1.0,3.0,0.0,0.0,1.0,35.0,115.0,40.0,36.39844,117.0,6.6992188,1.2998047,101.0,1
63.228,0.0,1.0,1.0,0.0,0.0,2.0,53.0,56.0,12.0,38.39844,138.0,2.8999023,3.3999023,11.0,1
79.67694,1.0,1.0,1.0,1.0,0.0,1.0,73.0,77.0,22.0,36.29688,137.0,12.298828,2.3999023,7.0,1
58.31897,0.0,1.0,1.0,0.0,0.0,2.0,112.0,205.0,15.0,37.69531,137.0,4.2998047,0.89990234,98.0,1
55.73199,0.0,2.0,3.0,0.0,0.0,1.0,121.0,118.0,18.0,37.39844,117.0,19.699219,0.79992676,2012.0,0
88.58899,1.0,2.0,1.0,0.0,0.0,1.0,69.0,64.0,35.0,34.79688,139.0,13.0,1.1999512,1359.0,0
72.44598,0.0,6.0,1.0,1.0,0.0,1.0,115.0,75.0,10.0,36.0,127.0,10.3984375,0.6999512,1049.0,0
79.81097,0.0,3.0,1.0,0.0,0.0,1.0,72.0,110.0,26.0,36.59375,134.0,15.099609,0.6999512,254.0,1
68.77795,0.0,4.0,1.0,0.0,0.0,1.0,64.0,120.0,42.0,39.09375,132.0,6.2998047,0.2999878,34.0,1
72.62695,0.0,1.0,1.0,0.0,0.0,1.0,130.0,109.0,40.0,36.69531,134.0,11.199219,1.2998047,1643.0,1
44.38898,1.0,1.0,1.0,0.0,0.0,1.0,58.0,105.0,48.0,38.69531,131.0,8.8984375,0.89990234,479.0,0
67.48499,1.0,4.0,1.0,0.0,0.0,1.0,104.0,98.0,26.0,36.19531,133.0,12.3984375,1.5,885.0,0
89.61499,1.0,3.0,1.0,0.0,0.0,2.0,90.0,70.0,20.0,36.5,141.0,6.0,1.2998047,393.0,1
24.05699,1.0,0.0,1.0,0.0,0.0,1.0,58.0,140.0,35.0,38.0,146.0,31.5,4.0,1037.0,0
41.21298,1.0,1.0,1.0,0.0,0.0,0.0,45.0,75.0,18.0,36.0,135.0,5.5,1.5998535,145.0,1
76.59094,0.0,5.0,1.0,1.0,0.0,2.0,102.0,94.0,20.0,36.0,136.0,11.099609,1.8999023,694.0,0
67.37598,0.0,1.0,1.0,1.0,0.0,1.0,75.0,150.0,8.0,38.59375,134.0,11.5,2.0,1945.0,0
76.28497,0.0,3.0,1.0,0.0,0.0,1.0,58.0,60.0,24.0,36.59375,139.0,13.099609,1.5,1335.0,1
63.29398,0.0,5.0,1.0,1.0,0.0,1.0,63.0,80.0,14.0,36.79688,135.0,5.5996094,5.899414,498.0,1
78.03699,0.0,3.0,1.0,0.0,0.0,2.0,75.0,70.0,22.0,36.0,135.0,36.09375,2.5,74.0,1
52.57498,0.0,1.0,1.0,0.0,0.0,0.0,115.0,84.0,20.0,36.89844,139.0,12.199219,1.0998535,78.0,1
39.45798,0.0,4.0,3.0,1.0,0.0,1.0,111.0,96.0,20.0,36.59375,132.0,11.3984375,3.8999023,1172.0,1
81.24298,0.0,1.0,1.0,0.0,0.0,2.0,105.0,65.0,10.0,34.79688,140.0,3.5,1.0998535,72.0,1
65.90796,1.0,1.0,1.0,0.0,0.0,0.0,85.0,82.0,20.0,36.59375,139.0,9.199219,0.79992676,115.0,1
65.51398,0.0,3.0,1.0,0.0,0.0,1.0,110.0,71.0,22.0,36.19531,138.0,16.398438,0.89990234,460.0,0
73.71399,0.0,1.0,1.0,0.0,0.0,2.0,69.0,76.0,14.0,35.59375,133.0,5.5996094,0.5999756,7.0,1
62.10797,0.0,2.0,1.0,0.0,0.0,1.0,95.0,75.0,22.0,36.0,138.0,5.5,1.2998047,664.0,1
84.271,1.0,1.0,1.0,0.0,0.0,1.0,69.0,80.0,44.0,36.39844,143.0,9.298828,0.5999756,5.0,1
57.93597,0.0,3.0,1.0,0.0,0.0,1.0,73.0,108.0,20.0,36.59375,130.0,11.798828,1.5998535,8.0,1
71.35895,0.0,0.0,1.0,0.0,0.0,1.0,60.0,135.0,24.0,38.09375,125.0,14.3984375,0.79992676,691.0,0
66.05597,0.0,1.0,1.0,0.0,0.0,2.0,56.0,134.0,10.0,38.69531,142.0,65.59375,0.79992676,356.0,0
72.21594,1.0,1.0,1.0,0.0,0.0,0.0,58.0,123.0,32.0,39.29688,134.0,5.6992188,1.1999512,144.0,1
47.15399,1.0,1.0,1.0,0.0,0.0,0.0,74.0,104.0,16.0,36.89844,137.0,3.699707,1.0998535,130.0,1
59.754,0.0,3.0,1.0,0.0,0.0,1.0,103.0,136.0,32.0,39.29688,133.0,17.199219,0.6999512,12.0,1
61.405,1.0,1.0,1.0,0.0,0.0,0.0,120.0,86.0,20.0,36.19531,141.0,20.597656,1.0998535,784.0,1
68.42999,0.0,1.0,1.0,0.0,0.0,2.0,52.0,130.0,32.0,39.79688,131.0,10.099609,1.0998535,13.0,1
60.54498,0.0,1.0,1.0,0.0,0.0,2.0,108.0,125.0,35.0,36.39844,146.0,22.0,2.0996094,31.0,1
27.25299,1.0,0.0,1.0,0.0,0.0,1.0,115.0,105.0,24.0,37.79688,136.0,14.0,0.79992676,412.0,0
52.44397,0.0,2.0,1.0,0.0,0.0,1.0,79.0,122.0,20.0,38.09375,129.0,5.0,0.79992676,16.0,1
32.85098,1.0,2.0,2.0,0.0,0.0,1.0,160.0,126.0,20.0,36.0,134.0,12.5,2.0,1659.0,1
70.04199,0.0,1.0,1.0,0.0,0.0,1.0,123.0,135.0,33.0,38.79688,143.0,20.0,0.6999512,14.0,1
68.59399,1.0,5.0,2.0,1.0,0.0,1.0,61.0,108.0,27.0,35.59375,124.0,19.796875,1.8999023,18.0,1
53.01797,1.0,1.0,1.0,0.0,0.0,0.0,56.0,110.0,20.0,36.5,125.0,2.0996094,0.6999512,871.0,0
86.63397,0.0,3.0,1.0,0.0,0.0,1.0,71.0,200.0,22.0,36.19531,136.0,11.0,1.3999023,335.0,1
87.79498,1.0,2.0,1.0,0.0,0.0,1.0,117.0,70.0,40.0,36.09375,142.0,4.5,1.5998535,716.0,1
81.16595,0.0,2.0,1.0,1.0,0.0,0.0,107.0,72.0,24.0,36.89844,139.0,7.2998047,2.199707,32.0,1
33.53,1.0,2.0,2.0,1.0,0.0,1.0,146.0,60.0,28.0,38.5,147.0,20.898438,1.5,922.0,0
56.48999,0.0,1.0,2.0,0.0,0.0,0.0,60.0,70.0,22.0,36.5,133.0,2.699707,0.89990234,1383.0,1
27.30199,1.0,2.0,3.0,0.0,0.0,1.0,98.0,105.0,48.0,36.79688,135.0,15.599609,1.1999512,691.0,0
71.84094,0.0,1.0,1.0,0.0,0.0,1.0,109.0,106.0,32.0,36.09375,137.0,22.199219,1.0998535,1655.0,0
84.58899,0.0,2.0,1.0,0.0,0.0,1.0,53.0,69.0,28.0,38.0,127.0,22.597656,6.6992188,273.0,1
59.77298,0.0,0.0,1.0,0.0,0.0,1.0,76.0,65.0,24.0,36.09375,140.0,11.099609,1.8999023,864.0,0
90.31598,1.0,0.0,1.0,0.0,0.0,1.0,58.0,65.0,24.0,37.89844,141.0,11.3984375,0.5999756,759.0,0
70.88599,0.0,0.0,1.0,0.0,0.0,1.0,55.0,56.0,10.0,35.5,142.0,11.3984375,1.2998047,1796.0,0
85.95197,0.0,1.0,2.0,0.0,0.0,1.0,70.0,114.0,16.0,37.79688,133.0,4.7998047,1.0,564.0,0
55.93198,1.0,2.0,2.0,1.0,0.0,1.0,61.0,110.0,6.0,36.59375,134.0,10.0,2.7998047,792.0,1
65.073,0.0,2.0,1.0,0.0,0.0,2.0,90.0,75.0,26.0,35.79688,137.0,20.199219,1.0,1910.0,1
70.73499,0.0,3.0,1.0,0.0,0.0,1.0,61.0,52.0,28.0,37.89844,134.0,7.0996094,1.5998535,1236.0,1
52.86499,1.0,1.0,1.0,0.0,0.0,0.0,80.0,70.0,30.0,37.69531,141.0,15.798828,0.79992676,23.0,1
75.22198,1.0,1.0,1.0,0.0,0.0,1.0,64.0,75.0,10.0,38.0,134.0,11.099609,1.0,724.0,1
59.34299,1.0,2.0,1.0,0.0,0.0,0.0,77.0,72.0,24.0,38.79688,138.0,0.39996338,0.89990234,38.0,1
70.67798,0.0,5.0,1.0,0.0,0.0,2.0,128.0,136.0,36.0,38.29688,130.0,11.099609,0.5999756,82.0,1
44.50897,0.0,1.0,2.0,0.0,0.0,0.0,103.0,64.0,16.0,37.29688,135.0,6.2998047,1.0998535,563.0,1
79.50696,1.0,4.0,1.0,1.0,0.0,1.0,52.0,107.0,24.0,37.79688,141.0,13.599609,2.0,207.0,1
88.59998,1.0,2.0,1.0,0.0,0.0,1.0,100.0,126.0,20.0,36.5,143.0,13.699219,0.6999512,1614.0,0
67.98395,0.0,5.0,1.0,1.0,0.0,1.0,102.0,71.0,22.0,36.0,133.0,7.5,1.0,643.0,0
39.02298,1.0,0.0,2.0,0.0,0.0,1.0,78.0,120.0,32.0,36.5,127.0,25.796875,0.5,24.0,1
76.25696,0.0,1.0,1.0,0.0,0.0,1.0,100.0,93.0,24.0,36.19531,140.0,4.899414,1.1999512,44.0,1
64.85394,0.0,2.0,1.0,0.0,0.0,1.0,132.0,148.0,28.0,36.09375,143.0,6.0,1.0,1410.0,0
79.80597,1.0,1.0,1.0,0.0,0.0,1.0,107.0,100.0,26.0,35.39844,139.0,6.899414,1.0998535,443.0,0
66.75696,0.0,2.0,2.0,1.0,0.0,0.0,107.0,88.0,20.0,37.69531,140.0,79.390625,1.6999512,52.0,1
50.03699,0.0,1.0,1.0,0.0,0.0,1.0,73.0,110.0,46.0,38.69531,131.0,11.3984375,0.39996338,21.0,1
71.29895,0.0,3.0,1.0,0.0,0.0,1.0,81.0,138.0,20.0,36.59375,135.0,9.199219,8.3984375,134.0,1
76.53894,1.0,1.0,1.0,0.0,0.0,0.0,50.0,48.0,42.0,38.0,134.0,9.798828,0.6999512,16.0,1
61.689,0.0,1.0,1.0,0.0,0.0,0.0,83.0,80.0,22.0,38.29688,135.0,6.0996094,1.0,153.0,1
67.69897,0.0,3.0,1.0,1.0,0.0,1.0,103.0,65.0,24.0,38.19531,137.0,2.7998047,0.79992676,537.0,1
69.06799,0.0,0.0,1.0,0.0,0.0,1.0,120.0,110.0,25.0,38.29688,138.0,19.296875,7.0,36.0,1
35.76498,1.0,4.0,1.0,0.0,0.0,1.0,130.0,120.0,20.0,39.0,136.0,16.0,0.5999756,996.0,0
65.87299,1.0,3.0,1.0,0.0,0.0,1.0,115.0,65.0,26.0,36.0,142.0,4.5996094,1.5998535,22.0,1
72.12598,0.0,2.0,1.0,0.0,0.0,1.0,113.0,140.0,37.0,38.0,147.0,13.298828,1.0,1318.0,0
61.25897,0.0,1.0,1.0,0.0,0.0,0.0,137.0,120.0,24.0,38.09375,137.0,2.2998047,0.5999756,70.0,1
74.55695,0.0,3.0,1.0,0.0,0.0,1.0,71.0,60.0,20.0,36.19531,141.0,9.298828,1.2998047,1560.0,0
86.91595,1.0,1.0,1.0,0.0,0.0,1.0,68.0,95.0,14.0,36.09375,130.0,22.597656,5.399414,53.0,1
41.58197,0.0,0.0,1.0,0.0,0.0,1.0,109.0,95.0,16.0,36.39844,137.0,6.7998047,1.0998535,620.0,0
70.00098,1.0,1.0,1.0,0.0,0.0,2.0,111.0,131.0,28.0,36.69531,138.0,12.298828,0.89990234,5.0,1
50.76797,1.0,0.0,1.0,0.0,0.0,1.0,65.0,107.0,24.0,36.0,137.0,7.0996094,2.5,3.0,1
72.73395,1.0,1.0,2.0,0.0,0.0,1.0,122.0,100.0,30.0,35.19531,144.0,24.597656,1.1999512,140.0,1
65.39398,0.0,1.0,2.0,0.0,0.0,1.0,0.0,0.0,14.0,35.09375,143.0,9.3984375,4.399414,3.0,1
64.59698,1.0,1.0,1.0,0.0,0.0,1.0,119.0,130.0,6.0,35.59375,137.0,13.199219,0.89990234,588.0,0
56.34998,1.0,2.0,1.0,0.0,0.0,1.0,87.0,100.0,24.0,37.0,130.0,6.6992188,0.5999756,1344.0,1
28.66299,1.0,1.0,2.0,0.0,0.0,2.0,67.0,144.0,32.0,38.89844,143.0,0.39996338,1.6999512,7.0,1
56.48199,0.0,2.0,1.0,0.0,0.0,1.0,75.0,74.0,18.0,36.69531,140.0,3.7998047,2.0996094,18.0,1
57.98499,1.0,6.0,1.0,1.0,0.0,2.0,120.0,77.0,20.0,37.0,134.0,3.7998047,1.0,415.0,1
67.05499,0.0,2.0,1.0,0.0,0.0,0.0,117.0,59.0,16.0,35.0,138.0,8.699219,0.5,100.0,1
81.44299,1.0,2.0,1.0,1.0,0.0,1.0,83.0,59.0,24.0,35.69531,139.0,8.798828,1.5,2009.0,0
69.92499,1.0,1.0,1.0,0.0,0.0,1.0,57.0,115.0,40.0,35.59375,148.0,4.0996094,1.2998047,671.0,0
64.07397,0.0,1.0,2.0,0.0,0.0,0.0,73.0,114.0,27.0,36.0,135.0,28.699219,6.1992188,14.0,1
84.55298,1.0,3.0,1.0,0.0,0.0,1.0,112.0,114.0,24.0,36.19531,128.0,15.0,2.3999023,31.0,1
42.09399,1.0,1.0,2.0,0.0,0.0,0.0,81.0,120.0,16.0,36.39844,139.0,14.0,1.0,219.0,1
70.66095,0.0,1.0,1.0,0.0,0.0,2.0,122.0,135.0,10.0,35.89844,148.0,19.097656,5.899414,404.0,0
74.11096,1.0,1.0,1.0,0.0,0.0,1.0,83.0,100.0,20.0,36.69531,142.0,3.0,3.5,954.0,0
69.67798,0.0,2.0,1.0,0.0,0.0,2.0,113.0,125.0,35.0,36.19531,140.0,3.5,2.199707,77.0,1
22.905,0.0,0.0,1.0,0.0,0.0,1.0,135.0,135.0,10.0,38.89844,134.0,37.695312,1.1999512,403.0,0
73.42896,1.0,2.0,1.0,1.0,0.0,1.0,87.0,80.0,20.0,36.69531,138.0,18.5,1.0998535,11.0,1
76.93097,0.0,4.0,1.0,0.0,1.0,1.0,105.0,112.0,22.0,36.29688,145.0,12.099609,1.1999512,202.0,1
82.24799,0.0,1.0,2.0,0.0,0.0,1.0,61.0,130.0,10.0,39.0,138.0,16.796875,1.0998535,656.0,0
63.87399,1.0,0.0,1.0,0.0,0.0,1.0,63.0,135.0,10.0,35.5,142.0,5.899414,2.7998047,8.0,1
78.672,0.0,2.0,1.0,1.0,0.0,1.0,109.0,111.0,32.0,37.89844,143.0,10.298828,0.89990234,1815.0,1
73.99896,1.0,3.0,1.0,0.0,0.0,1.0,50.0,55.0,36.0,35.5,122.0,30.699219,2.2998047,415.0,1
67.37897,0.0,6.0,1.0,1.0,0.0,1.0,77.0,130.0,12.0,38.89844,140.0,14.298828,0.79992676,453.0,0
44.61298,0.0,1.0,1.0,0.0,0.0,0.0,77.0,95.0,28.0,38.29688,137.0,10.599609,1.3999023,200.0,1
65.336,0.0,2.0,1.0,1.0,0.0,2.0,115.0,68.0,28.0,38.19531,131.0,19.5,1.6999512,4.0,1
66.47998,1.0,1.0,1.0,0.0,0.0,2.0,103.0,118.0,24.0,36.69531,131.0,0.39996338,0.79992676,1762.0,0
72.49298,1.0,1.0,1.0,0.0,0.0,2.0,63.0,72.0,22.0,36.69531,130.0,13.3984375,3.0,24.0,1
79.09698,1.0,3.0,1.0,0.0,0.0,1.0,132.0,10.0,22.0,35.39844,140.0,14.298828,1.1999512,23.0,1
58.11099,1.0,1.0,1.0,0.0,0.0,0.0,107.0,67.0,20.0,36.19531,141.0,6.5996094,0.89990234,13.0,1
79.25494,0.0,1.0,1.0,0.0,1.0,1.0,100.0,106.0,14.0,36.39844,135.0,15.8984375,1.0,411.0,1
76.25995,1.0,3.0,1.0,1.0,0.0,1.0,120.0,76.0,32.0,36.59375,141.0,17.0,2.0,23.0,1
32.534,0.0,1.0,1.0,0.0,0.0,1.0,117.0,147.0,50.0,40.5,133.0,3.0996094,0.79992676,1390.0,0
71.19196,1.0,1.0,1.0,0.0,0.0,1.0,58.0,105.0,8.0,39.09375,156.0,15.5,1.5,486.0,0
65.34998,0.0,3.0,1.0,1.0,0.0,0.0,123.0,140.0,32.0,35.89844,130.0,0.6999512,4.1992188,44.0,1
21.131,1.0,1.0,2.0,0.0,0.0,1.0,106.0,111.0,25.0,37.29688,136.0,12.099609,0.89990234,592.0,0
84.72595,1.0,1.0,1.0,0.0,0.0,1.0,50.0,48.0,8.0,36.29688,146.0,10.0,1.5,79.0,1
78.33496,0.0,3.0,1.0,0.0,0.0,1.0,120.0,59.0,33.0,37.79688,134.0,13.8984375,2.199707,267.0,1
73.22095,1.0,2.0,1.0,0.0,0.0,1.0,135.0,65.0,30.0,38.0,137.0,10.699219,0.5999756,887.0,0
65.37396,1.0,1.0,1.0,0.0,0.0,1.0,132.0,55.0,10.0,34.19531,136.0,11.8984375,1.2998047,61.0,1
34.491,1.0,1.0,3.0,0.0,0.0,0.0,103.0,63.0,36.0,36.0,136.0,9.099609,1.1999512,10.0,1
64.26599,1.0,2.0,1.0,1.0,0.0,1.0,76.0,130.0,20.0,36.5,137.0,9.798828,1.0,461.0,0
74.33496,0.0,2.0,1.0,0.0,0.0,1.0,117.0,70.0,24.0,36.0,141.0,15.0,0.79992676,1703.0,0
61.952,1.0,5.0,2.0,1.0,0.0,1.0,127.0,107.0,30.0,37.89844,136.0,9.199219,1.0,72.0,1
64.78296,1.0,3.0,2.0,1.0,0.0,1.0,107.0,65.0,28.0,36.09375,135.0,10.0,0.5999756,18.0,1
73.08698,0.0,4.0,1.0,1.0,0.0,2.0,83.0,80.0,25.0,36.69531,134.0,11.8984375,2.2998047,48.0,1
60.52798,1.0,5.0,1.0,1.0,0.0,2.0,75.0,120.0,24.0,37.09375,136.0,12.0,0.79992676,38.0,1
63.51797,1.0,2.0,2.0,1.0,0.0,1.0,122.0,70.0,15.0,36.59375,136.0,11.298828,3.0996094,1621.0,0
84.64294,1.0,3.0,1.0,1.0,0.0,1.0,59.0,140.0,40.0,39.09375,140.0,7.399414,1.0998535,15.0,1
79.07697,0.0,3.0,1.0,0.0,0.0,1.0,121.0,215.0,28.0,36.19531,143.0,5.6992188,1.1999512,828.0,1
58.97897,0.0,1.0,1.0,0.0,0.0,0.0,55.0,125.0,36.0,36.29688,145.0,1.2998047,0.6999512,492.0,1
84.48199,0.0,1.0,1.0,0.0,0.0,1.0,107.0,120.0,32.0,37.79688,146.0,16.398438,1.2998047,106.0,1
61.20697,1.0,2.0,3.0,0.0,0.0,1.0,79.0,114.0,10.0,38.0,143.0,5.899414,2.5996094,14.0,1
60.84299,0.0,0.0,1.0,0.0,0.0,1.0,108.0,110.0,34.0,38.39844,146.0,20.097656,1.0,1920.0,0
64.92499,1.0,2.0,2.0,0.0,0.0,1.0,60.0,114.0,27.0,38.5,128.0,16.097656,8.599609,4.0,1
60.93399,1.0,3.0,3.0,0.0,0.0,1.0,74.0,100.0,16.0,36.09375,137.0,10.199219,1.2998047,1792.0,0
81.95496,0.0,0.0,1.0,0.0,0.0,1.0,73.0,61.0,20.0,36.79688,138.0,13.798828,1.0,9.0,1
59.62198,0.0,2.0,1.0,1.0,0.0,0.0,96.0,104.0,20.0,36.19531,135.0,11.699219,1.1999512,274.0,1
61.629,0.0,1.0,3.0,0.0,0.0,1.0,105.0,114.0,22.0,37.69531,138.0,4.399414,0.6999512,710.0,0
56.99399,0.0,4.0,1.0,0.0,0.0,1.0,59.0,93.0,24.0,35.69531,135.0,17.898438,1.8999023,1823.0,0
52.99899,0.0,1.0,1.0,0.0,0.0,0.0,122.0,115.0,22.0,38.89844,139.0,17.199219,1.7998047,5.0,1
65.99896,1.0,2.0,1.0,0.0,0.0,1.0,75.0,96.0,24.0,38.19531,131.0,6.899414,0.6999512,1306.0,0
61.30899,0.0,1.0,1.0,0.0,0.0,2.0,116.0,112.0,24.0,36.19531,135.0,0.09999084,1.1999512,730.0,1
79.96997,0.0,2.0,0.0,0.0,0.0,1.0,69.0,62.0,20.0,36.5,140.0,11.199219,1.5,275.0,1
70.71899,0.0,1.0,1.0,0.0,0.0,0.0,80.0,75.0,20.0,35.19531,140.0,9.199219,1.7998047,301.0,1
71.95599,0.0,0.0,4.0,0.0,0.0,1.0,55.0,105.0,24.0,39.19531,133.0,6.1992188,1.8999023,137.0,1
79.98096,0.0,1.0,1.0,0.0,0.0,0.0,115.0,70.0,22.0,38.39844,142.0,4.1992188,1.0,1768.0,0
62.84998,0.0,6.0,2.0,1.0,0.0,1.0,105.0,65.0,20.0,36.0,136.0,22.097656,2.0996094,4.0,1
37.66699,0.0,1.0,1.0,0.0,0.0,1.0,103.0,106.0,26.0,37.39844,140.0,10.099609,0.5,1798.0,0
76.87097,0.0,3.0,1.0,1.0,0.0,1.0,113.0,80.0,16.0,36.19531,136.0,30.699219,7.1992188,352.0,0
77.89697,0.0,4.0,1.0,1.0,0.0,2.0,143.0,150.0,32.0,39.19531,139.0,0.06999207,1.8999023,100.0,1
56.64899,0.0,1.0,1.0,0.0,0.0,2.0,96.0,107.0,24.0,36.09375,142.0,9.5,1.2998047,9.0,1
56.33899,0.0,1.0,1.0,1.0,0.0,1.0,100.0,104.0,24.0,36.19531,137.0,31.398438,0.89990234,5.0,1
62.724,1.0,1.0,2.0,0.0,0.0,2.0,71.0,79.0,20.0,36.79688,132.0,13.199219,0.6999512,117.0,1
38.80399,1.0,1.0,3.0,0.0,0.0,1.0,70.0,65.0,30.0,36.39844,141.0,1.3999023,1.2998047,16.0,1
69.862,0.0,2.0,1.0,0.0,0.0,2.0,118.0,140.0,46.0,39.69531,130.0,23.898438,2.0996094,18.0,1
88.099,1.0,3.0,1.0,0.0,0.0,2.0,67.0,160.0,30.0,40.0,140.0,24.898438,1.8999023,4.0,1
40.54999,0.0,1.0,1.0,0.0,0.0,1.0,107.0,57.0,12.0,36.79688,137.0,13.0,0.6999512,1777.0,0
46.34399,0.0,1.0,1.0,0.0,0.0,1.0,124.0,104.0,24.0,36.0,133.0,10.3984375,1.1999512,633.0,0
38.32999,0.0,2.0,1.0,0.0,0.0,1.0,113.0,72.0,20.0,37.0,141.0,8.8984375,1.0,1479.0,0
74.95697,0.0,2.0,1.0,0.0,0.0,1.0,80.0,76.0,18.0,35.59375,141.0,6.899414,0.89990234,266.0,1
73.35199,0.0,1.0,1.0,0.0,0.0,1.0,73.0,88.0,32.0,38.19531,146.0,8.298828,0.89990234,1994.0,0
80.16394,0.0,1.0,0.0,0.0,0.0,2.0,51.0,116.0,34.0,39.59375,136.0,16.898438,1.5998535,38.0,1
54.18198,0.0,1.0,1.0,0.0,0.0,2.0,60.0,190.0,40.0,39.5,130.0,4.5,1.1999512,6.0,1
72.88696,0.0,0.0,1.0,0.0,0.0,1.0,138.0,105.0,29.0,38.69531,155.0,14.0,1.8999023,10.0,1
74.396,1.0,6.0,1.0,1.0,0.0,1.0,59.0,110.0,20.0,37.69531,132.0,6.0,1.0,260.0,1
67.88495,1.0,2.0,1.0,0.0,0.0,0.0,77.0,98.0,20.0,37.19531,135.0,4.2998047,1.0998535,16.0,1
59.88797,1.0,1.0,1.0,0.0,0.0,2.0,50.0,74.0,12.0,36.29688,143.0,24.199219,3.0996094,340.0,1
90.38495,0.0,5.0,1.0,0.0,0.0,0.0,69.0,146.0,26.0,38.09375,134.0,14.699219,0.89990234,19.0,1
39.633,1.0,0.0,1.0,0.0,0.0,1.0,105.0,114.0,37.0,38.5,132.0,27.699219,0.5999756,1967.0,0
43.73199,1.0,2.0,1.0,0.0,0.0,1.0,121.0,76.0,26.0,36.39844,140.0,5.6992188,0.79992676,811.0,1
79.97797,1.0,1.0,1.0,0.0,0.0,1.0,64.0,111.0,40.0,36.5,129.0,25.5,2.3999023,37.0,1
44.60199,0.0,4.0,1.0,0.0,0.0,1.0,123.0,125.0,20.0,36.89844,146.0,11.3984375,2.3999023,15.0,1
77.50598,1.0,4.0,1.0,0.0,0.0,1.0,70.0,68.0,22.0,37.5,145.0,11.298828,0.6999512,13.0,1
66.11395,1.0,0.0,1.0,0.0,0.0,1.0,65.0,125.0,22.0,36.0,138.0,21.796875,2.3999023,353.0,0
74.08899,1.0,3.0,1.0,1.0,0.0,1.0,61.0,87.0,24.0,35.79688,138.0,11.099609,1.5,657.0,1
71.31799,0.0,3.0,1.0,1.0,0.0,1.0,93.0,60.0,15.0,36.09375,139.0,5.5996094,2.0,135.0,1
61.19897,0.0,5.0,1.0,0.0,0.0,1.0,103.0,111.0,12.0,37.79688,143.0,15.199219,6.6992188,60.0,1
67.06396,1.0,5.0,3.0,1.0,0.0,1.0,62.0,68.0,16.0,36.79688,133.0,11.5,4.399414,194.0,1
24.21899,0.0,1.0,2.0,0.0,0.0,2.0,5.0,0.0,35.0,36.09375,138.0,5.0996094,4.899414,3.0,1
68.94995,0.0,4.0,1.0,1.0,0.0,1.0,128.0,133.0,6.0,38.0,142.0,13.798828,1.0998535,46.0,1
92.33398,0.0,2.0,1.0,0.0,0.0,1.0,135.0,112.0,8.0,39.39844,134.0,0.6999512,5.0996094,838.0,0
68.75598,1.0,1.0,1.0,0.0,0.0,0.0,95.0,55.0,29.0,35.69531,123.0,11.599609,2.8999023,404.0,0
62.64798,1.0,1.0,1.0,0.0,0.0,2.0,113.0,136.0,33.0,36.19531,130.0,13.798828,0.6999512,19.0,1
66.81494,1.0,1.0,1.0,0.0,0.0,2.0,105.0,65.0,14.0,35.09375,139.0,8.199219,1.8999023,20.0,1
59.00598,0.0,3.0,0.0,1.0,0.0,1.0,58.0,75.0,16.0,35.09375,133.0,10.3984375,5.0,413.0,1
75.12097,0.0,1.0,1.0,1.0,0.0,1.0,106.0,120.0,10.0,35.89844,149.0,15.099609,1.1999512,7.0,1
69.74896,1.0,1.0,1.0,0.0,0.0,2.0,50.0,145.0,36.0,38.5,142.0,3.199707,1.1999512,29.0,1
67.74799,0.0,1.0,3.0,0.0,0.0,0.0,71.0,101.0,20.0,36.19531,139.0,11.199219,0.79992676,22.0,1
46.05298,1.0,1.0,2.0,0.0,0.0,0.0,108.0,122.0,28.0,37.5,141.0,10.3984375,1.0,4.0,1
77.42096,1.0,0.0,1.0,0.0,0.0,1.0,72.0,80.0,14.0,35.5,119.0,41.5,0.39996338,3.0,1
72.28699,0.0,1.0,1.0,0.0,0.0,1.0,101.0,100.0,20.0,36.29688,136.0,11.199219,0.79992676,309.0,1
92.29797,1.0,1.0,1.0,0.0,0.0,1.0,97.0,80.0,24.0,36.19531,144.0,15.298828,2.3999023,41.0,1
45.043,1.0,2.0,1.0,0.0,0.0,1.0,128.0,115.0,38.0,36.0,148.0,0.2999878,2.199707,22.0,1
51.16498,0.0,1.0,1.0,0.0,0.0,0.0,130.0,75.0,25.0,38.09375,146.0,14.5,1.5,76.0,1
69.435,0.0,2.0,1.0,0.0,0.0,1.0,92.0,74.0,20.0,36.39844,136.0,10.699219,2.5996094,1985.0,0
73.36597,0.0,1.0,1.0,1.0,0.0,1.0,65.0,140.0,14.0,36.5,144.0,21.199219,2.3999023,64.0,1
25.56899,1.0,0.0,1.0,0.0,0.0,1.0,73.0,40.0,8.0,35.0,142.0,6.899414,0.5999756,1331.0,0
60.34799,0.0,1.0,1.0,0.0,0.0,0.0,78.0,98.0,20.0,36.09375,135.0,6.7998047,1.0,205.0,1
21.043,1.0,0.0,1.0,0.0,0.0,1.0,46.0,134.0,10.0,32.5,175.0,12.298828,0.79992676,4.0,1
53.34998,0.0,0.0,4.0,0.0,0.0,1.0,73.0,158.0,36.0,39.29688,154.0,19.5,2.699707,126.0,1
66.50494,0.0,1.0,1.0,0.0,0.0,1.0,114.0,70.0,30.0,36.59375,145.0,7.0996094,0.89990234,127.0,1
66.11896,1.0,2.0,2.0,1.0,0.0,0.0,95.0,66.0,24.0,37.79688,139.0,10.5,0.6999512,236.0,1
89.71399,0.0,1.0,1.0,0.0,0.0,2.0,113.0,70.0,20.0,38.29688,130.0,14.0,1.0,524.0,0
76.65399,1.0,2.0,1.0,0.0,0.0,1.0,71.0,56.0,16.0,35.09375,137.0,11.699219,1.1999512,33.0,1
82.52698,0.0,1.0,2.0,0.0,0.0,1.0,39.0,134.0,20.0,36.69531,132.0,15.8984375,3.7998047,7.0,1
46.20099,0.0,1.0,1.0,0.0,0.0,1.0,47.0,114.0,8.0,38.09375,142.0,7.6992188,0.79992676,494.0,1
78.85596,1.0,0.0,1.0,0.0,0.0,1.0,128.0,75.0,44.0,38.5,145.0,12.5,1.0998535,89.0,1
64.66498,1.0,3.0,1.0,0.0,0.0,0.0,117.0,72.0,28.0,36.39844,137.0,6.5,1.0998535,1783.0,0
65.11694,1.0,2.0,1.0,0.0,0.0,2.0,77.0,97.0,22.0,36.79688,142.0,8.199219,0.89990234,172.0,1
67.55096,0.0,1.0,5.0,0.0,0.0,2.0,53.0,110.0,23.0,36.0,129.0,8.8984375,3.0996094,3.0,1
63.34,0.0,5.0,1.0,0.0,0.0,1.0,62.0,81.0,28.0,36.39844,136.0,7.399414,1.1999512,1448.0,0
73.79297,1.0,1.0,1.0,0.0,0.0,0.0,77.0,95.0,26.0,38.39844,138.0,7.899414,1.0998535,16.0,1
90.073,0.0,1.0,1.0,0.0,0.0,1.0,73.0,70.0,15.0,37.79688,132.0,11.199219,1.6999512,7.0,1
60.98297,1.0,1.0,1.0,0.0,0.0,0.0,132.0,118.0,34.0,38.5,136.0,16.097656,3.5,97.0,1
25.56899,1.0,2.0,1.0,0.0,0.0,1.0,106.0,113.0,26.0,37.5,136.0,11.099609,1.2998047,1808.0,0
70.935,0.0,0.0,1.0,0.0,0.0,1.0,73.0,98.0,22.0,36.29688,139.0,18.199219,0.89990234,81.0,1
28.09299,0.0,1.0,1.0,0.0,0.0,0.0,77.0,80.0,20.0,36.59375,139.0,9.298828,0.89990234,180.0,1
42.36798,0.0,2.0,1.0,0.0,0.0,1.0,55.0,110.0,20.0,36.19531,128.0,9.199219,1.3999023,747.0,0
41.405,0.0,3.0,1.0,0.0,0.0,1.0,47.0,150.0,34.0,39.5,146.0,18.398438,1.5,998.0,0
66.32397,0.0,2.0,1.0,1.0,0.0,2.0,67.0,65.0,10.0,38.59375,134.0,8.298828,1.0998535,902.0,1
38.63397,0.0,1.0,1.0,0.0,0.0,1.0,148.0,64.0,35.0,36.0,129.0,10.298828,8.199219,280.0,1
65.12299,1.0,4.0,1.0,1.0,0.0,1.0,97.0,96.0,22.0,36.29688,131.0,45.695312,0.6999512,70.0,1
55.90698,0.0,2.0,1.0,1.0,0.0,0.0,113.0,80.0,22.0,35.89844,137.0,7.1992188,1.5998535,134.0,1
56.63199,1.0,2.0,1.0,1.0,0.0,1.0,124.0,72.0,12.0,39.09375,135.0,16.898438,0.6999512,1918.0,0
62.89899,1.0,2.0,2.0,1.0,0.0,1.0,75.0,90.0,20.0,37.0,126.0,5.6992188,1.1999512,1305.0,0
50.56299,0.0,1.0,1.0,0.0,0.0,1.0,102.0,125.0,54.0,38.59375,145.0,20.898438,1.0998535,391.0,0
24.54999,0.0,1.0,1.0,0.0,0.0,2.0,130.0,150.0,55.0,37.89844,137.0,0.09999084,1.0998535,6.0,1
85.66498,1.0,1.0,1.0,1.0,0.0,1.0,102.0,70.0,20.0,35.89844,137.0,24.296875,1.1999512,4.0,1
25.659,1.0,0.0,1.0,0.0,0.0,1.0,47.0,66.0,24.0,36.0,132.0,16.199219,1.5998535,16.0,1
82.086,0.0,2.0,0.0,0.0,0.0,1.0,55.0,120.0,24.0,36.29688,135.0,6.7998047,2.0996094,1354.0,0
44.73599,0.0,2.0,1.0,0.0,0.0,2.0,123.0,136.0,28.0,39.19531,137.0,29.597656,6.399414,1547.0,0
65.40997,0.0,2.0,1.0,0.0,0.0,1.0,118.0,65.0,26.0,36.89844,134.0,6.7998047,10.798828,18.0,1
64.02997,1.0,1.0,1.0,0.0,0.0,0.0,78.0,120.0,44.0,38.29688,129.0,23.097656,0.79992676,192.0,1
72.02496,0.0,5.0,1.0,1.0,0.0,2.0,73.0,70.0,20.0,36.69531,140.0,9.599609,2.5996094,557.0,0
76.12598,0.0,2.0,1.0,0.0,0.0,1.0,107.0,80.0,21.0,37.19531,131.0,3.2998047,1.0998535,1826.0,0
63.44098,1.0,3.0,1.0,1.0,0.0,1.0,53.0,100.0,24.0,37.69531,136.0,14.199219,4.399414,347.0,1
56.797,0.0,2.0,2.0,0.0,0.0,0.0,73.0,124.0,36.0,39.0,134.0,13.5,0.39996338,4.0,1
59.12698,1.0,4.0,1.0,0.0,0.0,1.0,47.0,133.0,26.0,36.09375,137.0,7.2998047,0.89990234,613.0,0
34.853,1.0,0.0,1.0,0.0,0.0,1.0,69.0,77.0,32.0,39.39844,134.0,0.6999512,2.7998047,1077.0,0
43.85999,1.0,1.0,3.0,0.0,0.0,1.0,46.0,80.0,20.0,37.19531,138.0,3.5,1.8999023,1773.0,0
67.93195,1.0,2.0,1.0,0.0,0.0,1.0,75.0,110.0,30.0,36.19531,135.0,15.798828,0.89990234,565.0,1
42.198,0.0,5.0,0.0,0.0,0.0,1.0,53.0,125.0,34.0,38.29688,152.0,21.398438,2.3999023,24.0,1
76.51196,1.0,1.0,1.0,0.0,0.0,0.0,109.0,92.0,20.0,36.79688,139.0,1.2998047,1.0998535,331.0,1
48.68698,1.0,1.0,1.0,0.0,0.0,1.0,129.0,85.0,22.0,36.5,135.0,12.3984375,1.0,623.0,0
60.73099,0.0,0.0,3.0,0.0,0.0,1.0,107.0,70.0,24.0,36.29688,142.0,8.099609,8.199219,1434.0,0
45.22699,0.0,1.0,1.0,0.0,0.0,1.0,122.0,120.0,6.0,37.29688,132.0,18.5,0.6999512,1406.0,0
65.90594,0.0,1.0,1.0,0.0,0.0,1.0,73.0,76.0,22.0,35.29688,130.0,8.099609,3.5,5.0,1
77.21295,0.0,2.0,1.0,0.0,0.0,2.0,40.0,0.0,8.0,37.89844,144.0,6.5996094,2.699707,748.0,0
73.07599,0.0,2.0,1.0,1.0,0.0,0.0,125.0,120.0,10.0,35.39844,131.0,11.8984375,9.0,220.0,1
54.93198,1.0,2.0,1.0,0.0,0.0,0.0,96.0,83.0,24.0,35.39844,133.0,20.597656,0.89990234,107.0,1
69.16595,1.0,3.0,1.0,0.0,0.0,1.0,116.0,114.0,8.0,36.19531,144.0,6.899414,2.0,376.0,1
90.76794,1.0,1.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,35.59375,139.0,6.399414,1.1999512,742.0,1
77.46198,0.0,1.0,1.0,0.0,0.0,1.0,117.0,118.0,10.0,35.39844,149.0,22.199219,3.5996094,107.0,1
68.70099,0.0,1.0,1.0,0.0,0.0,0.0,121.0,74.0,8.0,37.79688,137.0,4.1992188,1.0,100.0,1
34.45898,0.0,3.0,2.0,0.0,0.0,1.0,51.0,79.0,25.0,36.09375,138.0,4.5,1.1999512,773.0,0
60.87097,0.0,3.0,1.0,0.0,0.0,1.0,34.0,136.0,30.0,35.29688,132.0,15.599609,5.5996094,4.0,1
62.26099,0.0,1.0,1.0,0.0,0.0,0.0,111.0,69.0,36.0,38.29688,136.0,7.1992188,2.7998047,120.0,1
40.129,0.0,0.0,2.0,0.0,0.0,1.0,42.0,155.0,37.0,34.69531,144.0,22.0,1.3999023,14.0,1
73.36597,0.0,2.0,2.0,0.0,0.0,1.0,118.0,145.0,10.0,38.09375,126.0,10.798828,2.199707,690.0,0
59.91498,0.0,1.0,2.0,0.0,0.0,0.0,60.0,200.0,35.0,39.0,140.0,0.89990234,3.699707,301.0,1
74.64795,0.0,1.0,1.0,0.0,0.0,1.0,43.0,70.0,12.0,38.0,135.0,33.195312,1.0,6.0,1
70.70197,0.0,1.0,1.0,0.0,0.0,0.0,58.0,153.0,18.0,39.0,145.0,24.5,0.6999512,67.0,1
72.80194,0.0,0.0,1.0,0.0,0.0,1.0,111.0,69.0,24.0,36.59375,139.0,8.0,1.0,400.0,0
57.17999,1.0,3.0,1.0,0.0,0.0,1.0,98.0,115.0,12.0,36.69531,144.0,23.0,1.3999023,617.0,0
100.67896,0.0,2.0,2.0,1.0,0.0,1.0,70.0,64.0,8.0,35.79688,138.0,5.399414,1.2998047,4.0,1
80.66498,1.0,2.0,1.0,0.0,0.0,2.0,68.0,70.0,26.0,38.79688,126.0,12.3984375,4.1992188,5.0,1
89.47797,1.0,6.0,1.0,0.0,0.0,1.0,69.0,104.0,24.0,35.89844,138.0,7.5,1.0998535,319.0,1
82.35999,0.0,1.0,1.0,0.0,0.0,1.0,110.0,67.0,24.0,36.09375,135.0,14.798828,1.8999023,925.0,0
89.62598,1.0,2.0,1.0,0.0,0.0,1.0,93.0,80.0,40.0,36.09375,139.0,15.3984375,1.6999512,1781.0,0
56.909,0.0,0.0,1.0,0.0,0.0,1.0,54.0,115.0,6.0,36.09375,126.0,11.0,1.0998535,9.0,1
71.61694,0.0,4.0,1.0,0.0,0.0,1.0,110.0,130.0,7.0,36.39844,139.0,35.398438,1.8999023,440.0,1
77.03198,1.0,0.0,1.0,0.0,0.0,1.0,108.0,106.0,32.0,36.09375,134.0,11.5,0.89990234,4.0,1
42.44998,1.0,1.0,1.0,0.0,0.0,0.0,70.0,100.0,26.0,35.89844,136.0,7.0,1.1999512,38.0,1
43.88797,1.0,1.0,1.0,0.0,0.0,1.0,61.0,126.0,40.0,38.69531,134.0,6.899414,1.2998047,904.0,0
32.616,1.0,1.0,1.0,0.0,0.0,1.0,67.0,120.0,26.0,37.5,139.0,7.899414,1.2998047,119.0,1
51.59198,1.0,2.0,1.0,0.0,0.0,1.0,57.0,76.0,20.0,36.5,131.0,26.296875,1.3999023,1487.0,0
65.34399,0.0,2.0,1.0,1.0,0.0,2.0,90.0,100.0,20.0,37.19531,139.0,12.8984375,0.79992676,25.0,1
39.31,0.0,3.0,2.0,0.0,0.0,1.0,94.0,120.0,24.0,37.29688,132.0,21.699219,1.8999023,11.0,1
79.13995,0.0,2.0,1.0,1.0,0.0,1.0,106.0,111.0,28.0,36.0,140.0,11.099609,1.0998535,136.0,1
71.93195,0.0,1.0,1.0,0.0,0.0,1.0,36.0,187.0,14.0,37.59375,142.0,17.0,1.6999512,8.0,1
29.084,1.0,1.0,2.0,0.0,0.0,1.0,53.0,121.0,10.0,39.0,129.0,14.099609,3.7998047,4.0,1
66.05597,0.0,1.0,1.0,0.0,0.0,0.0,83.0,123.0,28.0,38.39844,135.0,7.5996094,2.5,32.0,1
28.211,0.0,1.0,2.0,0.0,0.0,1.0,133.0,126.0,12.0,38.69531,143.0,30.097656,1.8999023,14.0,1
75.53699,0.0,0.0,1.0,0.0,0.0,1.0,100.0,110.0,24.0,36.89844,139.0,6.899414,1.0,1038.0,0
85.54999,0.0,4.0,1.0,0.0,0.0,1.0,63.0,66.0,24.0,35.59375,129.0,8.599609,3.199707,105.0,1
69.56897,0.0,2.0,2.0,1.0,0.0,1.0,117.0,175.0,16.0,36.09375,138.0,11.699219,2.0996094,462.0,0
75.10999,0.0,1.0,1.0,0.0,0.0,0.0,80.0,60.0,25.0,38.89844,132.0,5.2998047,1.2998047,1645.0,0
51.58698,1.0,1.0,0.0,0.0,0.0,0.0,59.0,124.0,40.0,38.19531,151.0,2.2998047,0.89990234,199.0,1
65.83197,1.0,3.0,1.0,0.0,0.0,1.0,105.0,94.0,24.0,37.0,138.0,5.0996094,1.6999512,434.0,1
64.23297,1.0,4.0,1.0,0.0,0.0,2.0,0.0,0.0,8.0,33.59375,144.0,18.5,3.699707,710.0,0
64.05695,1.0,2.0,2.0,1.0,0.0,1.0,187.0,55.0,40.0,38.69531,145.0,8.3984375,0.79992676,3.0,1
44.17499,0.0,2.0,1.0,0.0,0.0,0.0,66.0,116.0,24.0,38.89844,134.0,9.3984375,0.5999756,51.0,1
78.35699,0.0,2.0,2.0,0.0,0.0,1.0,60.0,115.0,20.0,36.0,137.0,8.599609,1.5,374.0,1
83.19495,1.0,2.0,1.0,1.0,0.0,0.0,74.0,77.0,24.0,36.69531,134.0,12.298828,0.89990234,89.0,1
42.25897,1.0,0.0,3.0,0.0,0.0,0.0,84.0,94.0,20.0,38.19531,139.0,11.298828,0.79992676,370.0,1
58.63898,0.0,3.0,1.0,0.0,0.0,2.0,49.0,118.0,32.0,36.19531,124.0,14.5,1.0998535,2019.0,0
54.237,1.0,3.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,36.39844,129.0,6.5996094,0.79992676,722.0,1
71.67999,1.0,4.0,1.0,0.0,0.0,2.0,77.0,136.0,30.0,38.39844,134.0,7.5,1.0,295.0,1
78.96796,1.0,2.0,1.0,1.0,0.0,1.0,58.0,65.0,24.0,35.59375,133.0,7.6992188,1.3999023,1732.0,0
85.65594,0.0,2.0,2.0,0.0,1.0,0.0,97.0,56.0,20.0,36.59375,143.0,9.699219,1.0,63.0,1
64.99695,0.0,3.0,1.0,0.0,0.0,1.0,106.0,80.0,32.0,36.59375,142.0,18.699219,1.5,86.0,1
51.73398,0.0,2.0,1.0,0.0,0.0,1.0,74.0,55.0,24.0,35.0,142.0,11.298828,1.0,663.0,0
82.57898,1.0,4.0,1.0,1.0,0.0,2.0,106.0,54.0,24.0,35.59375,135.0,10.599609,1.1999512,1572.0,0
32.07397,1.0,5.0,3.0,1.0,0.0,1.0,62.0,130.0,35.0,33.69531,148.0,2.5,0.39996338,965.0,0
74.31299,1.0,2.0,1.0,0.0,0.0,1.0,72.0,124.0,31.0,35.5,138.0,5.7998047,0.39996338,40.0,1
84.53699,1.0,1.0,1.0,0.0,1.0,1.0,103.0,80.0,20.0,36.19531,131.0,8.798828,1.2998047,79.0,1
57.65097,0.0,1.0,1.0,0.0,0.0,0.0,83.0,108.0,16.0,36.19531,135.0,15.599609,0.89990234,274.0,1
43.95599,0.0,3.0,1.0,0.0,0.0,1.0,70.0,100.0,20.0,36.5,126.0,29.296875,3.0,28.0,1
67.39496,1.0,0.0,1.0,0.0,0.0,1.0,75.0,60.0,20.0,36.5,142.0,5.2998047,1.0998535,8.0,1
73.57996,0.0,2.0,1.0,1.0,0.0,2.0,0.0,0.0,0.0,38.89844,136.0,1.1999512,3.7998047,7.0,1
71.59497,0.0,2.0,1.0,0.0,0.0,0.0,67.0,43.0,18.0,36.19531,128.0,4.5,0.6999512,90.0,1
66.31598,1.0,2.0,1.0,0.0,0.0,1.0,61.0,63.0,20.0,36.69531,129.0,113.59375,2.0,632.0,0
73.74896,0.0,0.0,1.0,0.0,0.0,1.0,165.0,144.0,40.0,35.0,134.0,17.398438,1.5,22.0,1
54.995,0.0,3.0,1.0,0.0,0.0,1.0,57.0,65.0,16.0,35.29688,136.0,8.3984375,2.0,29.0,1
51.55399,1.0,3.0,1.0,0.0,0.0,1.0,147.0,153.0,28.0,38.0,129.0,16.199219,1.8999023,998.0,0
27.661,0.0,0.0,2.0,0.0,0.0,1.0,110.0,100.0,22.0,36.29688,138.0,14.3984375,0.89990234,1327.0,0
34.15698,1.0,0.0,1.0,0.0,0.0,1.0,112.0,110.0,26.0,36.79688,136.0,8.298828,1.0,1382.0,0
91.59998,1.0,4.0,1.0,0.0,1.0,1.0,110.0,80.0,24.0,38.09375,140.0,6.7998047,6.0,1051.0,0
53.09198,1.0,2.0,1.0,0.0,0.0,1.0,66.0,102.0,20.0,36.59375,124.0,13.199219,1.1999512,1642.0,0
64.85394,0.0,4.0,1.0,0.0,0.0,2.0,70.0,100.0,30.0,39.39844,139.0,12.298828,0.79992676,14.0,1
81.23798,0.0,3.0,1.0,0.0,0.0,1.0,83.0,60.0,20.0,35.59375,142.0,11.0,1.8999023,204.0,1
77.69995,0.0,0.0,1.0,0.0,0.0,1.0,77.0,140.0,28.0,35.29688,137.0,6.1992188,3.5996094,421.0,0
72.93597,0.0,1.0,1.0,0.0,0.0,1.0,58.0,60.0,10.0,38.09375,129.0,10.8984375,0.5999756,4.0,1
53.13898,0.0,1.0,1.0,0.0,0.0,0.0,110.0,100.0,20.0,36.79688,136.0,9.8984375,0.39996338,376.0,1
67.53497,1.0,0.0,2.0,0.0,0.0,1.0,95.0,125.0,38.0,37.59375,140.0,27.796875,1.0,381.0,0
79.02496,1.0,2.0,1.0,0.0,0.0,0.0,71.0,80.0,20.0,36.0,140.0,18.398438,1.1999512,83.0,1
74.04498,0.0,1.0,1.0,0.0,0.0,2.0,105.0,104.0,36.0,36.59375,141.0,5.1992188,1.3999023,33.0,1
63.685,1.0,1.0,1.0,0.0,0.0,0.0,82.0,75.0,20.0,37.19531,141.0,8.3984375,0.79992676,94.0,1
51.62198,0.0,1.0,2.0,0.0,0.0,2.0,57.0,145.0,40.0,40.0,133.0,0.04999542,7.7998047,4.0,1
25.96599,1.0,1.0,2.0,0.0,0.0,0.0,114.0,53.0,28.0,38.19531,139.0,9.099609,1.0998535,203.0,1
73.26794,0.0,1.0,1.0,0.0,0.0,1.0,87.0,120.0,22.0,37.79688,136.0,1.7998047,0.79992676,59.0,1
92.57196,0.0,1.0,1.0,0.0,0.0,0.0,72.0,66.0,22.0,36.69531,134.0,13.199219,0.6999512,24.0,1
59.87399,1.0,0.0,1.0,0.0,0.0,1.0,67.0,118.0,36.0,39.5,135.0,9.699219,0.5999756,298.0,1
72.047,1.0,3.0,1.0,1.0,0.0,1.0,63.0,77.0,22.0,36.19531,137.0,49.296875,3.699707,637.0,1
38.771,0.0,1.0,1.0,0.0,0.0,1.0,55.0,175.0,31.0,36.0,137.0,18.097656,1.7998047,661.0,0
68.88196,0.0,6.0,1.0,0.0,0.0,1.0,112.0,80.0,10.0,36.89844,138.0,5.5996094,0.5999756,334.0,1
79.07495,1.0,4.0,1.0,1.0,0.0,2.0,69.0,120.0,16.0,36.79688,140.0,9.699219,0.5999756,183.0,1
62.26099,0.0,2.0,1.0,0.0,0.0,1.0,61.0,118.0,40.0,38.0,138.0,20.097656,0.5999756,1395.0,0
52.02197,1.0,1.0,1.0,0.0,0.0,0.0,113.0,70.0,10.0,35.79688,135.0,10.0,0.79992676,1361.0,0
42.133,1.0,0.0,1.0,0.0,0.0,1.0,103.0,120.0,12.0,39.69531,137.0,15.5,0.5999756,75.0,1
62.48599,1.0,1.0,1.0,0.0,0.0,0.0,70.0,110.0,22.0,35.59375,134.0,22.0,0.6999512,9.0,1
77.24799,1.0,1.0,1.0,0.0,0.0,0.0,93.0,72.0,26.0,37.0,134.0,18.199219,1.1999512,47.0,1
75.95294,0.0,1.0,1.0,0.0,0.0,2.0,100.0,76.0,28.0,40.69531,135.0,100.0,1.7998047,4.0,1
75.67999,0.0,1.0,1.0,0.0,0.0,2.0,115.0,120.0,6.0,37.79688,140.0,0.2999878,1.5998535,20.0,1
69.74097,1.0,1.0,2.0,0.0,0.0,1.0,112.0,80.0,14.0,36.5,141.0,25.796875,1.8999023,8.0,1
68.323,1.0,3.0,1.0,1.0,0.0,2.0,67.0,122.0,26.0,37.79688,132.0,9.599609,1.0998535,223.0,1
50.52399,1.0,1.0,1.0,0.0,0.0,1.0,130.0,79.0,44.0,37.69531,148.0,19.898438,3.2998047,421.0,0
75.02295,0.0,1.0,1.0,0.0,0.0,0.0,65.0,114.0,28.0,38.09375,146.0,7.5,1.7998047,168.0,1
24.515,1.0,1.0,3.0,0.0,0.0,1.0,120.0,110.0,28.0,37.5,140.0,5.6992188,0.89990234,1782.0,0
71.04199,1.0,2.0,1.0,0.0,0.0,1.0,59.0,164.0,12.0,38.19531,139.0,13.8984375,2.7998047,37.0,1
46.71899,0.0,1.0,1.0,0.0,0.0,0.0,72.0,76.0,20.0,37.5,127.0,0.6999512,1.1999512,413.0,1
82.56,0.0,3.0,1.0,0.0,0.0,1.0,53.0,150.0,24.0,38.69531,142.0,128.78125,2.3999023,541.0,0
37.97098,0.0,1.0,2.0,0.0,0.0,1.0,133.0,110.0,28.0,38.5,137.0,4.5,0.6999512,474.0,0
44.931,0.0,3.0,3.0,1.0,0.0,2.0,60.0,61.0,28.0,36.19531,134.0,13.199219,0.5,5.0,1
80.24097,1.0,2.0,1.0,0.0,0.0,2.0,43.0,117.0,42.0,39.19531,136.0,5.899414,1.2998047,419.0,1
26.407,1.0,4.0,2.0,0.0,0.0,1.0,52.0,82.0,25.0,36.89844,139.0,52.0,5.0,15.0,1
49.875,0.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,25.0,36.69531,141.0,9.298828,0.79992676,235.0,1
51.17297,1.0,2.0,1.0,0.0,0.0,1.0,74.0,69.0,26.0,38.0,136.0,12.599609,0.89990234,440.0,0
75.33197,1.0,0.0,1.0,0.0,0.0,1.0,44.0,105.0,14.0,36.09375,128.0,43.09375,7.5996094,60.0,1
70.81195,1.0,1.0,1.0,0.0,0.0,0.0,139.0,131.0,35.0,39.09375,153.0,17.699219,1.1999512,245.0,1
47.35898,0.0,0.0,2.0,0.0,0.0,1.0,55.0,124.0,30.0,40.69531,136.0,13.099609,0.79992676,5.0,1
31.28299,1.0,6.0,1.0,0.0,0.0,1.0,105.0,124.0,30.0,38.19531,145.0,19.398438,2.5,12.0,1
79.04199,0.0,0.0,1.0,0.0,0.0,1.0,62.0,115.0,14.0,38.39844,138.0,12.199219,1.1999512,17.0,1
25.45099,1.0,0.0,1.0,0.0,0.0,1.0,55.0,125.0,9.0,36.69531,133.0,10.599609,5.5,504.0,0
49.10599,1.0,1.0,2.0,0.0,0.0,1.0,48.0,145.0,15.0,39.0,131.0,15.298828,3.5996094,783.0,0
75.08795,1.0,1.0,2.0,0.0,0.0,1.0,72.0,127.0,38.0,35.69531,147.0,49.296875,2.0996094,84.0,1
83.02496,1.0,1.0,2.0,1.0,0.0,1.0,83.0,76.0,22.0,36.29688,148.0,13.699219,1.6999512,26.0,1
67.01196,0.0,2.0,1.0,1.0,0.0,1.0,55.0,120.0,12.0,38.59375,140.0,21.398438,4.1992188,19.0,1
65.40997,0.0,1.0,1.0,0.0,0.0,0.0,119.0,72.0,20.0,36.89844,141.0,5.0996094,0.89990234,67.0,1
77.35199,0.0,6.0,1.0,1.0,0.0,2.0,113.0,76.0,24.0,36.09375,140.0,7.899414,1.2998047,388.0,1
46.59497,0.0,2.0,1.0,0.0,0.0,1.0,57.0,118.0,24.0,36.09375,136.0,12.099609,5.399414,1551.0,0
46.60098,0.0,2.0,1.0,0.0,0.0,1.0,83.0,120.0,24.0,39.79688,129.0,8.699219,1.0,745.0,1
71.98395,0.0,3.0,1.0,1.0,0.0,2.0,115.0,74.0,22.0,38.09375,137.0,10.5,1.6999512,309.0,1
33.77399,0.0,1.0,1.0,0.0,0.0,1.0,82.0,115.0,34.0,35.69531,145.0,16.5,2.199707,560.0,0
59.94299,0.0,6.0,1.0,1.0,0.0,1.0,67.0,58.0,22.0,35.5,137.0,8.5,1.5998535,389.0,1
85.26495,1.0,3.0,2.0,0.0,1.0,1.0,105.0,61.0,24.0,36.69531,140.0,4.5,2.2998047,517.0,1
73.35199,0.0,1.0,1.0,0.0,0.0,0.0,78.0,62.0,20.0,36.5,135.0,6.1992188,1.3999023,259.0,1
74.125,0.0,3.0,1.0,0.0,0.0,1.0,77.0,60.0,24.0,36.29688,139.0,8.8984375,0.89990234,1237.0,1
43.99698,0.0,2.0,3.0,0.0,0.0,1.0,97.0,130.0,12.0,38.79688,142.0,8.199219,0.79992676,19.0,1
60.10098,0.0,1.0,1.0,0.0,0.0,1.0,110.0,125.0,10.0,38.09375,142.0,6.2998047,1.0,195.0,1
73.89996,1.0,3.0,1.0,0.0,0.0,0.0,103.0,60.0,20.0,36.09375,141.0,2.3999023,0.79992676,174.0,1
73.97894,1.0,5.0,1.0,1.0,0.0,1.0,63.0,58.0,10.0,39.29688,135.0,5.399414,0.79992676,562.0,1
39.26898,1.0,1.0,1.0,0.0,0.0,0.0,73.0,80.0,25.0,37.79688,138.0,5.5996094,2.5,7.0,1
46.56799,0.0,2.0,1.0,0.0,0.0,1.0,70.0,125.0,16.0,36.5,133.0,15.599609,2.0996094,16.0,1
72.71497,1.0,1.0,2.0,0.0,0.0,1.0,105.0,110.0,26.0,36.5,138.0,7.5,1.0,1490.0,0
70.87994,0.0,3.0,1.0,0.0,0.0,0.0,119.0,140.0,12.0,34.59375,144.0,9.599609,0.79992676,42.0,1
76.47894,0.0,2.0,1.0,0.0,0.0,2.0,110.0,70.0,25.0,36.69531,136.0,16.398438,0.5,8.0,1
74.31097,0.0,0.0,1.0,0.0,0.0,1.0,72.0,116.0,42.0,38.19531,131.0,12.099609,2.0996094,8.0,1
64.08197,1.0,2.0,1.0,0.0,0.0,1.0,60.0,77.0,20.0,35.79688,138.0,8.699219,1.3999023,714.0,1
85.96295,1.0,0.0,1.0,0.0,0.0,1.0,79.0,116.0,32.0,38.69531,131.0,23.796875,0.6999512,1328.0,1
66.10297,0.0,2.0,1.0,1.0,0.0,1.0,63.0,54.0,14.0,36.29688,142.0,10.798828,1.0998535,1321.0,0
51.14297,0.0,1.0,1.0,0.0,0.0,0.0,140.0,105.0,26.0,36.29688,135.0,10.298828,8.3984375,386.0,0
66.72699,1.0,2.0,1.0,1.0,0.0,1.0,69.0,52.0,28.0,36.39844,145.0,5.1992188,4.7998047,1590.0,0
81.68396,0.0,1.0,1.0,0.0,0.0,1.0,130.0,108.0,20.0,36.69531,141.0,10.199219,0.89990234,363.0,1
52.22998,0.0,0.0,1.0,0.0,0.0,1.0,143.0,55.0,22.0,36.29688,144.0,7.1992188,0.79992676,650.0,0
70.836,0.0,1.0,1.0,0.0,0.0,0.0,119.0,98.0,24.0,36.5,136.0,5.5,1.0998535,122.0,1
57.61298,0.0,1.0,1.0,0.0,0.0,0.0,107.0,70.0,18.0,36.39844,138.0,5.1992188,1.0,604.0,1
61.45398,0.0,1.0,1.0,0.0,0.0,0.0,102.0,90.0,20.0,37.0,137.0,12.8984375,1.5,523.0,1
32.70599,1.0,0.0,1.0,0.0,0.0,1.0,122.0,105.0,15.0,36.19531,149.0,7.2998047,3.7998047,103.0,1
82.85797,1.0,6.0,1.0,0.0,0.0,2.0,99.0,114.0,20.0,35.79688,136.0,8.199219,4.0996094,11.0,1
85.29498,0.0,0.0,2.0,0.0,0.0,1.0,63.0,138.0,46.0,39.29688,132.0,19.199219,0.79992676,6.0,1
69.81799,0.0,0.0,1.0,0.0,0.0,1.0,76.0,64.0,6.0,36.59375,127.0,8.0,1.0998535,782.0,1
69.57697,1.0,5.0,1.0,1.0,0.0,1.0,73.0,82.0,21.0,36.5,130.0,11.3984375,2.3999023,320.0,1
85.25397,1.0,2.0,1.0,0.0,0.0,1.0,145.0,60.0,8.0,37.89844,141.0,6.5996094,1.0998535,535.0,0
75.48798,0.0,1.0,3.0,0.0,0.0,1.0,62.0,102.0,24.0,36.59375,124.0,21.796875,4.0,79.0,1
38.68298,1.0,1.0,2.0,1.0,0.0,1.0,132.0,140.0,26.0,38.29688,143.0,13.199219,0.89990234,676.0,0
48.36697,0.0,0.0,1.0,0.0,0.0,1.0,80.0,115.0,28.0,39.39844,141.0,8.298828,1.2998047,1477.0,0
78.00397,0.0,1.0,1.0,0.0,0.0,1.0,115.0,114.0,40.0,36.39844,133.0,6.1992188,1.2998047,1320.0,1
62.80899,0.0,3.0,1.0,0.0,0.0,1.0,45.0,115.0,38.0,36.0,145.0,15.8984375,3.2998047,125.0,1
51.18399,0.0,3.0,2.0,0.0,0.0,1.0,88.0,80.0,18.0,36.69531,126.0,7.0,1.0998535,1860.0,0
40.88397,1.0,3.0,1.0,0.0,0.0,1.0,59.0,118.0,41.0,38.69531,147.0,12.0,1.0,1619.0,0
69.54095,0.0,6.0,1.0,1.0,0.0,1.0,98.0,77.0,20.0,36.0,133.0,8.699219,1.7998047,110.0,1
57.35797,1.0,3.0,1.0,0.0,0.0,1.0,124.0,96.0,24.0,36.59375,134.0,13.0,1.3999023,1814.0,1
80.24896,0.0,1.0,1.0,0.0,0.0,1.0,127.0,180.0,36.0,38.09375,134.0,14.199219,0.5999756,6.0,1
44.78,0.0,1.0,2.0,0.0,0.0,0.0,107.0,80.0,26.0,36.29688,143.0,10.298828,3.8999023,552.0,0
62.14398,0.0,1.0,1.0,0.0,0.0,0.0,104.0,70.0,20.0,36.39844,137.0,10.8984375,0.6999512,77.0,1
85.05396,0.0,3.0,1.0,1.0,1.0,1.0,50.0,48.0,37.0,38.09375,144.0,6.5996094,3.0,420.0,1
50.155,0.0,2.0,1.0,1.0,0.0,1.0,73.0,122.0,36.0,35.89844,135.0,15.298828,0.89990234,450.0,0
37.71899,0.0,3.0,2.0,0.0,0.0,1.0,114.0,79.0,20.0,36.5,133.0,5.5996094,1.0,994.0,0
62.883,1.0,2.0,1.0,0.0,0.0,1.0,71.0,109.0,26.0,38.29688,134.0,21.699219,1.5998535,480.0,0
44.112,0.0,2.0,1.0,0.0,0.0,1.0,63.0,61.0,24.0,36.19531,142.0,6.5,1.1999512,369.0,1
73.81,0.0,2.0,1.0,0.0,0.0,2.0,103.0,189.0,30.0,36.19531,137.0,7.5996094,0.79992676,218.0,1
68.71698,0.0,1.0,1.0,0.0,0.0,2.0,79.0,68.0,20.0,37.69531,138.0,10.099609,0.89990234,21.0,1
58.97897,1.0,3.0,1.0,0.0,0.0,0.0,120.0,133.0,10.0,39.29688,145.0,20.796875,0.5,5.0,1
80.99896,0.0,1.0,1.0,0.0,0.0,0.0,60.0,130.0,12.0,39.39844,141.0,13.699219,2.8999023,7.0,1
38.883,0.0,3.0,2.0,0.0,0.0,1.0,70.0,98.0,9.0,34.59375,142.0,11.0,0.39996338,12.0,1
49.45099,1.0,0.0,1.0,0.0,0.0,1.0,133.0,64.0,12.0,37.39844,132.0,8.0,0.39996338,297.0,1
71.56195,1.0,3.0,1.0,0.0,0.0,1.0,107.0,70.0,20.0,36.09375,142.0,9.699219,6.0996094,11.0,1
65.60699,0.0,2.0,3.0,0.0,0.0,1.0,63.0,70.0,16.0,36.69531,135.0,6.5996094,1.7998047,4.0,1
60.54498,1.0,1.0,1.0,0.0,0.0,1.0,89.0,60.0,20.0,36.5,140.0,5.6992188,1.0,8.0,1
53.76297,0.0,0.0,1.0,0.0,0.0,1.0,40.0,155.0,8.0,38.09375,131.0,20.199219,2.0,12.0,1
71.91498,1.0,2.0,1.0,0.0,0.0,0.0,103.0,80.0,25.0,36.09375,142.0,1.7998047,1.0998535,78.0,1
74.97296,1.0,4.0,2.0,0.0,0.0,1.0,101.0,76.0,20.0,36.39844,141.0,3.7998047,1.8999023,684.0,0
78.70795,0.0,1.0,2.0,0.0,0.0,1.0,78.0,75.0,6.0,36.29688,135.0,8.099609,0.6999512,49.0,1
69.36597,0.0,1.0,1.0,0.0,0.0,1.0,77.0,82.0,24.0,36.59375,139.0,8.199219,1.1999512,19.0,1
53.125,0.0,1.0,1.0,0.0,0.0,0.0,70.0,72.0,18.0,36.79688,136.0,9.199219,1.0,139.0,1
87.82196,1.0,3.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,36.09375,129.0,3.8999023,0.89990234,7.0,1
91.18994,1.0,2.0,1.0,0.0,0.0,1.0,70.0,62.0,24.0,35.0,136.0,6.7998047,1.2998047,634.0,1
87.25,1.0,1.0,1.0,0.0,0.0,1.0,93.0,96.0,24.0,37.5,136.0,7.7998047,1.2998047,6.0,1
72.55597,0.0,2.0,1.0,0.0,0.0,0.0,115.0,68.0,32.0,36.59375,135.0,11.8984375,0.89990234,14.0,1
77.30597,0.0,2.0,1.0,0.0,1.0,1.0,100.0,59.0,22.0,35.59375,142.0,5.0,2.5996094,1037.0,1
34.103,1.0,2.0,3.0,0.0,0.0,1.0,48.0,120.0,16.0,36.0,131.0,11.699219,0.89990234,417.0,1
59.995,1.0,2.0,5.0,0.0,0.0,1.0,104.0,110.0,30.0,36.79688,133.0,8.699219,1.0,1854.0,0
74.75696,0.0,4.0,1.0,0.0,1.0,1.0,109.0,80.0,22.0,35.89844,133.0,13.599609,2.8999023,36.0,1
74.146,0.0,3.0,1.0,0.0,0.0,2.0,106.0,114.0,10.0,35.29688,132.0,24.898438,3.3999023,10.0,1
68.59399,0.0,4.0,2.0,0.0,0.0,1.0,123.0,70.0,20.0,35.79688,133.0,9.699219,2.0996094,758.0,1
46.52399,1.0,1.0,1.0,0.0,0.0,2.0,133.0,115.0,10.0,38.59375,141.0,5.899414,1.1999512,10.0,1
62.93198,1.0,0.0,2.0,0.0,0.0,1.0,58.0,129.0,30.0,36.39844,141.0,17.5,0.79992676,546.0,1
78.44995,0.0,5.0,1.0,0.0,0.0,2.0,97.0,60.0,20.0,36.09375,141.0,6.5996094,0.6999512,107.0,1
43.92297,1.0,1.0,1.0,0.0,0.0,1.0,120.0,74.0,38.0,38.09375,142.0,14.298828,3.7998047,793.0,0
54.461,0.0,2.0,1.0,0.0,0.0,1.0,107.0,135.0,28.0,37.89844,142.0,44.796875,3.5996094,15.0,1
57.16898,0.0,0.0,1.0,0.0,0.0,1.0,55.0,68.0,24.0,36.89844,133.0,20.199219,3.2998047,1548.0,1
47.89297,0.0,4.0,2.0,1.0,0.0,1.0,48.0,65.0,28.0,35.59375,136.0,0.09999084,0.5999756,18.0,1
68.99097,0.0,3.0,2.0,0.0,0.0,1.0,159.0,50.0,10.0,36.79688,153.0,11.699219,1.3999023,466.0,0
61.24597,0.0,2.0,2.0,0.0,0.0,0.0,75.0,68.0,28.0,35.59375,136.0,8.8984375,1.7998047,5.0,1
69.383,1.0,0.0,3.0,0.0,0.0,1.0,73.0,76.0,24.0,35.0,143.0,6.0996094,1.5,112.0,1
58.34598,0.0,2.0,1.0,0.0,0.0,0.0,82.0,70.0,24.0,36.09375,138.0,27.398438,1.0998535,690.0,1
82.02594,0.0,3.0,1.0,0.0,0.0,1.0,63.0,108.0,8.0,37.89844,138.0,9.099609,0.89990234,311.0,1
77.91394,1.0,1.0,2.0,0.0,0.0,0.0,133.0,141.0,42.0,36.69531,125.0,22.097656,0.6999512,856.0,0
37.47598,0.0,2.0,3.0,0.0,0.0,1.0,71.0,55.0,16.0,37.09375,131.0,14.599609,1.2998047,57.0,1
78.17896,1.0,5.0,1.0,1.0,0.0,1.0,45.0,100.0,20.0,37.59375,138.0,18.296875,0.89990234,46.0,1
40.63498,0.0,3.0,1.0,0.0,0.0,1.0,102.0,130.0,24.0,38.39844,133.0,4.0,0.5999756,1522.0,0
68.54797,0.0,4.0,1.0,0.0,0.0,1.0,61.0,176.0,26.0,39.29688,141.0,104.0,2.8999023,481.0,0
65.07599,0.0,6.0,1.0,0.0,0.0,2.0,103.0,80.0,24.0,35.79688,144.0,11.099609,1.3999023,1416.0,1
59.35397,0.0,2.0,1.0,1.0,0.0,1.0,77.0,54.0,22.0,36.19531,131.0,7.399414,4.1992188,1009.0,0
72.81,1.0,4.0,1.0,1.0,1.0,1.0,43.0,120.0,28.0,38.69531,142.0,22.398438,3.699707,10.0,1
45.043,0.0,3.0,1.0,0.0,0.0,1.0,5.0,0.0,5.0,38.79688,124.0,14.5,4.399414,3.0,1
67.97797,1.0,1.0,1.0,0.0,0.0,1.0,122.0,195.0,38.0,38.39844,135.0,6.7998047,0.79992676,5.0,1
73.28699,0.0,1.0,1.0,0.0,0.0,0.0,118.0,135.0,38.0,35.5,128.0,8.298828,0.6999512,348.0,0
50.41199,0.0,0.0,1.0,0.0,0.0,1.0,133.0,120.0,10.0,39.0,150.0,24.796875,3.199707,403.0,0
53.75497,1.0,4.0,1.0,1.0,0.0,1.0,93.0,80.0,20.0,36.69531,140.0,4.399414,1.1999512,82.0,1
45.862,0.0,2.0,1.0,0.0,0.0,1.0,60.0,113.0,14.0,36.69531,135.0,4.399414,0.5999756,985.0,0
74.297,0.0,2.0,1.0,0.0,0.0,1.0,62.0,80.0,18.0,37.0,134.0,6.5,2.0996094,1690.0,0
75.05499,0.0,2.0,1.0,0.0,0.0,1.0,125.0,131.0,26.0,36.69531,146.0,25.796875,2.5996094,33.0,1
70.88599,0.0,2.0,1.0,0.0,0.0,1.0,94.0,118.0,24.0,36.59375,136.0,17.597656,1.0,793.0,1
57.97699,0.0,3.0,1.0,0.0,0.0,2.0,113.0,155.0,60.0,39.69531,135.0,25.398438,0.79992676,4.0,1
67.10199,0.0,6.0,2.0,1.0,0.0,2.0,77.0,50.0,20.0,35.79688,144.0,6.5,1.6999512,1776.0,1
88.28699,0.0,1.0,1.0,0.0,0.0,0.0,111.0,142.0,28.0,37.89844,145.0,20.199219,0.79992676,13.0,1
82.22595,0.0,3.0,1.0,0.0,0.0,2.0,63.0,101.0,9.0,39.19531,142.0,4.0,0.79992676,206.0,1
58.168,1.0,5.0,2.0,1.0,0.0,2.0,110.0,44.0,34.0,36.19531,138.0,5.6992188,1.8999023,347.0,1
46.40097,1.0,3.0,1.0,0.0,0.0,1.0,119.0,114.0,22.0,36.5,128.0,27.796875,0.89990234,1369.0,0
77.98798,1.0,0.0,1.0,0.0,0.0,1.0,50.0,112.0,8.0,38.39844,136.0,9.599609,0.5,15.0,1
73.70294,0.0,2.0,1.0,0.0,0.0,1.0,75.0,69.0,28.0,35.5,138.0,14.798828,0.89990234,1401.0,0
66.04498,0.0,2.0,1.0,1.0,0.0,0.0,33.0,40.0,44.0,36.39844,127.0,23.796875,4.1992188,5.0,1
89.57397,1.0,2.0,1.0,0.0,0.0,1.0,147.0,122.0,42.0,36.09375,127.0,18.296875,1.1999512,11.0,1
43.168,0.0,1.0,1.0,0.0,0.0,1.0,138.0,155.0,36.0,38.69531,145.0,20.296875,1.1999512,547.0,0
76.61096,0.0,3.0,2.0,0.0,0.0,1.0,62.0,110.0,20.0,36.39844,138.0,5.399414,1.2998047,160.0,1
55.42499,1.0,0.0,1.0,0.0,0.0,1.0,125.0,109.0,28.0,35.69531,133.0,27.796875,1.5998535,1503.0,0
37.84,0.0,4.0,1.0,1.0,0.0,1.0,113.0,118.0,20.0,35.39844,128.0,9.199219,0.89990234,2019.0,0
75.15399,1.0,2.0,1.0,0.0,0.0,1.0,113.0,122.0,8.0,37.89844,137.0,8.798828,0.6999512,195.0,1
56.01898,0.0,5.0,3.0,1.0,0.0,1.0,112.0,115.0,26.0,38.39844,136.0,7.2998047,2.7998047,318.0,1
86.55194,1.0,0.0,2.0,0.0,0.0,1.0,62.0,120.0,42.0,36.79688,150.0,8.199219,0.6999512,360.0,0
83.10699,1.0,1.0,2.0,0.0,0.0,2.0,99.0,76.0,20.0,36.39844,136.0,9.8984375,0.89990234,35.0,1
62.54599,0.0,4.0,1.0,0.0,0.0,2.0,73.0,70.0,28.0,36.19531,139.0,8.3984375,0.5,189.0,1
47.82498,0.0,4.0,1.0,0.0,0.0,1.0,84.0,80.0,16.0,35.59375,140.0,2.8999023,0.79992676,889.0,1
68.73395,1.0,2.0,1.0,0.0,0.0,1.0,97.0,110.0,25.0,38.29688,139.0,3.7998047,0.89990234,1458.0,0
65.77698,0.0,1.0,1.0,0.0,0.0,0.0,73.0,110.0,15.0,35.59375,137.0,9.8984375,0.89990234,31.0,1
65.94397,1.0,2.0,2.0,0.0,0.0,1.0,119.0,104.0,20.0,36.39844,138.0,5.2998047,0.89990234,43.0,1
41.18799,0.0,1.0,1.0,0.0,0.0,1.0,117.0,157.0,20.0,39.29688,129.0,21.097656,0.2999878,1970.0,0
86.93195,0.0,1.0,1.0,0.0,0.0,1.0,45.0,120.0,36.0,38.69531,143.0,22.097656,1.1999512,7.0,1
59.146,0.0,2.0,1.0,0.0,0.0,0.0,74.0,128.0,24.0,38.89844,138.0,2.699707,0.89990234,585.0,1
65.39099,0.0,1.0,1.0,0.0,0.0,2.0,45.0,140.0,30.0,38.69531,149.0,0.09999084,2.5996094,7.0,1
31.806,1.0,0.0,2.0,0.0,0.0,1.0,71.0,84.0,16.0,38.39844,131.0,11.5,0.6999512,929.0,0
78.00098,1.0,0.0,1.0,0.0,0.0,1.0,103.0,80.0,30.0,38.89844,137.0,7.0,0.79992676,14.0,1
66.80896,0.0,2.0,1.0,1.0,0.0,0.0,72.0,75.0,32.0,35.29688,126.0,6.7998047,1.2998047,11.0,1
60.78,0.0,3.0,1.0,0.0,0.0,2.0,59.0,78.0,28.0,37.89844,142.0,10.099609,1.0,668.0,0
56.10999,0.0,0.0,1.0,0.0,0.0,1.0,113.0,135.0,12.0,35.79688,131.0,0.09999084,1.2998047,27.0,1
25.31999,1.0,0.0,1.0,0.0,0.0,1.0,77.0,52.0,16.0,36.19531,126.0,8.199219,1.2998047,699.0,0
80.22498,1.0,1.0,1.0,0.0,0.0,0.0,77.0,80.0,25.0,36.39844,141.0,6.7998047,1.3999023,23.0,1
41.60699,1.0,0.0,3.0,0.0,0.0,1.0,83.0,76.0,16.0,36.59375,137.0,10.8984375,0.89990234,13.0,1
69.81195,0.0,1.0,1.0,0.0,0.0,2.0,109.0,174.0,29.0,40.19531,138.0,0.5,0.79992676,7.0,1
49.711,1.0,0.0,1.0,0.0,0.0,1.0,82.0,112.0,42.0,37.59375,131.0,8.8984375,0.5,1309.0,0
63.22498,0.0,1.0,5.0,0.0,0.0,0.0,87.0,105.0,22.0,38.0,132.0,10.0,1.0,95.0,1
48.564,0.0,2.0,1.0,0.0,0.0,2.0,103.0,110.0,20.0,39.5,131.0,0.09999084,1.3999023,181.0,1
74.97894,1.0,1.0,1.0,0.0,0.0,0.0,42.0,105.0,25.0,35.5,135.0,13.099609,2.2998047,4.0,1
76.56897,0.0,0.0,1.0,0.0,0.0,1.0,53.0,63.0,30.0,38.59375,136.0,5.399414,0.79992676,1460.0,0
51.978,1.0,1.0,1.0,0.0,0.0,0.0,123.0,117.0,28.0,36.39844,138.0,22.898438,0.6999512,347.0,1
75.63898,0.0,2.0,1.0,0.0,0.0,1.0,105.0,68.0,24.0,37.0,142.0,5.399414,2.5,322.0,1
42.116,0.0,2.0,0.0,0.0,0.0,1.0,119.0,113.0,20.0,36.59375,133.0,4.5,0.5999756,1914.0,0
61.03799,0.0,0.0,1.0,0.0,0.0,1.0,49.0,158.0,10.0,36.79688,131.0,6.5,1.5998535,606.0,0
43.53998,1.0,4.0,1.0,0.0,0.0,1.0,78.0,155.0,12.0,38.0,134.0,24.597656,0.5999756,29.0,1
83.10199,0.0,3.0,1.0,0.0,0.0,2.0,117.0,50.0,20.0,36.69531,141.0,5.0,1.6999512,1663.0,0
57.51999,1.0,1.0,1.0,0.0,0.0,0.0,83.0,104.0,24.0,36.69531,142.0,6.899414,1.0998535,106.0,1
28.523,1.0,1.0,1.0,0.0,0.0,0.0,95.0,69.0,20.0,36.29688,136.0,9.699219,1.0998535,708.0,1
67.72296,0.0,5.0,1.0,0.0,0.0,2.0,63.0,80.0,24.0,36.0,136.0,5.399414,1.1999512,158.0,1
55.87698,1.0,5.0,1.0,1.0,0.0,2.0,63.0,95.0,10.0,37.69531,137.0,11.798828,2.0,66.0,1
74.33795,0.0,2.0,1.0,0.0,0.0,1.0,81.0,84.0,32.0,37.29688,142.0,9.5,1.0,85.0,1
99.198,1.0,3.0,1.0,0.0,0.0,2.0,75.0,66.0,22.0,36.39844,140.0,37.695312,1.5998535,469.0,0
61.02399,1.0,1.0,1.0,0.0,0.0,1.0,80.0,128.0,30.0,38.5,143.0,15.3984375,2.3999023,20.0,1
38.92999,0.0,1.0,1.0,0.0,0.0,1.0,96.0,92.0,22.0,38.39844,129.0,6.899414,0.79992676,1681.0,0
67.72894,0.0,3.0,1.0,0.0,0.0,1.0,110.0,65.0,24.0,36.5,137.0,7.5996094,1.2998047,1325.0,1
70.79297,0.0,5.0,1.0,0.0,0.0,1.0,107.0,53.0,22.0,35.69531,141.0,5.899414,1.3999023,668.0,1
91.23895,1.0,3.0,1.0,0.0,0.0,2.0,47.0,47.0,8.0,36.89844,137.0,8.798828,1.2998047,18.0,1
76.10999,0.0,2.0,1.0,0.0,1.0,1.0,113.0,70.0,28.0,38.79688,143.0,12.798828,1.3999023,833.0,1
26.73499,0.0,1.0,1.0,0.0,0.0,2.0,75.0,64.0,32.0,36.29688,137.0,0.2999878,3.3999023,2016.0,0
35.76199,0.0,1.0,1.0,0.0,0.0,1.0,53.0,106.0,22.0,38.0,138.0,14.5,1.0998535,1886.0,0
55.31799,1.0,1.0,1.0,0.0,0.0,1.0,66.0,51.0,10.0,39.09375,141.0,15.0,2.2998047,21.0,1
70.78198,1.0,4.0,1.0,1.0,0.0,1.0,73.0,80.0,20.0,37.79688,138.0,11.298828,1.0,31.0,1
75.12695,0.0,3.0,2.0,1.0,0.0,2.0,100.0,76.0,40.0,36.0,138.0,15.0,0.79992676,1673.0,0
75.92297,1.0,2.0,1.0,0.0,0.0,2.0,113.0,82.0,20.0,37.0,146.0,6.5996094,1.0,68.0,1
51.63599,1.0,2.0,2.0,0.0,0.0,1.0,80.0,72.0,24.0,36.59375,139.0,5.0996094,0.5,230.0,1
79.82794,1.0,3.0,1.0,0.0,0.0,1.0,57.0,60.0,20.0,38.29688,137.0,8.798828,1.1999512,680.0,0
47.34799,1.0,4.0,1.0,0.0,0.0,1.0,77.0,100.0,45.0,38.09375,143.0,14.298828,0.5999756,19.0,1
65.547,0.0,0.0,1.0,0.0,0.0,1.0,123.0,53.0,16.0,36.89844,140.0,10.798828,1.5,1598.0,0
68.51196,0.0,0.0,2.0,0.0,0.0,1.0,55.0,115.0,16.0,35.89844,137.0,6.5,1.7998047,240.0,1
71.461,0.0,0.0,1.0,0.0,0.0,1.0,73.0,60.0,24.0,36.29688,139.0,8.699219,1.1999512,1655.0,0
72.08197,1.0,4.0,1.0,0.0,0.0,2.0,67.0,108.0,24.0,35.69531,133.0,10.5,0.5999756,122.0,1
27.61699,1.0,1.0,1.0,0.0,0.0,1.0,128.0,122.0,54.0,38.09375,140.0,12.5,0.39996338,1600.0,0
60.71997,0.0,2.0,1.0,0.0,0.0,2.0,47.0,80.0,14.0,35.79688,138.0,14.798828,4.0,4.0,1
61.16898,1.0,4.0,1.0,1.0,0.0,1.0,145.0,154.0,24.0,39.59375,152.0,11.0,0.5999756,60.0,1
40.75,0.0,1.0,1.0,0.0,0.0,1.0,77.0,124.0,38.0,38.19531,137.0,13.798828,0.5999756,1610.0,0
53.99597,0.0,1.0,2.0,0.0,0.0,1.0,64.0,110.0,25.0,38.09375,136.0,11.699219,0.79992676,1759.0,0
80.172,0.0,2.0,1.0,0.0,0.0,1.0,83.0,85.0,20.0,36.0,136.0,15.8984375,1.2998047,1730.0,1
60.51199,1.0,1.0,1.0,0.0,0.0,0.0,73.0,110.0,16.0,36.89844,137.0,6.6992188,0.5999756,369.0,1
74.39294,0.0,1.0,1.0,0.0,0.0,0.0,73.0,52.0,24.0,35.69531,135.0,7.399414,2.5996094,38.0,1
96.29297,0.0,2.0,1.0,0.0,0.0,2.0,115.0,59.0,24.0,37.69531,138.0,3.5996094,3.8999023,327.0,1
67.49896,1.0,1.0,1.0,0.0,0.0,1.0,125.0,115.0,40.0,38.09375,145.0,16.898438,2.7998047,711.0,0
70.08899,1.0,4.0,1.0,1.0,0.0,1.0,107.0,90.0,20.0,37.0,140.0,10.3984375,1.5,491.0,0
79.98895,0.0,2.0,2.0,0.0,0.0,1.0,74.0,102.0,20.0,37.59375,141.0,3.7998047,2.3999023,846.0,0
48.71698,0.0,1.0,2.0,0.0,0.0,1.0,68.0,65.0,10.0,35.29688,142.0,11.199219,6.899414,11.0,1
63.836,0.0,1.0,5.0,0.0,0.0,0.0,77.0,80.0,25.0,35.59375,138.0,3.7998047,2.0996094,1039.0,0
61.478,1.0,1.0,1.0,0.0,0.0,1.0,82.0,125.0,24.0,36.0,135.0,11.0,0.89990234,584.0,0
78.80096,1.0,3.0,1.0,1.0,1.0,2.0,60.0,100.0,16.0,37.89844,137.0,23.898438,4.5996094,180.0,1
48.01898,0.0,3.0,1.0,0.0,0.0,0.0,69.0,80.0,24.0,39.09375,144.0,12.798828,2.0,116.0,1
52.293,0.0,3.0,2.0,0.0,0.0,1.0,90.0,88.0,20.0,35.79688,142.0,6.5996094,1.0,1887.0,0
56.92499,1.0,4.0,1.0,0.0,0.0,1.0,75.0,49.0,24.0,36.39844,140.0,16.398438,1.6999512,865.0,0
65.55194,0.0,1.0,1.0,0.0,0.0,1.0,78.0,118.0,34.0,36.89844,139.0,8.8984375,0.79992676,63.0,1
66.21198,0.0,3.0,1.0,0.0,0.0,0.0,69.0,96.0,28.0,35.0,130.0,12.599609,0.5999756,4.0,1
58.448,1.0,1.0,1.0,0.0,0.0,2.0,82.0,72.0,20.0,37.0,141.0,10.0,0.89990234,9.0,1
30.37599,0.0,2.0,1.0,0.0,0.0,1.0,60.0,132.0,10.0,38.79688,134.0,15.8984375,0.79992676,946.0,0
42.24799,0.0,3.0,2.0,0.0,0.0,1.0,47.0,112.0,28.0,35.39844,134.0,4.5996094,1.0,201.0,1
80.13397,0.0,1.0,1.0,1.0,0.0,1.0,59.0,94.0,12.0,38.0,130.0,10.5,2.3999023,17.0,1
82.32196,1.0,1.0,1.0,0.0,0.0,1.0,145.0,60.0,14.0,36.69531,137.0,15.099609,0.5999756,568.0,1
71.39996,1.0,2.0,1.0,1.0,0.0,1.0,120.0,65.0,22.0,36.59375,143.0,10.798828,1.5998535,42.0,1
68.01099,0.0,2.0,2.0,1.0,0.0,1.0,59.0,107.0,12.0,36.59375,147.0,11.599609,1.3999023,1524.0,0
55.655,1.0,1.0,1.0,0.0,0.0,1.0,75.0,116.0,8.0,36.59375,154.0,8.298828,2.0,1053.0,0
79.15698,1.0,2.0,1.0,0.0,0.0,2.0,32.0,195.0,10.0,35.79688,145.0,19.097656,2.0996094,4.0,1
55.55899,1.0,5.0,1.0,1.0,0.0,1.0,43.0,140.0,25.0,38.19531,145.0,11.599609,2.7998047,726.0,0
27.28499,0.0,2.0,1.0,0.0,0.0,1.0,65.0,95.0,25.0,36.29688,127.0,10.699219,3.0,911.0,0
78.245,0.0,3.0,1.0,0.0,0.0,2.0,36.0,128.0,54.0,38.39844,129.0,42.296875,8.599609,50.0,1
63.72598,1.0,2.0,1.0,1.0,0.0,1.0,120.0,120.0,8.0,38.89844,146.0,21.097656,0.6999512,644.0,0
73.98499,1.0,1.0,2.0,0.0,0.0,1.0,57.0,110.0,24.0,35.69531,133.0,34.195312,3.2998047,612.0,0
62.35498,0.0,2.0,1.0,1.0,0.0,1.0,55.0,105.0,28.0,38.69531,132.0,2.199707,2.2998047,28.0,1
42.82797,0.0,1.0,1.0,0.0,0.0,1.0,78.0,125.0,28.0,36.09375,135.0,7.7998047,1.3999023,394.0,0
63.88797,1.0,3.0,1.0,0.0,0.0,1.0,72.0,110.0,26.0,36.5,140.0,7.5,0.39996338,7.0,1
92.31995,1.0,2.0,1.0,0.0,0.0,2.0,117.0,75.0,22.0,36.39844,140.0,6.1992188,0.79992676,32.0,1
57.13898,1.0,3.0,1.0,1.0,0.0,1.0,120.0,48.0,10.0,35.29688,134.0,16.0,0.6999512,35.0,1
86.73499,0.0,4.0,1.0,0.0,0.0,0.0,112.0,76.0,20.0,36.19531,135.0,11.3984375,1.6999512,126.0,1
60.57999,1.0,3.0,1.0,0.0,0.0,1.0,77.0,106.0,22.0,35.5,131.0,13.699219,1.0998535,4.0,1
94.80096,1.0,1.0,1.0,0.0,0.0,0.0,65.0,78.0,28.0,35.39844,133.0,15.5,0.79992676,57.0,1
70.74298,1.0,1.0,3.0,0.0,0.0,1.0,62.0,110.0,8.0,36.19531,147.0,12.798828,2.2998047,1397.0,0
36.80798,0.0,4.0,1.0,0.0,0.0,1.0,69.0,67.0,10.0,35.69531,136.0,15.5,0.6999512,476.0,0
52.93597,0.0,1.0,1.0,1.0,0.0,1.0,39.0,154.0,28.0,39.29688,144.0,16.898438,3.3999023,11.0,1
68.70898,0.0,0.0,1.0,0.0,0.0,1.0,115.0,124.0,33.0,37.19531,140.0,12.798828,0.89990234,23.0,1
41.42899,0.0,1.0,2.0,0.0,0.0,1.0,107.0,108.0,22.0,37.69531,144.0,5.6992188,12.3984375,1754.0,0
66.95099,1.0,2.0,1.0,1.0,0.0,1.0,100.0,125.0,14.0,38.79688,137.0,14.8984375,1.0,5.0,1
53.63998,0.0,1.0,2.0,0.0,0.0,0.0,83.0,120.0,28.0,36.29688,132.0,10.798828,1.0,8.0,1
44.61099,0.0,1.0,2.0,0.0,0.0,1.0,149.0,156.0,40.0,39.09375,133.0,5.6992188,0.79992676,25.0,1
33.78,1.0,1.0,1.0,0.0,0.0,1.0,58.0,110.0,10.0,36.09375,146.0,3.3999023,0.79992676,705.0,0
68.63794,0.0,4.0,1.0,0.0,0.0,2.0,53.0,70.0,20.0,35.59375,140.0,15.8984375,1.3999023,196.0,1
77.63696,1.0,1.0,1.0,1.0,1.0,1.0,37.0,96.0,38.0,35.79688,141.0,26.0,1.6999512,10.0,1
75.07996,1.0,1.0,1.0,0.0,0.0,1.0,117.0,64.0,6.0,38.39844,142.0,11.5,1.5998535,52.0,1
29.65599,0.0,1.0,2.0,0.0,0.0,1.0,68.0,105.0,36.0,38.69531,146.0,16.398438,0.79992676,17.0,1
50.20898,1.0,1.0,1.0,0.0,0.0,0.0,80.0,72.0,20.0,36.79688,135.0,9.5,0.5,108.0,1
84.36395,1.0,2.0,1.0,0.0,0.0,2.0,65.0,68.0,10.0,38.09375,139.0,17.398438,0.6999512,5.0,1
63.28299,1.0,4.0,1.0,1.0,0.0,1.0,108.0,104.0,24.0,35.5,132.0,23.097656,0.89990234,256.0,1
47.64697,1.0,4.0,2.0,1.0,0.0,1.0,67.0,140.0,34.0,38.09375,143.0,19.597656,0.6999512,400.0,1
73.02399,0.0,0.0,1.0,0.0,0.0,1.0,70.0,122.0,40.0,37.79688,141.0,20.597656,1.8999023,10.0,1
60.57999,0.0,3.0,1.0,0.0,0.0,1.0,123.0,69.0,42.0,39.39844,149.0,5.7998047,1.6999512,650.0,0
77.43195,0.0,1.0,1.0,0.0,0.0,0.0,113.0,76.0,20.0,36.39844,141.0,12.599609,1.1999512,432.0,1
38.58499,0.0,2.0,1.0,0.0,0.0,1.0,53.0,136.0,44.0,36.59375,135.0,13.599609,2.2998047,728.0,0
58.59799,1.0,1.0,1.0,0.0,0.0,1.0,66.0,79.0,26.0,38.69531,156.0,3.5,0.5999756,19.0,1
70.56799,0.0,4.0,1.0,0.0,0.0,2.0,69.0,80.0,20.0,36.79688,143.0,8.798828,1.2998047,481.0,0
64.862,1.0,1.0,1.0,0.0,0.0,0.0,111.0,75.0,16.0,35.79688,139.0,6.5996094,2.2998047,1046.0,0
61.65399,0.0,0.0,2.0,0.0,0.0,1.0,51.0,167.0,46.0,34.79688,157.0,1.6999512,2.699707,12.0,1
54.57898,1.0,5.0,2.0,1.0,0.0,2.0,108.0,120.0,8.0,36.89844,143.0,15.099609,2.2998047,163.0,1
26.14099,0.0,0.0,2.0,0.0,0.0,1.0,64.0,147.0,22.0,39.09375,154.0,12.798828,8.0,978.0,0
20.04399,1.0,0.0,1.0,0.0,0.0,1.0,160.0,173.0,12.0,40.39844,134.0,30.699219,3.0,8.0,1
41.06,0.0,4.0,1.0,0.0,0.0,1.0,66.0,66.0,22.0,36.59375,139.0,10.8984375,1.6999512,11.0,1
71.56195,1.0,1.0,1.0,1.0,0.0,1.0,123.0,120.0,7.0,38.69531,150.0,6.7998047,0.6999512,43.0,1
67.33496,1.0,1.0,1.0,0.0,0.0,0.0,50.0,60.0,25.0,39.29688,144.0,7.7998047,8.5,94.0,1
79.78894,1.0,2.0,1.0,0.0,0.0,1.0,100.0,60.0,20.0,37.0,143.0,9.099609,1.2998047,632.0,0
45.80197,1.0,0.0,3.0,0.0,0.0,1.0,57.0,65.0,25.0,39.19531,128.0,22.5,1.0998535,811.0,0
77.53296,1.0,1.0,1.0,0.0,0.0,1.0,67.0,132.0,42.0,36.19531,138.0,26.097656,1.0,1550.0,0
62.51099,1.0,2.0,1.0,0.0,0.0,0.0,72.0,68.0,20.0,35.79688,138.0,3.8999023,0.79992676,590.0,0
68.45197,1.0,1.0,1.0,0.0,0.0,0.0,75.0,60.0,10.0,38.29688,134.0,2.7998047,0.6999512,356.0,1
69.19897,0.0,3.0,1.0,0.0,0.0,1.0,101.0,108.0,22.0,36.79688,148.0,14.199219,1.0,1682.0,0
62.52698,0.0,3.0,1.0,0.0,0.0,1.0,79.0,70.0,18.0,36.0,141.0,4.6992188,1.2998047,1302.0,1
69.45099,1.0,3.0,2.0,0.0,0.0,1.0,147.0,115.0,25.0,38.5,133.0,10.699219,0.79992676,81.0,1
62.63898,0.0,1.0,1.0,0.0,0.0,2.0,111.0,65.0,24.0,35.79688,139.0,8.199219,1.5,735.0,1
62.35498,0.0,2.0,1.0,0.0,0.0,1.0,52.0,148.0,31.0,36.39844,130.0,6.399414,0.5999756,41.0,1
70.02594,0.0,2.0,1.0,1.0,0.0,1.0,67.0,122.0,24.0,35.69531,136.0,7.5,1.0,930.0,0
82.58197,1.0,0.0,1.0,0.0,0.0,1.0,47.0,106.0,10.0,36.09375,123.0,17.0,6.0996094,12.0,1
67.08295,0.0,1.0,1.0,1.0,0.0,1.0,117.0,77.0,36.0,36.39844,126.0,9.3984375,0.79992676,1009.0,0
31.702,1.0,0.0,2.0,0.0,0.0,1.0,77.0,80.0,20.0,37.19531,127.0,7.6992188,1.3999023,1973.0,0
25.89699,0.0,3.0,3.0,0.0,0.0,2.0,153.0,110.0,24.0,35.89844,136.0,7.0996094,2.199707,1391.0,0
56.59399,1.0,2.0,2.0,0.0,0.0,0.0,68.0,102.0,16.0,36.39844,141.0,9.3984375,0.5,128.0,1
36.27698,1.0,0.0,1.0,0.0,0.0,1.0,54.0,76.0,14.0,35.79688,139.0,18.296875,0.79992676,1953.0,0
47.737,1.0,0.0,2.0,0.0,0.0,1.0,47.0,164.0,31.0,39.29688,130.0,13.099609,3.0,1861.0,0
34.14398,1.0,4.0,1.0,0.0,0.0,1.0,45.0,158.0,40.0,37.5,145.0,17.097656,1.3999023,16.0,1
48.27399,1.0,0.0,1.0,0.0,0.0,1.0,60.0,64.0,30.0,38.5,140.0,12.699219,0.5999756,45.0,1
67.74298,0.0,6.0,2.0,1.0,0.0,1.0,79.0,100.0,12.0,38.29688,134.0,11.8984375,1.0998535,221.0,1
60.69498,0.0,4.0,1.0,0.0,0.0,1.0,52.0,135.0,48.0,38.39844,140.0,32.5,0.5999756,889.0,0
37.336,1.0,2.0,0.0,0.0,0.0,2.0,57.0,140.0,14.0,38.5,145.0,1.8999023,5.6992188,6.0,1
41.95999,0.0,1.0,1.0,0.0,0.0,0.0,97.0,88.0,20.0,36.39844,133.0,10.798828,1.0998535,503.0,1
67.79999,0.0,1.0,1.0,0.0,0.0,1.0,75.0,118.0,20.0,35.29688,137.0,26.796875,0.6999512,12.0,1
55.181,0.0,1.0,1.0,0.0,0.0,0.0,118.0,125.0,10.0,36.69531,140.0,14.0,0.6999512,288.0,1
74.70996,1.0,1.0,1.0,0.0,0.0,2.0,80.0,80.0,25.0,36.69531,136.0,11.3984375,1.0,5.0,1
68.58295,0.0,1.0,1.0,0.0,0.0,0.0,115.0,145.0,36.0,36.5,134.0,14.5,2.0,6.0,1
55.01199,1.0,2.0,1.0,0.0,0.0,2.0,65.0,104.0,30.0,36.0,139.0,9.099609,0.5999756,1629.0,0
69.24597,1.0,2.0,1.0,0.0,0.0,0.0,126.0,109.0,26.0,35.89844,131.0,27.5,7.5996094,10.0,1
63.48297,0.0,0.0,1.0,0.0,0.0,0.0,83.0,72.0,24.0,36.69531,139.0,4.6992188,0.89990234,1162.0,1
38.36298,0.0,1.0,1.0,1.0,0.0,1.0,116.0,82.0,26.0,36.5,137.0,15.798828,2.699707,1823.0,0
46.45898,0.0,1.0,1.0,0.0,0.0,1.0,45.0,124.0,28.0,39.0,140.0,25.199219,1.3999023,1939.0,0
47.60599,1.0,1.0,1.0,0.0,0.0,2.0,83.0,100.0,22.0,38.0,138.0,6.2998047,1.5,365.0,0
61.366,1.0,4.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,36.39844,137.0,15.798828,0.89990234,527.0,1
44.383,0.0,2.0,1.0,1.0,0.0,1.0,65.0,80.0,26.0,36.5,145.0,7.0996094,2.699707,109.0,1
64.36694,1.0,2.0,1.0,1.0,0.0,0.0,71.0,80.0,24.0,36.39844,131.0,10.599609,0.89990234,151.0,1
60.36697,1.0,1.0,1.0,0.0,0.0,0.0,113.0,115.0,34.0,37.89844,142.0,4.899414,0.89990234,109.0,1
63.168,0.0,4.0,3.0,0.0,0.0,2.0,97.0,106.0,26.0,37.69531,133.0,11.599609,0.89990234,1895.0,0
74.91595,0.0,4.0,1.0,0.0,0.0,1.0,64.0,72.0,8.0,36.39844,132.0,22.199219,1.0998535,862.0,0
44.08798,0.0,3.0,2.0,0.0,0.0,1.0,120.0,112.0,12.0,38.89844,131.0,10.099609,1.0998535,492.0,1
65.94397,1.0,4.0,2.0,1.0,0.0,1.0,67.0,55.0,35.0,38.59375,136.0,10.298828,3.699707,18.0,1
65.711,0.0,2.0,1.0,1.0,0.0,1.0,87.0,80.0,25.0,36.09375,143.0,5.1992188,1.6999512,517.0,0
75.66296,1.0,2.0,1.0,1.0,0.0,0.0,73.0,120.0,35.0,35.0,142.0,6.5996094,2.5,74.0,1
89.83698,1.0,0.0,1.0,0.0,0.0,1.0,123.0,80.0,30.0,36.19531,144.0,5.5996094,3.8999023,63.0,1
54.08899,0.0,1.0,2.0,0.0,0.0,0.0,72.0,75.0,16.0,36.5,143.0,5.899414,0.6999512,718.0,0
73.81494,0.0,1.0,1.0,0.0,0.0,0.0,28.0,0.0,0.0,38.39844,153.0,12.0,11.798828,362.0,0
69.35797,0.0,2.0,1.0,0.0,0.0,1.0,71.0,80.0,24.0,36.5,131.0,5.6992188,1.7998047,124.0,1
79.24695,1.0,3.0,2.0,0.0,0.0,1.0,73.0,110.0,25.0,37.59375,135.0,10.599609,1.0998535,34.0,1
75.01996,0.0,3.0,1.0,0.0,0.0,0.0,57.0,51.0,10.0,38.0,144.0,5.0996094,1.6999512,33.0,1
74.78998,1.0,2.0,1.0,1.0,0.0,2.0,63.0,106.0,12.0,38.0,142.0,18.199219,0.79992676,213.0,1
84.80499,1.0,3.0,1.0,1.0,1.0,1.0,107.0,80.0,20.0,35.59375,136.0,6.0,2.3999023,35.0,1
68.73596,0.0,1.0,1.0,0.0,0.0,1.0,130.0,70.0,10.0,38.0,136.0,11.298828,1.0998535,1007.0,1
44.65997,1.0,1.0,2.0,0.0,0.0,1.0,117.0,82.0,20.0,35.89844,142.0,6.5,3.5,499.0,0
57.448,1.0,4.0,1.0,0.0,0.0,1.0,100.0,118.0,24.0,36.0,136.0,7.5,1.1999512,622.0,0
57.21597,0.0,4.0,0.0,1.0,0.0,1.0,57.0,60.0,26.0,36.09375,135.0,8.298828,1.0998535,770.0,0
58.69699,1.0,3.0,3.0,1.0,0.0,1.0,100.0,80.0,28.0,36.59375,138.0,5.899414,2.199707,1086.0,1
78.44495,1.0,0.0,2.0,0.0,0.0,1.0,45.0,80.0,12.0,36.79688,131.0,15.0,2.8999023,6.0,1
53.81497,1.0,1.0,1.0,0.0,0.0,1.0,66.0,132.0,30.0,35.79688,138.0,13.298828,0.5,82.0,1
20.991,0.0,3.0,1.0,0.0,0.0,1.0,65.0,95.0,26.0,38.5,146.0,17.398438,10.0,747.0,0
76.90094,1.0,0.0,1.0,0.0,0.0,1.0,130.0,85.0,26.0,37.89844,129.0,11.099609,0.79992676,11.0,1
66.26099,1.0,6.0,2.0,1.0,0.0,0.0,110.0,109.0,20.0,36.0,137.0,9.599609,1.2998047,87.0,1
76.04095,0.0,3.0,1.0,0.0,0.0,1.0,77.0,80.0,20.0,36.09375,138.0,6.1992188,1.0,726.0,0
40.241,1.0,2.0,1.0,1.0,0.0,1.0,84.0,76.0,20.0,36.39844,134.0,8.3984375,1.1999512,6.0,1
66.91595,0.0,1.0,1.0,0.0,0.0,0.0,80.0,76.0,20.0,36.69531,143.0,7.7998047,1.1999512,388.0,1
74.19299,0.0,1.0,1.0,0.0,0.0,0.0,65.0,64.0,20.0,36.09375,138.0,7.2998047,1.0,176.0,1
79.38397,0.0,3.0,2.0,0.0,0.0,2.0,138.0,195.0,35.0,41.09375,131.0,16.597656,0.89990234,4.0,1
74.55695,0.0,0.0,1.0,0.0,0.0,1.0,52.0,64.0,10.0,38.19531,138.0,11.5,1.8999023,1449.0,0
75.59497,1.0,1.0,1.0,0.0,0.0,0.0,91.0,96.0,20.0,35.0,140.0,7.5,0.79992676,16.0,1
82.46399,1.0,4.0,1.0,0.0,0.0,2.0,73.0,70.0,20.0,35.59375,141.0,6.7998047,2.3999023,51.0,1
71.54297,1.0,1.0,1.0,0.0,0.0,2.0,60.0,136.0,32.0,36.0,145.0,1.2998047,1.7998047,7.0,1
81.758,1.0,2.0,1.0,0.0,0.0,1.0,110.0,80.0,24.0,36.39844,128.0,11.199219,1.5998535,36.0,1
66.20697,1.0,1.0,2.0,0.0,0.0,0.0,93.0,96.0,28.0,35.79688,128.0,35.0,2.199707,4.0,1
82.93799,1.0,5.0,1.0,1.0,1.0,1.0,67.0,128.0,30.0,34.39844,135.0,15.199219,0.89990234,4.0,1
71.86896,0.0,3.0,1.0,0.0,0.0,1.0,59.0,62.0,5.0,39.09375,131.0,4.0,0.5,1307.0,0
26.24799,0.0,1.0,1.0,0.0,0.0,2.0,35.0,40.0,52.0,36.69531,138.0,0.04999542,1.8999023,4.0,1
72.24896,0.0,0.0,1.0,0.0,0.0,1.0,78.0,59.0,24.0,36.29688,137.0,7.2998047,2.0,420.0,0
39.11298,1.0,1.0,2.0,0.0,0.0,1.0,89.0,94.0,24.0,36.89844,140.0,8.599609,0.5999756,65.0,1
68.0,1.0,2.0,1.0,0.0,0.0,1.0,93.0,105.0,24.0,37.19531,130.0,3.699707,4.6992188,1382.0,1
73.59094,1.0,1.0,1.0,1.0,0.0,1.0,127.0,115.0,33.0,36.69531,154.0,0.39996338,8.599609,762.0,0
57.58197,0.0,3.0,1.0,0.0,0.0,1.0,65.0,125.0,26.0,36.89844,140.0,5.0,1.2998047,1395.0,1
50.396,1.0,1.0,1.0,0.0,0.0,2.0,109.0,106.0,28.0,36.59375,137.0,39.195312,1.0998535,14.0,1
35.17599,0.0,1.0,1.0,0.0,0.0,2.0,107.0,70.0,30.0,36.09375,140.0,3.0,0.89990234,196.0,1
68.81598,0.0,3.0,1.0,0.0,0.0,2.0,109.0,50.0,24.0,36.29688,136.0,8.199219,1.1999512,4.0,1
64.04095,1.0,1.0,1.0,0.0,0.0,0.0,107.0,100.0,29.0,37.09375,132.0,0.6999512,0.5999756,75.0,1
68.40796,1.0,6.0,1.0,0.0,0.0,1.0,75.0,60.0,28.0,36.59375,141.0,4.2998047,1.0998535,971.0,0
84.29297,0.0,5.0,1.0,1.0,0.0,1.0,80.0,68.0,24.0,38.69531,137.0,9.798828,1.0998535,156.0,1
64.34998,1.0,1.0,1.0,0.0,0.0,0.0,93.0,100.0,20.0,36.09375,146.0,11.798828,0.89990234,6.0,1
62.43399,0.0,1.0,1.0,0.0,0.0,0.0,119.0,66.0,24.0,38.59375,133.0,12.199219,1.2998047,233.0,1
47.31299,0.0,1.0,1.0,0.0,0.0,0.0,55.0,130.0,30.0,35.69531,136.0,14.8984375,1.2998047,76.0,1
84.95599,1.0,1.0,1.0,0.0,0.0,2.0,67.0,98.0,14.0,37.09375,128.0,14.0,0.79992676,812.0,1
71.36798,0.0,2.0,1.0,0.0,0.0,1.0,70.0,110.0,14.0,36.5,137.0,7.0,2.0996094,9.0,1
63.92599,1.0,3.0,2.0,0.0,0.0,1.0,59.0,129.0,36.0,38.5,134.0,13.3984375,0.5999756,410.0,0
52.099,0.0,3.0,1.0,0.0,0.0,1.0,100.0,100.0,20.0,36.09375,141.0,13.599609,0.89990234,634.0,1
74.93195,1.0,5.0,1.0,1.0,0.0,2.0,115.0,111.0,11.0,36.59375,137.0,12.798828,4.0996094,21.0,1
44.42697,1.0,1.0,2.0,1.0,0.0,1.0,130.0,111.0,10.0,39.19531,142.0,15.099609,6.0,132.0,1
44.35599,1.0,3.0,1.0,0.0,0.0,1.0,130.0,100.0,10.0,36.89844,138.0,20.398438,1.2998047,2009.0,0
62.20099,0.0,1.0,1.0,0.0,0.0,0.0,72.0,54.0,22.0,35.79688,135.0,6.5,2.0996094,958.0,1
51.51797,1.0,1.0,1.0,0.0,0.0,0.0,135.0,115.0,10.0,38.29688,127.0,12.199219,1.1999512,160.0,1
87.86298,1.0,1.0,1.0,0.0,0.0,1.0,53.0,66.0,36.0,35.59375,137.0,5.1992188,7.1992188,1314.0,0
83.23596,1.0,1.0,1.0,0.0,1.0,1.0,53.0,60.0,8.0,38.0,149.0,8.099609,0.6999512,768.0,0
72.15594,0.0,1.0,1.0,0.0,0.0,1.0,75.0,120.0,24.0,38.29688,135.0,17.296875,0.6999512,1984.0,0
42.41498,0.0,2.0,1.0,0.0,0.0,1.0,68.0,117.0,40.0,39.0,138.0,16.0,0.6999512,726.0,0
67.25,0.0,1.0,1.0,0.0,0.0,1.0,106.0,119.0,28.0,37.89844,145.0,10.5,0.5,488.0,0
62.53497,0.0,0.0,1.0,0.0,0.0,1.0,88.0,130.0,24.0,39.5,148.0,3.699707,1.1999512,149.0,1
72.20795,1.0,1.0,1.0,1.0,0.0,1.0,122.0,125.0,8.0,38.09375,139.0,26.5,8.599609,6.0,1
56.62399,0.0,0.0,1.0,0.0,0.0,0.0,116.0,102.0,18.0,38.39844,136.0,8.199219,1.1999512,559.0,1
92.73895,1.0,1.0,5.0,1.0,0.0,1.0,69.0,60.0,24.0,36.0,139.0,9.099609,1.8999023,719.0,1
23.573,1.0,1.0,1.0,0.0,0.0,1.0,110.0,184.0,26.0,39.29688,134.0,0.19998169,0.79992676,7.0,1
62.45297,0.0,2.0,2.0,0.0,0.0,1.0,106.0,126.0,24.0,36.39844,139.0,6.6992188,1.0998535,1458.0,1
47.53699,0.0,0.0,1.0,0.0,0.0,1.0,72.0,105.0,16.0,37.79688,146.0,11.599609,1.8999023,883.0,0
49.80399,0.0,2.0,1.0,0.0,0.0,0.0,103.0,79.0,20.0,36.39844,135.0,6.399414,1.0,84.0,1
50.60098,0.0,2.0,1.0,0.0,0.0,1.0,65.0,72.0,8.0,36.59375,137.0,9.3984375,1.0,996.0,0
75.87396,0.0,2.0,1.0,1.0,0.0,2.0,81.0,80.0,20.0,36.89844,136.0,6.6992188,0.79992676,218.0,1
73.92694,1.0,1.0,3.0,0.0,0.0,1.0,103.0,60.0,20.0,37.79688,141.0,9.298828,1.6999512,351.0,0
83.97797,0.0,2.0,1.0,0.0,0.0,1.0,33.0,140.0,18.0,39.19531,129.0,15.599609,6.7998047,5.0,1
74.05896,1.0,1.0,1.0,0.0,0.0,0.0,56.0,76.0,10.0,36.0,151.0,17.796875,1.3999023,79.0,1
72.03595,1.0,4.0,1.0,1.0,0.0,1.0,40.0,135.0,30.0,36.69531,142.0,0.5,1.0,816.0,1
76.97998,0.0,1.0,1.0,0.0,0.0,2.0,127.0,105.0,0.0,38.39844,142.0,7.0,1.6999512,35.0,1
61.89697,0.0,4.0,1.0,0.0,0.0,1.0,112.0,105.0,28.0,36.39844,136.0,21.0,0.6999512,5.0,1
73.03198,0.0,2.0,1.0,1.0,0.0,1.0,73.0,72.0,4.0,36.29688,138.0,12.599609,0.89990234,564.0,0
75.422,0.0,2.0,1.0,0.0,0.0,1.0,123.0,56.0,24.0,35.69531,138.0,6.1992188,1.3999023,1875.0,0
72.34198,0.0,2.0,1.0,1.0,0.0,0.0,109.0,76.0,16.0,36.79688,140.0,11.8984375,0.89990234,125.0,1
59.29099,0.0,1.0,2.0,0.0,0.0,1.0,132.0,155.0,10.0,36.29688,133.0,11.298828,2.3999023,659.0,0
68.20496,0.0,3.0,1.0,1.0,0.0,0.0,75.0,56.0,16.0,36.39844,135.0,10.5,2.0996094,399.0,1
64.71497,0.0,2.0,1.0,0.0,0.0,1.0,70.0,70.0,20.0,36.39844,135.0,10.3984375,0.89990234,1029.0,1
78.25897,1.0,1.0,1.0,0.0,0.0,1.0,67.0,172.0,40.0,37.89844,135.0,27.5,1.0998535,9.0,1
50.28897,1.0,1.0,1.0,0.0,0.0,0.0,83.0,84.0,20.0,38.0,136.0,9.3984375,1.3999023,67.0,1
73.56897,0.0,4.0,1.0,1.0,0.0,1.0,65.0,135.0,30.0,39.19531,147.0,2.8999023,1.1999512,15.0,1
59.68198,0.0,1.0,1.0,0.0,0.0,1.0,79.0,104.0,32.0,36.29688,133.0,5.7998047,1.1999512,1714.0,0
63.83298,1.0,0.0,1.0,0.0,0.0,1.0,68.0,75.0,20.0,36.39844,134.0,29.597656,1.3999023,8.0,1
19.14899,0.0,0.0,2.0,0.0,0.0,1.0,79.0,92.0,26.0,39.0,139.0,7.5996094,2.0996094,953.0,0
66.94299,0.0,1.0,1.0,0.0,0.0,0.0,85.0,116.0,24.0,35.69531,141.0,6.1992188,1.1999512,59.0,1
46.93799,0.0,0.0,1.0,0.0,0.0,1.0,124.0,125.0,30.0,36.19531,146.0,15.0,1.6999512,6.0,1
59.18399,0.0,1.0,1.0,0.0,0.0,0.0,105.0,69.0,16.0,36.39844,137.0,7.5,0.79992676,366.0,1
74.91895,0.0,1.0,1.0,0.0,0.0,1.0,138.0,125.0,10.0,38.69531,133.0,10.699219,2.5996094,5.0,1
71.18994,0.0,3.0,2.0,0.0,0.0,2.0,107.0,78.0,28.0,36.29688,142.0,15.298828,1.5998535,211.0,1
65.875,0.0,2.0,1.0,0.0,0.0,0.0,71.0,67.0,26.0,35.09375,124.0,22.898438,0.89990234,1350.0,0
56.37198,0.0,1.0,1.0,0.0,0.0,2.0,56.0,140.0,12.0,39.89844,143.0,16.699219,1.8999023,13.0,1
49.13098,1.0,1.0,1.0,0.0,0.0,0.0,102.0,126.0,22.0,38.5,131.0,1.2998047,0.5,945.0,1
79.01196,0.0,1.0,1.0,0.0,0.0,2.0,63.0,80.0,30.0,37.79688,142.0,8.298828,3.8999023,337.0,1
69.50299,0.0,1.0,1.0,0.0,0.0,1.0,107.0,70.0,24.0,36.19531,145.0,11.599609,1.3999023,1034.0,0
73.66498,0.0,1.0,1.0,0.0,0.0,0.0,93.0,84.0,20.0,36.39844,133.0,3.5,1.5,31.0,1
52.99899,0.0,1.0,2.0,0.0,0.0,0.0,126.0,64.0,28.0,38.09375,139.0,4.5996094,1.0998535,17.0,1
79.81897,0.0,2.0,1.0,0.0,0.0,2.0,63.0,112.0,10.0,37.19531,134.0,0.39996338,9.199219,17.0,1
47.61398,1.0,1.0,1.0,0.0,0.0,1.0,63.0,72.0,24.0,37.79688,143.0,6.6992188,0.89990234,1547.0,0
57.36099,1.0,2.0,1.0,0.0,0.0,1.0,66.0,114.0,36.0,39.59375,135.0,11.099609,1.0,1390.0,0
40.84097,0.0,0.0,1.0,0.0,0.0,1.0,83.0,58.0,20.0,36.59375,138.0,11.798828,0.89990234,476.0,0
71.56696,0.0,1.0,1.0,0.0,0.0,1.0,97.0,104.0,16.0,37.59375,137.0,16.199219,1.5998535,1964.0,0
75.14899,0.0,2.0,1.0,1.0,0.0,2.0,94.0,118.0,32.0,35.5,143.0,1.5,0.39996338,9.0,1
73.42896,0.0,1.0,1.0,0.0,0.0,1.0,53.0,80.0,20.0,36.39844,137.0,19.398438,1.3999023,413.0,1
60.504,1.0,3.0,2.0,0.0,0.0,1.0,63.0,76.0,22.0,37.0,141.0,5.0,0.79992676,1786.0,0
66.04498,0.0,1.0,1.0,0.0,0.0,0.0,79.0,80.0,16.0,36.79688,135.0,11.5,1.3999023,385.0,1
62.66098,0.0,2.0,1.0,0.0,0.0,0.0,95.0,60.0,10.0,37.0,130.0,14.699219,0.6999512,192.0,1
74.61694,1.0,2.0,1.0,0.0,1.0,1.0,65.0,120.0,35.0,36.59375,141.0,12.8984375,0.5999756,9.0,1
49.79099,1.0,3.0,1.0,1.0,0.0,1.0,112.0,100.0,27.0,38.19531,148.0,8.3984375,0.6999512,508.0,0
49.53,1.0,3.0,2.0,1.0,0.0,1.0,103.0,86.0,24.0,36.89844,134.0,6.1992188,1.3999023,1392.0,0
89.20996,0.0,1.0,1.0,0.0,0.0,2.0,120.0,124.0,10.0,37.19531,141.0,11.798828,0.89990234,667.0,1
72.64099,0.0,3.0,1.0,1.0,0.0,1.0,74.0,76.0,24.0,36.09375,131.0,12.798828,3.8999023,1489.0,1
72.66797,0.0,3.0,1.0,1.0,0.0,1.0,127.0,125.0,29.0,36.0,123.0,18.097656,0.79992676,177.0,1
45.25098,0.0,0.0,2.0,0.0,0.0,1.0,162.0,126.0,8.0,38.69531,136.0,5.7998047,3.0,1001.0,0
29.88399,1.0,1.0,1.0,0.0,0.0,2.0,81.0,118.0,20.0,38.0,135.0,10.599609,0.5999756,34.0,1
83.61096,0.0,4.0,2.0,0.0,0.0,1.0,67.0,64.0,28.0,37.29688,132.0,7.5,2.8999023,1230.0,1
68.05695,1.0,3.0,3.0,0.0,0.0,0.0,45.0,131.0,40.0,36.19531,135.0,18.0,1.5998535,3.0,1
81.862,0.0,4.0,1.0,0.0,0.0,2.0,53.0,80.0,15.0,38.89844,141.0,10.8984375,13.199219,859.0,0
34.64798,1.0,2.0,1.0,0.0,0.0,1.0,103.0,85.0,20.0,36.19531,140.0,21.796875,13.3984375,3.0,1
74.836,1.0,2.0,1.0,0.0,0.0,1.0,78.0,105.0,16.0,36.0,135.0,13.798828,0.89990234,205.0,1
78.89899,0.0,1.0,1.0,0.0,0.0,1.0,94.0,75.0,26.0,36.5,139.0,8.798828,0.89990234,1863.0,0
72.93097,0.0,1.0,1.0,0.0,0.0,1.0,112.0,105.0,32.0,36.29688,136.0,4.0996094,0.6999512,223.0,1
73.31396,0.0,3.0,1.0,1.0,0.0,2.0,81.0,70.0,24.0,36.69531,131.0,4.5996094,1.0998535,24.0,1
61.599,1.0,0.0,1.0,0.0,0.0,1.0,48.0,118.0,12.0,36.69531,138.0,11.099609,4.0996094,4.0,1
78.05597,1.0,2.0,1.0,0.0,0.0,1.0,63.0,76.0,26.0,36.19531,143.0,18.898438,0.79992676,122.0,1
69.03998,0.0,4.0,1.0,0.0,0.0,1.0,110.0,110.0,36.0,39.19531,141.0,16.597656,1.1999512,817.0,0
90.83899,1.0,1.0,1.0,0.0,0.0,1.0,100.0,82.0,22.0,36.19531,145.0,10.8984375,1.0,708.0,1
77.09198,0.0,1.0,1.0,0.0,0.0,0.0,76.0,72.0,20.0,36.5,137.0,1.5,1.3999023,228.0,1
55.76498,1.0,1.0,1.0,0.0,0.0,2.0,132.0,135.0,20.0,38.59375,148.0,22.597656,2.3999023,109.0,1
29.588,0.0,4.0,2.0,0.0,0.0,1.0,115.0,120.0,38.0,35.79688,137.0,1.8999023,5.5996094,1578.0,0
71.00098,1.0,3.0,1.0,0.0,0.0,2.0,103.0,70.0,30.0,37.79688,132.0,6.6992188,1.5998535,16.0,1
64.91998,0.0,1.0,1.0,0.0,0.0,0.0,107.0,118.0,20.0,36.69531,136.0,12.798828,1.0,47.0,1
58.793,0.0,2.0,1.0,0.0,0.0,0.0,77.0,102.0,26.0,38.89844,136.0,35.09375,0.5999756,51.0,1
42.17697,0.0,3.0,1.0,0.0,0.0,1.0,73.0,104.0,12.0,36.19531,136.0,16.796875,0.6999512,14.0,1
43.87698,1.0,1.0,1.0,0.0,0.0,1.0,108.0,84.0,20.0,36.39844,138.0,11.599609,0.39996338,753.0,0
86.29199,1.0,1.0,1.0,0.0,0.0,1.0,55.0,66.0,16.0,36.29688,137.0,3.8999023,1.5,1507.0,1
69.42395,0.0,2.0,1.0,0.0,0.0,0.0,56.0,130.0,14.0,40.09375,136.0,12.0,0.79992676,256.0,1
70.76794,0.0,1.0,1.0,0.0,0.0,0.0,106.0,101.0,24.0,36.79688,143.0,17.097656,0.89990234,9.0,1
85.10297,1.0,1.0,1.0,1.0,0.0,1.0,73.0,105.0,24.0,38.0,128.0,10.099609,1.1999512,1065.0,0
67.70398,1.0,5.0,1.0,1.0,0.0,2.0,82.0,72.0,24.0,36.69531,134.0,17.398438,1.0998535,407.0,0
50.82498,1.0,2.0,2.0,0.0,0.0,2.0,111.0,110.0,44.0,37.89844,141.0,14.0,0.5999756,49.0,1
66.612,0.0,2.0,0.0,1.0,0.0,0.0,38.0,75.0,20.0,36.79688,144.0,15.599609,4.6992188,333.0,1
72.62097,1.0,0.0,1.0,0.0,0.0,1.0,64.0,126.0,20.0,38.89844,135.0,0.39996338,1.5998535,9.0,1
71.54297,0.0,3.0,1.0,0.0,0.0,1.0,76.0,121.0,24.0,36.19531,133.0,10.0,1.3999023,445.0,0
49.61499,1.0,1.0,1.0,0.0,0.0,0.0,55.0,150.0,10.0,39.19531,146.0,23.199219,0.5,11.0,1
70.51599,1.0,2.0,1.0,0.0,0.0,2.0,99.0,64.0,32.0,35.79688,137.0,62.195312,0.89990234,5.0,1
30.76799,0.0,1.0,2.0,0.0,0.0,1.0,67.0,80.0,30.0,39.29688,131.0,12.199219,0.5999756,71.0,1
61.35199,1.0,0.0,1.0,0.0,0.0,1.0,70.0,144.0,11.0,39.79688,141.0,17.5,0.6999512,575.0,0
84.51495,0.0,7.0,1.0,1.0,0.0,2.0,116.0,114.0,34.0,38.79688,135.0,17.199219,1.8999023,14.0,1
79.53998,0.0,1.0,1.0,0.0,0.0,0.0,68.0,81.0,28.0,38.59375,138.0,7.2998047,1.0,43.0,1
47.543,0.0,1.0,1.0,0.0,0.0,0.0,52.0,100.0,12.0,39.0,136.0,21.5,3.7998047,236.0,1
64.49799,0.0,0.0,1.0,0.0,0.0,1.0,72.0,85.0,19.0,36.39844,134.0,18.398438,1.5,641.0,0
41.43698,1.0,1.0,1.0,0.0,0.0,2.0,76.0,80.0,24.0,36.09375,139.0,0.2999878,1.1999512,61.0,1
59.88498,1.0,2.0,1.0,1.0,0.0,1.0,66.0,122.0,24.0,35.39844,135.0,18.597656,1.1999512,83.0,1
72.84094,0.0,1.0,1.0,0.0,0.0,0.0,87.0,80.0,18.0,36.0,129.0,5.5,1.0998535,541.0,1
52.28497,0.0,1.0,1.0,0.0,0.0,1.0,57.0,103.0,43.0,35.69531,131.0,19.097656,1.0998535,9.0,1
54.43698,0.0,1.0,2.0,0.0,0.0,0.0,68.0,108.0,28.0,37.79688,138.0,9.599609,1.3999023,75.0,1
66.185,0.0,1.0,3.0,1.0,0.0,1.0,75.0,115.0,30.0,38.29688,137.0,16.796875,1.2998047,3.0,1
58.034,1.0,1.0,1.0,0.0,0.0,1.0,103.0,114.0,10.0,39.0,144.0,13.699219,0.6999512,1410.0,0
83.17596,0.0,2.0,1.0,0.0,0.0,1.0,67.0,102.0,28.0,38.0,137.0,13.5,1.2998047,14.0,1
66.27795,0.0,2.0,0.0,1.0,0.0,1.0,48.0,115.0,24.0,35.79688,143.0,9.099609,5.6992188,128.0,1
71.17896,1.0,2.0,2.0,1.0,0.0,0.0,56.0,72.0,28.0,36.09375,112.0,26.097656,2.3999023,408.0,1
70.66095,0.0,2.0,1.0,0.0,0.0,1.0,109.0,80.0,10.0,36.5,133.0,26.0,1.1999512,748.0,0
66.086,1.0,0.0,1.0,0.0,0.0,1.0,50.0,135.0,31.0,39.0,142.0,21.597656,0.5999756,25.0,1
71.72595,1.0,4.0,1.0,1.0,0.0,1.0,142.0,64.0,28.0,35.69531,134.0,13.099609,8.8984375,80.0,1
78.10498,1.0,3.0,1.0,0.0,1.0,1.0,67.0,114.0,28.0,36.89844,132.0,15.5,3.0,644.0,0
71.69299,1.0,2.0,1.0,0.0,0.0,1.0,137.0,75.0,24.0,38.89844,126.0,11.8984375,4.6992188,10.0,1
29.26999,0.0,2.0,3.0,0.0,0.0,1.0,105.0,65.0,24.0,38.5,132.0,14.599609,0.79992676,9.0,1
47.98099,1.0,2.0,1.0,0.0,0.0,0.0,72.0,100.0,20.0,37.19531,136.0,8.298828,0.79992676,1364.0,0
74.85297,0.0,2.0,1.0,0.0,0.0,1.0,59.0,76.0,30.0,35.79688,138.0,5.899414,2.699707,694.0,0
56.82397,1.0,3.0,2.0,0.0,0.0,2.0,70.0,60.0,19.0,37.0,137.0,22.0,1.0,699.0,1
64.93396,1.0,1.0,1.0,0.0,0.0,0.0,120.0,115.0,7.0,36.5,135.0,8.0,0.5999756,565.0,0
81.21796,1.0,2.0,1.0,0.0,0.0,1.0,62.0,180.0,12.0,38.0,140.0,14.3984375,4.7998047,440.0,0
45.59598,1.0,1.0,2.0,0.0,0.0,1.0,96.0,70.0,20.0,36.29688,136.0,7.2998047,1.5,933.0,0
54.784,1.0,1.0,1.0,0.0,0.0,0.0,113.0,126.0,38.0,36.29688,142.0,15.5,0.5999756,922.0,0
56.73599,1.0,3.0,2.0,0.0,0.0,1.0,110.0,118.0,27.0,36.29688,136.0,36.59375,0.5999756,811.0,1
64.047,0.0,1.0,1.0,0.0,0.0,1.0,103.0,64.0,27.0,36.19531,147.0,14.798828,3.7998047,11.0,1
65.396,0.0,1.0,2.0,0.0,0.0,1.0,80.0,130.0,32.0,37.89844,133.0,30.296875,2.199707,15.0,1
56.22699,1.0,1.0,2.0,0.0,0.0,0.0,81.0,106.0,24.0,36.5,136.0,12.599609,1.0,37.0,1
85.70795,0.0,1.0,1.0,0.0,0.0,1.0,113.0,110.0,10.0,36.09375,137.0,13.199219,0.5999756,623.0,0
63.22198,0.0,4.0,1.0,1.0,0.0,1.0,43.0,70.0,20.0,35.59375,139.0,11.699219,2.0,225.0,1
70.21796,1.0,2.0,1.0,0.0,1.0,1.0,115.0,60.0,24.0,35.59375,143.0,6.399414,0.89990234,18.0,1
52.79099,0.0,2.0,1.0,0.0,0.0,1.0,120.0,105.0,11.0,38.5,148.0,14.5,2.0996094,632.0,0
74.13794,1.0,1.0,1.0,0.0,0.0,1.0,107.0,112.0,27.0,36.69531,140.0,15.298828,1.1999512,593.0,0
80.25494,1.0,2.0,1.0,0.0,0.0,1.0,127.0,135.0,32.0,38.89844,138.0,13.599609,0.5999756,5.0,1
56.71198,0.0,4.0,1.0,0.0,0.0,1.0,97.0,70.0,30.0,36.09375,141.0,14.099609,1.0,1409.0,0
54.92999,0.0,2.0,1.0,0.0,0.0,1.0,71.0,114.0,34.0,37.69531,137.0,11.599609,0.6999512,1987.0,0
70.28094,0.0,2.0,1.0,0.0,0.0,1.0,106.0,74.0,20.0,37.0,129.0,10.3984375,3.0,14.0,1
51.56699,0.0,1.0,1.0,0.0,0.0,2.0,119.0,132.0,12.0,39.29688,138.0,18.199219,0.89990234,4.0,1
34.461,1.0,1.0,1.0,0.0,0.0,2.0,33.0,130.0,35.0,35.89844,141.0,1.0998535,1.2998047,3.0,1
73.22699,1.0,0.0,1.0,0.0,0.0,1.0,121.0,124.0,32.0,36.09375,145.0,8.298828,0.6999512,173.0,1
75.10999,0.0,2.0,4.0,0.0,0.0,0.0,73.0,128.0,30.0,35.59375,135.0,8.298828,2.0996094,49.0,1
68.99896,1.0,3.0,1.0,0.0,0.0,0.0,137.0,56.0,50.0,37.89844,141.0,7.0,0.79992676,32.0,1
75.75598,1.0,3.0,1.0,0.0,0.0,2.0,65.0,93.0,20.0,36.19531,130.0,15.599609,2.2998047,1143.0,1
89.12,0.0,6.0,1.0,1.0,1.0,1.0,57.0,134.0,12.0,37.5,137.0,16.597656,1.6999512,248.0,1
76.84094,1.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,8.0,35.39844,129.0,15.699219,2.699707,29.0,1
72.81897,0.0,2.0,1.0,0.0,0.0,1.0,59.0,48.0,22.0,37.5,128.0,15.798828,2.8999023,194.0,1
64.97998,1.0,3.0,2.0,1.0,0.0,1.0,151.0,122.0,48.0,35.79688,142.0,8.699219,2.5996094,82.0,1
78.84698,0.0,2.0,2.0,0.0,0.0,1.0,62.0,78.0,20.0,35.59375,141.0,4.5,1.7998047,5.0,1
61.02698,0.0,1.0,1.0,0.0,0.0,0.0,100.0,128.0,28.0,38.19531,140.0,10.199219,1.1999512,1488.0,0
68.112,1.0,5.0,1.0,0.0,0.0,0.0,79.0,70.0,22.0,37.5,142.0,100.0,1.2998047,27.0,1
71.81696,0.0,4.0,1.0,1.0,0.0,1.0,47.0,58.0,10.0,37.79688,139.0,14.099609,1.0,598.0,0
68.90594,1.0,3.0,1.0,0.0,0.0,0.0,140.0,114.0,24.0,36.59375,136.0,7.5996094,21.5,94.0,1
73.15796,0.0,1.0,1.0,0.0,0.0,0.0,100.0,130.0,40.0,35.89844,137.0,17.199219,0.79992676,17.0,1
80.51495,0.0,2.0,1.0,1.0,0.0,1.0,125.0,170.0,8.0,40.29688,134.0,6.899414,0.5999756,6.0,1
72.534,0.0,1.0,1.0,0.0,0.0,1.0,72.0,61.0,20.0,36.19531,142.0,7.0996094,1.1999512,146.0,1
83.00598,1.0,1.0,1.0,0.0,0.0,0.0,67.0,72.0,23.0,39.09375,135.0,26.296875,2.8999023,48.0,1
29.37399,0.0,2.0,1.0,0.0,0.0,1.0,127.0,115.0,30.0,37.5,139.0,26.699219,7.399414,1984.0,0
76.96594,0.0,2.0,1.0,0.0,0.0,2.0,79.0,80.0,40.0,38.69531,146.0,11.699219,1.3999023,85.0,1
79.16498,1.0,2.0,1.0,0.0,0.0,1.0,139.0,76.0,24.0,36.39844,141.0,6.1992188,1.0,1655.0,0
43.05798,1.0,1.0,1.0,0.0,0.0,1.0,70.0,110.0,28.0,35.5,133.0,26.097656,2.199707,555.0,0
65.65399,1.0,0.0,1.0,0.0,0.0,1.0,133.0,11.398438,36.0,38.79688,136.0,10.199219,0.79992676,1478.0,0
65.71698,0.0,1.0,2.0,0.0,0.0,1.0,30.0,180.0,33.0,36.09375,120.0,10.3984375,0.5999756,575.0,0
78.87195,0.0,0.0,1.0,0.0,0.0,1.0,117.0,50.0,8.0,38.39844,144.0,7.5,1.0998535,1421.0,0
71.59796,1.0,3.0,2.0,0.0,0.0,1.0,67.0,100.0,40.0,38.29688,139.0,20.199219,1.0,532.0,1
73.13898,1.0,1.0,1.0,1.0,0.0,1.0,107.0,116.0,10.0,38.69531,146.0,12.599609,1.7998047,1439.0,0
60.08197,1.0,2.0,1.0,0.0,0.0,1.0,109.0,130.0,42.0,38.19531,146.0,11.3984375,1.1999512,6.0,1
44.89499,0.0,0.0,2.0,0.0,0.0,1.0,72.0,58.0,28.0,38.69531,141.0,11.298828,3.0,1335.0,0
59.35898,0.0,2.0,1.0,0.0,0.0,1.0,113.0,110.0,24.0,36.5,147.0,13.5,0.6999512,499.0,1
53.22098,1.0,1.0,1.0,1.0,0.0,1.0,75.0,96.0,12.0,37.89844,134.0,27.699219,2.199707,109.0,1
75.047,1.0,4.0,1.0,0.0,0.0,1.0,103.0,75.0,40.0,38.19531,129.0,7.5,0.5999756,5.0,1
71.88794,0.0,3.0,1.0,0.0,0.0,1.0,63.0,46.0,32.0,36.0,139.0,7.6992188,1.6999512,1531.0,0
64.92798,1.0,2.0,1.0,0.0,0.0,1.0,85.0,192.0,20.0,36.69531,137.0,7.6992188,0.5,46.0,1
65.63196,1.0,3.0,2.0,0.0,0.0,2.0,119.0,81.0,28.0,36.39844,130.0,8.8984375,1.7998047,1494.0,0
77.14697,0.0,1.0,1.0,0.0,0.0,1.0,48.0,142.0,26.0,39.0,136.0,17.0,1.5,606.0,1
74.13599,1.0,6.0,2.0,1.0,0.0,1.0,121.0,63.0,64.0,35.5,141.0,19.796875,0.79992676,507.0,0
76.02698,0.0,1.0,2.0,0.0,0.0,0.0,123.0,55.0,26.0,35.89844,143.0,12.199219,3.5,567.0,0
70.409,1.0,2.0,1.0,0.0,0.0,0.0,77.0,77.0,14.0,36.29688,127.0,14.599609,5.5996094,277.0,1
73.40198,1.0,0.0,2.0,0.0,0.0,1.0,58.0,105.0,45.0,35.69531,144.0,7.6992188,0.39996338,10.0,1
37.83698,0.0,1.0,4.0,0.0,0.0,0.0,79.0,72.0,20.0,38.69531,141.0,7.1992188,0.89990234,780.0,0
65.05096,0.0,2.0,1.0,0.0,0.0,1.0,77.0,72.0,22.0,36.39844,130.0,12.099609,1.1999512,125.0,1
57.366,1.0,1.0,2.0,0.0,0.0,0.0,143.0,118.0,30.0,37.0,154.0,26.398438,1.8999023,156.0,1
81.77698,1.0,2.0,2.0,0.0,0.0,1.0,107.0,92.0,26.0,36.79688,138.0,3.5996094,0.6999512,927.0,1
55.87097,1.0,1.0,1.0,0.0,0.0,0.0,55.0,160.0,30.0,38.0,133.0,19.5,10.0,4.0,1
62.09198,0.0,0.0,1.0,0.0,0.0,1.0,107.0,100.0,20.0,35.59375,132.0,7.899414,3.0996094,5.0,1
47.51797,0.0,1.0,2.0,0.0,0.0,1.0,121.0,124.0,10.0,34.59375,132.0,6.5996094,1.0,1029.0,0
69.125,1.0,2.0,1.0,0.0,0.0,1.0,105.0,120.0,28.0,36.0,140.0,10.699219,0.79992676,942.0,0
71.83795,0.0,4.0,1.0,1.0,0.0,0.0,99.0,96.0,24.0,36.79688,139.0,5.5996094,0.79992676,264.0,1
51.504,0.0,0.0,2.0,0.0,0.0,1.0,81.0,66.0,26.0,38.29688,145.0,7.5,1.1999512,259.0,1
41.78,1.0,0.0,1.0,0.0,0.0,1.0,61.0,115.0,12.0,40.5,133.0,29.199219,2.699707,5.0,1
38.21997,1.0,3.0,2.0,0.0,0.0,1.0,113.0,65.0,13.0,36.29688,139.0,6.899414,0.89990234,781.0,1
68.68994,0.0,1.0,1.0,0.0,0.0,1.0,77.0,79.0,25.0,36.19531,137.0,16.398438,1.6999512,1484.0,0
59.88498,0.0,1.0,1.0,0.0,0.0,1.0,67.0,110.0,18.0,36.79688,140.0,9.298828,1.3999023,1742.0,0
93.63196,0.0,3.0,1.0,0.0,1.0,2.0,55.0,62.0,36.0,36.79688,139.0,12.099609,2.199707,8.0,1
61.91397,1.0,2.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,36.09375,131.0,2.7998047,0.6999512,22.0,1
76.80194,1.0,1.0,1.0,1.0,0.0,1.0,55.0,70.0,10.0,38.79688,146.0,13.298828,3.699707,109.0,1
64.05695,0.0,1.0,1.0,0.0,0.0,0.0,73.0,110.0,24.0,35.69531,136.0,9.8984375,0.89990234,17.0,1
88.81598,1.0,4.0,1.0,1.0,1.0,1.0,43.0,130.0,14.0,38.69531,136.0,17.296875,1.7998047,965.0,0
51.26099,0.0,3.0,2.0,0.0,0.0,1.0,75.0,96.0,24.0,36.0,137.0,8.798828,1.0,1409.0,1
67.948,1.0,3.0,1.0,0.0,0.0,1.0,80.0,70.0,20.0,37.39844,144.0,6.6992188,1.0998535,1369.0,0
26.883,0.0,0.0,2.0,0.0,0.0,1.0,95.0,145.0,24.0,38.5,137.0,30.199219,1.2998047,588.0,0
79.67694,0.0,2.0,3.0,0.0,0.0,2.0,105.0,75.0,37.0,36.69531,138.0,11.099609,1.3999023,616.0,0
54.60098,0.0,4.0,1.0,0.0,0.0,1.0,118.0,120.0,32.0,36.59375,132.0,14.0,4.5,13.0,1
69.23999,0.0,1.0,1.0,0.0,0.0,0.0,93.0,122.0,32.0,36.69531,124.0,9.099609,0.89990234,19.0,1
38.66098,0.0,1.0,1.0,0.0,0.0,1.0,114.0,150.0,50.0,36.0,135.0,8.199219,1.0,689.0,0
61.90598,0.0,3.0,1.0,0.0,0.0,1.0,81.0,116.0,24.0,38.0,134.0,7.0996094,0.79992676,28.0,1
50.58197,0.0,1.0,3.0,0.0,0.0,1.0,70.0,82.0,20.0,36.79688,128.0,3.5996094,1.5998535,81.0,1
68.40198,0.0,4.0,1.0,1.0,0.0,0.0,123.0,124.0,30.0,38.0,142.0,10.099609,1.1999512,43.0,1
30.33299,1.0,1.0,1.0,0.0,0.0,1.0,113.0,130.0,28.0,39.0,143.0,11.599609,0.5999756,43.0,1
64.20496,1.0,3.0,3.0,0.0,0.0,1.0,52.0,110.0,38.0,36.0,135.0,17.597656,1.3999023,14.0,1
72.30096,0.0,4.0,2.0,1.0,0.0,1.0,63.0,119.0,38.0,35.19531,132.0,30.097656,7.7998047,12.0,1
59.86298,1.0,2.0,1.0,0.0,0.0,0.0,105.0,140.0,40.0,38.19531,135.0,4.899414,0.5999756,11.0,1
50.461,1.0,2.0,3.0,1.0,0.0,1.0,24.0,0.0,34.0,38.39844,132.0,17.5,2.0,730.0,1
88.28699,1.0,0.0,1.0,0.0,0.0,1.0,61.0,65.0,20.0,36.09375,132.0,3.699707,1.0998535,9.0,1
71.04395,1.0,3.0,1.0,0.0,0.0,2.0,62.0,65.0,10.0,38.59375,166.0,10.5,1.0998535,8.0,1
45.35498,1.0,3.0,1.0,0.0,0.0,2.0,81.0,53.0,24.0,35.09375,131.0,8.699219,1.6999512,418.0,0
77.06494,1.0,4.0,1.0,1.0,0.0,1.0,69.0,114.0,24.0,35.0,136.0,9.298828,2.3999023,1539.0,1
70.11096,0.0,2.0,1.0,1.0,0.0,2.0,66.0,110.0,24.0,38.89844,127.0,26.398438,1.0998535,165.0,1
96.422,1.0,1.0,1.0,0.0,0.0,1.0,51.0,80.0,28.0,36.09375,128.0,20.597656,3.0996094,11.0,1
57.19098,0.0,2.0,2.0,0.0,0.0,1.0,100.0,70.0,20.0,36.09375,144.0,7.7998047,1.2998047,1069.0,0
48.077,1.0,2.0,1.0,0.0,0.0,1.0,77.0,74.0,20.0,37.79688,136.0,6.0,0.79992676,1392.0,0
77.95795,0.0,2.0,1.0,1.0,0.0,0.0,87.0,112.0,16.0,35.59375,139.0,9.099609,3.699707,3.0,1
39.81897,1.0,1.0,1.0,0.0,0.0,1.0,51.0,156.0,12.0,35.79688,134.0,18.898438,1.5,443.0,0
63.685,1.0,3.0,1.0,0.0,0.0,2.0,52.0,105.0,10.0,35.69531,142.0,0.04999542,3.0996094,20.0,1
80.02197,1.0,2.0,1.0,0.0,0.0,2.0,72.0,116.0,10.0,36.89844,138.0,1.1999512,1.2998047,6.0,1
67.70197,1.0,3.0,2.0,1.0,0.0,1.0,112.0,105.0,30.0,35.89844,142.0,9.099609,1.1999512,23.0,1
80.76398,0.0,1.0,1.0,0.0,0.0,1.0,66.0,118.0,24.0,36.09375,137.0,8.298828,1.0,1833.0,0
74.875,1.0,2.0,2.0,1.0,0.0,1.0,62.0,70.0,32.0,37.89844,154.0,7.0996094,0.89990234,81.0,1
67.146,0.0,6.0,1.0,1.0,0.0,1.0,41.0,97.0,20.0,37.79688,130.0,7.1992188,10.199219,1011.0,0
90.89099,1.0,2.0,0.0,1.0,0.0,0.0,81.0,80.0,20.0,36.5,135.0,7.0,1.5998535,64.0,1
61.88599,1.0,1.0,1.0,1.0,0.0,1.0,68.0,66.0,10.0,38.5,138.0,12.599609,0.5,3.0,1
68.07397,0.0,3.0,1.0,0.0,0.0,0.0,82.0,60.0,24.0,36.59375,140.0,4.5,1.0,36.0,1
59.27197,1.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,20.0,36.09375,143.0,7.899414,1.3999023,1683.0,0
34.42297,0.0,3.0,2.0,0.0,0.0,1.0,58.0,115.0,10.0,38.59375,139.0,21.699219,2.199707,439.0,0
63.461,1.0,4.0,2.0,1.0,0.0,1.0,61.0,107.0,36.0,36.19531,125.0,25.796875,11.298828,39.0,1
66.97296,0.0,1.0,1.0,0.0,0.0,2.0,72.0,105.0,40.0,38.0,139.0,8.798828,1.1999512,10.0,1
88.94495,1.0,0.0,1.0,0.0,0.0,1.0,107.0,124.0,28.0,38.5,142.0,6.7998047,0.89990234,15.0,1
58.34598,0.0,1.0,1.0,0.0,0.0,2.0,107.0,74.0,16.0,35.39844,145.0,8.599609,1.8999023,17.0,1
44.48199,1.0,0.0,1.0,0.0,0.0,1.0,110.0,142.0,28.0,38.69531,138.0,19.199219,2.699707,1410.0,0
68.68195,0.0,1.0,1.0,0.0,0.0,0.0,83.0,100.0,24.0,36.39844,138.0,1.5998535,2.0,222.0,1
60.28198,0.0,1.0,1.0,0.0,0.0,1.0,114.0,57.0,8.0,38.0,137.0,17.398438,1.5,4.0,1
51.09698,1.0,1.0,2.0,0.0,0.0,1.0,100.0,120.0,32.0,37.59375,140.0,5.6992188,4.0,489.0,1
61.32199,0.0,1.0,2.0,1.0,0.0,1.0,67.0,119.0,28.0,38.89844,137.0,6.2998047,0.79992676,5.0,1
70.20099,1.0,0.0,1.0,0.0,0.0,1.0,100.0,110.0,25.0,36.69531,137.0,8.5,1.0998535,817.0,0
75.70197,0.0,3.0,1.0,0.0,0.0,1.0,69.0,71.0,28.0,36.19531,136.0,5.5,1.2998047,109.0,1
56.04898,0.0,1.0,1.0,0.0,0.0,2.0,95.0,136.0,9.0,38.29688,144.0,0.79992676,2.5996094,742.0,1
68.08197,1.0,3.0,2.0,0.0,0.0,2.0,55.0,75.0,40.0,36.0,135.0,11.199219,1.5,8.0,1
52.44897,0.0,2.0,1.0,1.0,0.0,0.0,84.0,80.0,20.0,36.19531,136.0,11.5,1.0,1079.0,1
77.47797,1.0,1.0,1.0,1.0,0.0,1.0,99.0,60.0,20.0,35.69531,135.0,9.599609,3.2998047,171.0,1
76.71497,0.0,5.0,1.0,0.0,0.0,1.0,52.0,106.0,10.0,38.5,138.0,7.899414,1.0998535,517.0,1
55.64999,1.0,1.0,1.0,1.0,0.0,1.0,63.0,110.0,24.0,38.0,143.0,17.296875,4.5996094,777.0,1
44.00299,0.0,1.0,3.0,0.0,0.0,0.0,95.0,100.0,22.0,36.5,134.0,10.099609,0.79992676,176.0,1
69.75494,0.0,1.0,2.0,0.0,0.0,1.0,69.0,63.0,6.0,38.19531,135.0,14.8984375,4.2998047,1074.0,0
90.53497,0.0,3.0,1.0,0.0,0.0,1.0,121.0,112.0,8.0,38.89844,140.0,16.898438,1.0998535,774.0,0
82.58698,1.0,2.0,1.0,0.0,0.0,2.0,162.0,130.0,12.0,36.69531,131.0,12.3984375,2.0,164.0,1
46.71899,0.0,1.0,1.0,0.0,0.0,2.0,67.0,61.0,12.0,38.0,138.0,15.199219,1.0998535,391.0,0
52.767,0.0,1.0,1.0,0.0,0.0,1.0,77.0,64.0,22.0,36.79688,130.0,2.699707,0.89990234,217.0,1
71.19495,0.0,0.0,1.0,0.0,0.0,1.0,80.0,109.0,22.0,36.19531,138.0,8.298828,1.5,8.0,1
87.521,1.0,1.0,1.0,0.0,0.0,1.0,127.0,120.0,34.0,37.79688,134.0,15.5,1.1999512,1530.0,1
67.09094,0.0,3.0,1.0,1.0,0.0,1.0,52.0,110.0,42.0,38.69531,148.0,11.099609,1.2998047,568.0,1
79.27997,1.0,3.0,1.0,0.0,0.0,0.0,59.0,70.0,28.0,36.19531,139.0,6.0996094,1.0,132.0,1
63.01199,1.0,2.0,1.0,0.0,0.0,2.0,0.0,0.0,0.0,38.89844,137.0,11.5,2.0,47.0,1
45.16397,1.0,1.0,2.0,0.0,0.0,0.0,68.0,65.0,10.0,39.0,135.0,11.8984375,1.0998535,14.0,1
48.74698,1.0,2.0,1.0,0.0,0.0,1.0,112.0,135.0,24.0,39.79688,128.0,0.5299072,1.0,396.0,0
19.21399,1.0,0.0,1.0,0.0,0.0,1.0,108.0,115.0,6.0,36.29688,134.0,6.5996094,0.6999512,469.0,0
73.56299,0.0,2.0,1.0,0.0,0.0,2.0,47.0,190.0,32.0,36.09375,143.0,0.09999084,3.0996094,139.0,1
70.65295,0.0,3.0,2.0,0.0,0.0,1.0,77.0,72.0,26.0,36.79688,134.0,9.798828,1.0,1574.0,0
65.20697,1.0,3.0,2.0,1.0,0.0,1.0,100.0,80.0,32.0,36.39844,136.0,5.1992188,1.0998535,1566.0,0
53.03998,0.0,2.0,2.0,0.0,0.0,1.0,52.0,121.0,8.0,37.5,143.0,3.3999023,0.6999512,40.0,1
45.55798,0.0,2.0,2.0,1.0,0.0,1.0,52.0,105.0,26.0,40.0,141.0,10.798828,1.6999512,6.0,1
75.71295,0.0,2.0,2.0,1.0,0.0,0.0,127.0,116.0,8.0,34.0,136.0,7.5996094,2.5996094,477.0,1
61.71899,1.0,1.0,1.0,0.0,0.0,1.0,101.0,124.0,23.0,36.29688,141.0,11.0,0.5,577.0,1
60.90298,0.0,1.0,1.0,0.0,0.0,0.0,98.0,76.0,20.0,38.0,136.0,6.0996094,0.6999512,250.0,1
91.90997,0.0,5.0,1.0,0.0,0.0,1.0,70.0,73.0,28.0,35.69531,135.0,0.89990234,1.7998047,175.0,1
64.53699,0.0,1.0,1.0,0.0,0.0,1.0,97.0,80.0,28.0,36.79688,139.0,7.899414,0.5,703.0,0
71.65796,1.0,0.0,1.0,0.0,0.0,1.0,52.0,110.0,12.0,36.89844,143.0,14.0,4.1992188,28.0,1
76.23499,0.0,0.0,1.0,0.0,0.0,1.0,118.0,55.0,12.0,35.89844,136.0,10.8984375,1.5998535,351.0,0
79.02295,0.0,4.0,1.0,0.0,0.0,2.0,63.0,116.0,10.0,38.19531,147.0,9.3984375,0.6999512,26.0,1
87.48798,0.0,3.0,1.0,0.0,0.0,2.0,70.0,55.0,20.0,36.0,127.0,7.0996094,1.0,463.0,1
65.64294,0.0,1.0,1.0,0.0,0.0,1.0,72.0,60.0,12.0,35.69531,143.0,8.599609,1.8999023,36.0,1
33.73898,1.0,3.0,1.0,0.0,0.0,1.0,49.0,138.0,52.0,38.09375,138.0,5.1992188,2.3999023,37.0,1
66.00696,0.0,1.0,2.0,0.0,0.0,1.0,100.0,60.0,28.0,35.69531,136.0,7.5996094,0.79992676,349.0,1
73.68097,0.0,5.0,1.0,1.0,1.0,1.0,103.0,85.0,24.0,35.0,129.0,0.18997192,0.5,355.0,1
58.86099,0.0,2.0,1.0,0.0,0.0,0.0,105.0,135.0,32.0,38.29688,127.0,2.199707,4.7998047,223.0,1
53.62097,1.0,2.0,1.0,0.0,0.0,1.0,76.0,88.0,18.0,37.19531,128.0,6.5,1.0998535,58.0,1
56.50897,0.0,1.0,1.0,0.0,0.0,2.0,70.0,65.0,37.0,38.19531,148.0,7.1992188,1.2998047,4.0,1
75.12097,1.0,1.0,1.0,1.0,0.0,1.0,53.0,160.0,8.0,36.39844,146.0,15.599609,2.0,1809.0,0
72.64294,0.0,1.0,1.0,0.0,0.0,2.0,76.0,101.0,28.0,36.19531,139.0,10.199219,1.0,555.0,0
75.22198,1.0,3.0,1.0,1.0,0.0,1.0,61.0,100.0,24.0,39.39844,135.0,7.2998047,10.099609,518.0,1
49.65399,1.0,3.0,1.0,1.0,0.0,2.0,43.0,111.0,15.0,38.59375,151.0,5.899414,5.399414,1041.0,0
71.52899,1.0,2.0,2.0,0.0,0.0,1.0,157.0,155.0,34.0,36.79688,141.0,14.099609,4.2998047,62.0,1
35.625,1.0,0.0,2.0,0.0,0.0,1.0,25.0,150.0,28.0,37.19531,135.0,19.796875,2.5,3.0,1
83.66296,0.0,2.0,1.0,0.0,0.0,1.0,76.0,63.0,24.0,35.79688,139.0,9.8984375,1.2998047,2029.0,0
54.81497,1.0,1.0,2.0,0.0,0.0,2.0,122.0,69.0,34.0,38.5,131.0,14.3984375,4.6992188,236.0,1
79.55096,0.0,6.0,2.0,0.0,0.0,1.0,62.0,118.0,20.0,38.39844,136.0,19.097656,1.0998535,240.0,1
86.60095,1.0,1.0,1.0,0.0,0.0,1.0,135.0,110.0,22.0,39.19531,123.0,18.398438,0.89990234,9.0,1
47.978,0.0,2.0,1.0,0.0,0.0,1.0,122.0,120.0,30.0,38.0,132.0,9.5,0.89990234,345.0,0
56.71198,1.0,1.0,1.0,1.0,0.0,1.0,134.0,224.0,8.0,37.89844,135.0,17.699219,0.89990234,14.0,1
81.45898,0.0,0.0,1.0,0.0,0.0,1.0,68.0,82.0,20.0,36.29688,151.0,12.699219,0.6999512,349.0,1
69.15295,1.0,1.0,1.0,0.0,0.0,1.0,61.0,64.0,32.0,36.29688,137.0,3.5,0.6999512,1984.0,0
40.80798,0.0,1.0,1.0,0.0,0.0,1.0,122.0,55.0,14.0,39.5,140.0,9.798828,0.79992676,7.0,1
87.98596,0.0,3.0,1.0,0.0,0.0,2.0,109.0,104.0,34.0,36.79688,132.0,15.099609,1.0998535,590.0,0
38.73499,0.0,2.0,1.0,0.0,0.0,1.0,162.0,118.0,24.0,35.29688,144.0,10.199219,0.89990234,586.0,0
32.12299,1.0,3.0,1.0,0.0,0.0,1.0,90.0,76.0,20.0,35.89844,131.0,10.699219,1.0,463.0,0
83.91498,0.0,5.0,1.0,0.0,1.0,1.0,77.0,53.0,22.0,35.69531,132.0,28.597656,1.3999023,382.0,1
56.13699,1.0,1.0,1.0,1.0,0.0,1.0,68.0,111.0,24.0,36.0,157.0,12.599609,2.7998047,1550.0,0
73.90594,0.0,2.0,1.0,0.0,0.0,0.0,62.0,75.0,6.0,35.39844,130.0,15.3984375,1.3999023,33.0,1
46.22598,0.0,0.0,2.0,0.0,0.0,1.0,73.0,70.0,18.0,38.89844,147.0,22.796875,0.79992676,1971.0,0
52.28497,1.0,2.0,1.0,0.0,0.0,1.0,58.0,170.0,36.0,38.29688,141.0,18.398438,1.5,1684.0,0
41.95499,1.0,2.0,1.0,0.0,0.0,1.0,68.0,120.0,33.0,38.5,131.0,22.296875,0.5,836.0,0
65.68896,0.0,2.0,1.0,1.0,0.0,0.0,81.0,55.0,24.0,36.29688,137.0,4.899414,2.0,44.0,1
70.07495,0.0,3.0,1.0,0.0,0.0,0.0,79.0,70.0,24.0,36.29688,138.0,6.0,1.0,152.0,1
40.46799,1.0,3.0,1.0,0.0,0.0,1.0,42.0,125.0,34.0,38.29688,135.0,12.8984375,0.79992676,265.0,1
57.61298,1.0,1.0,1.0,0.0,0.0,0.0,101.0,69.0,20.0,36.29688,140.0,18.296875,1.5,772.0,1
20.15599,0.0,0.0,1.0,0.0,0.0,1.0,122.0,62.0,12.0,37.59375,145.0,6.899414,1.5998535,1044.0,0
54.08899,1.0,1.0,2.0,0.0,0.0,1.0,113.0,110.0,30.0,38.19531,144.0,7.5,2.2998047,1319.0,0
46.76199,0.0,0.0,1.0,0.0,0.0,1.0,74.0,122.0,22.0,38.0,135.0,12.0,1.0,669.0,0
39.79199,0.0,2.0,1.0,0.0,0.0,1.0,53.0,130.0,8.0,38.69531,133.0,17.199219,0.79992676,918.0,0
53.50299,0.0,2.0,1.0,0.0,0.0,1.0,63.0,125.0,26.0,39.09375,138.0,12.699219,1.2998047,453.0,0
65.53894,1.0,0.0,1.0,0.0,0.0,1.0,68.0,64.0,28.0,39.29688,134.0,7.5,0.79992676,1728.0,0
69.10596,0.0,2.0,1.0,0.0,0.0,1.0,87.0,60.0,26.0,36.5,135.0,10.699219,0.89990234,217.0,1
57.69699,0.0,1.0,1.0,0.0,0.0,0.0,112.0,80.0,16.0,37.0,141.0,11.699219,1.0,320.0,1
39.73999,0.0,3.0,0.0,0.0,0.0,1.0,60.0,130.0,44.0,39.29688,146.0,20.597656,4.5996094,4.0,1
79.57599,1.0,1.0,1.0,0.0,0.0,0.0,69.0,106.0,24.0,36.5,136.0,8.699219,0.79992676,48.0,1
62.366,1.0,1.0,1.0,0.0,0.0,0.0,78.0,110.0,36.0,36.0,131.0,13.0,1.0,14.0,1
43.05798,1.0,3.0,3.0,0.0,0.0,1.0,118.0,104.0,52.0,37.79688,137.0,20.796875,1.1999512,1430.0,0
69.21594,1.0,2.0,1.0,1.0,0.0,2.0,67.0,170.0,32.0,35.79688,147.0,1.0998535,1.2998047,55.0,1
69.91095,0.0,3.0,1.0,1.0,0.0,1.0,121.0,100.0,8.0,36.09375,135.0,14.699219,0.6999512,56.0,1
46.57098,0.0,2.0,1.0,0.0,0.0,1.0,72.0,88.0,22.0,37.79688,134.0,9.099609,0.6999512,1884.0,0
65.46198,1.0,2.0,1.0,1.0,0.0,1.0,63.0,75.0,20.0,38.59375,137.0,16.5,5.6992188,18.0,1
61.00497,0.0,3.0,1.0,0.0,0.0,1.0,128.0,100.0,20.0,36.5,132.0,6.6992188,1.0998535,550.0,1
56.91199,1.0,3.0,1.0,1.0,0.0,1.0,66.0,136.0,26.0,35.59375,144.0,0.39996338,2.2998047,983.0,0
75.65198,1.0,1.0,1.0,0.0,0.0,0.0,72.0,55.0,14.0,36.19531,138.0,15.8984375,0.6999512,7.0,1
63.17899,0.0,4.0,1.0,0.0,0.0,2.0,73.0,80.0,16.0,36.09375,142.0,8.0,1.2998047,426.0,1
37.80399,0.0,1.0,1.0,0.0,0.0,0.0,122.0,140.0,28.0,36.89844,140.0,9.599609,1.0,182.0,1
67.784,1.0,1.0,1.0,0.0,0.0,1.0,65.0,65.0,8.0,37.69531,139.0,17.199219,1.0998535,51.0,1
78.54297,0.0,3.0,1.0,0.0,0.0,1.0,54.0,55.0,26.0,35.09375,147.0,11.0,1.0998535,39.0,1
77.93298,0.0,0.0,5.0,0.0,0.0,1.0,57.0,69.0,20.0,36.79688,138.0,9.5,5.399414,1717.0,0
40.39697,0.0,2.0,1.0,0.0,0.0,2.0,64.0,146.0,34.0,40.09375,133.0,0.09999084,1.1999512,23.0,1
45.51398,0.0,1.0,4.0,0.0,0.0,1.0,94.0,82.0,18.0,36.19531,126.0,9.199219,1.3999023,39.0,1
70.57397,0.0,2.0,1.0,0.0,0.0,1.0,81.0,130.0,24.0,37.89844,139.0,9.8984375,0.89990234,1046.0,0
84.07697,1.0,1.0,2.0,0.0,0.0,1.0,87.0,74.0,16.0,36.59375,140.0,5.899414,1.0998535,10.0,1
56.99399,0.0,1.0,1.0,0.0,0.0,0.0,51.0,74.0,24.0,36.69531,136.0,5.1992188,0.89990234,24.0,1
71.34296,1.0,5.0,1.0,1.0,1.0,1.0,60.0,71.0,7.0,37.79688,145.0,10.8984375,1.1999512,591.0,0
66.77899,1.0,2.0,1.0,0.0,0.0,1.0,126.0,130.0,30.0,35.39844,127.0,28.0,0.5,7.0,1
61.91898,0.0,1.0,1.0,0.0,0.0,1.0,59.0,106.0,10.0,36.29688,133.0,3.5,7.0,7.0,1
64.91394,0.0,4.0,1.0,0.0,0.0,1.0,119.0,69.0,30.0,37.89844,139.0,13.3984375,1.5,1312.0,1
61.28998,0.0,4.0,2.0,0.0,0.0,1.0,79.0,110.0,36.0,35.79688,144.0,7.5996094,1.7998047,92.0,1
38.905,1.0,0.0,1.0,0.0,0.0,1.0,103.0,145.0,42.0,39.0,160.0,12.0,1.3999023,679.0,0
42.70499,0.0,1.0,1.0,0.0,0.0,0.0,73.0,72.0,24.0,36.19531,136.0,7.5,0.6999512,17.0,1
48.91998,0.0,1.0,1.0,0.0,0.0,2.0,135.0,65.0,12.0,36.29688,144.0,6.5,0.79992676,58.0,1
78.54297,0.0,2.0,1.0,0.0,0.0,0.0,107.0,117.0,10.0,37.89844,149.0,12.099609,0.89990234,275.0,1
58.75198,0.0,4.0,1.0,0.0,0.0,0.0,65.0,114.0,20.0,36.0,133.0,6.5,1.0998535,109.0,1
68.45398,0.0,2.0,1.0,0.0,0.0,0.0,76.0,135.0,16.0,36.69531,138.0,20.398438,1.0,168.0,1
63.87097,0.0,1.0,2.0,0.0,0.0,0.0,82.0,60.0,20.0,35.79688,143.0,15.699219,1.0,61.0,1
79.33698,1.0,3.0,1.0,1.0,0.0,1.0,64.0,77.0,28.0,36.5,138.0,12.798828,1.2998047,109.0,1
47.37598,1.0,1.0,1.0,0.0,0.0,2.0,78.0,130.0,25.0,39.69531,145.0,7.5996094,4.5996094,19.0,1
56.24597,1.0,0.0,1.0,0.0,0.0,1.0,75.0,65.0,20.0,36.0,131.0,13.3984375,2.0996094,10.0,1
41.87799,0.0,1.0,1.0,0.0,0.0,0.0,108.0,125.0,6.0,36.39844,145.0,5.7998047,1.0998535,389.0,1
54.88599,0.0,3.0,2.0,1.0,0.0,1.0,65.0,65.0,16.0,35.59375,125.0,14.199219,1.5998535,443.0,0
69.37195,1.0,3.0,2.0,1.0,0.0,0.0,83.0,110.0,28.0,36.19531,138.0,10.699219,1.0998535,17.0,1
40.67398,0.0,0.0,1.0,0.0,0.0,1.0,81.0,104.0,32.0,38.19531,137.0,18.5,8.8984375,1805.0,0
51.56998,1.0,1.0,1.0,0.0,0.0,1.0,73.0,110.0,25.0,38.29688,146.0,12.699219,0.6999512,1286.0,1
68.211,0.0,2.0,1.0,1.0,0.0,1.0,70.0,70.0,22.0,36.19531,140.0,13.699219,0.89990234,72.0,1
72.96399,1.0,0.0,1.0,0.0,0.0,1.0,56.0,69.0,20.0,38.5,135.0,3.8999023,0.5999756,1934.0,0
65.08698,0.0,3.0,1.0,1.0,0.0,1.0,83.0,100.0,20.0,37.79688,136.0,7.7998047,1.1999512,1543.0,0
77.06,0.0,2.0,1.0,1.0,0.0,1.0,112.0,105.0,30.0,37.59375,137.0,9.599609,0.5,49.0,1
76.89496,0.0,2.0,1.0,0.0,0.0,2.0,89.0,71.0,22.0,38.09375,135.0,0.17999268,1.3999023,26.0,1
80.50397,0.0,2.0,1.0,1.0,1.0,1.0,48.0,55.0,10.0,36.19531,134.0,10.8984375,0.89990234,4.0,1
57.27597,0.0,1.0,1.0,0.0,0.0,1.0,110.0,130.0,32.0,36.79688,146.0,17.097656,0.5999756,1499.0,0
44.47897,1.0,1.0,1.0,0.0,0.0,0.0,67.0,107.0,8.0,36.29688,136.0,8.099609,1.3999023,111.0,1
33.50598,1.0,1.0,1.0,0.0,0.0,1.0,90.0,93.0,18.0,36.09375,133.0,9.5,1.5998535,4.0,1
33.46997,0.0,1.0,1.0,0.0,0.0,1.0,124.0,116.0,24.0,38.59375,143.0,12.5,1.0998535,490.0,0
74.70996,0.0,1.0,1.0,0.0,0.0,1.0,51.0,81.0,20.0,36.5,134.0,9.798828,1.1999512,43.0,1
78.75696,0.0,0.0,1.0,0.0,0.0,2.0,70.0,78.0,24.0,35.79688,138.0,12.798828,1.0998535,536.0,1
55.25497,1.0,1.0,2.0,0.0,0.0,0.0,63.0,120.0,28.0,38.0,142.0,9.798828,0.6999512,7.0,1
65.01599,0.0,4.0,1.0,0.0,0.0,1.0,63.0,126.0,28.0,35.79688,139.0,24.597656,2.199707,11.0,1
45.55499,0.0,2.0,1.0,0.0,0.0,1.0,113.0,96.0,24.0,35.29688,137.0,7.0996094,2.2998047,320.0,1
70.47998,0.0,2.0,1.0,0.0,0.0,2.0,107.0,70.0,20.0,36.69531,143.0,4.399414,1.0,190.0,1
65.93597,1.0,1.0,2.0,1.0,0.0,1.0,60.0,125.0,10.0,38.19531,130.0,16.398438,1.0998535,14.0,1
58.40097,1.0,4.0,1.0,1.0,0.0,1.0,99.0,80.0,20.0,36.19531,135.0,3.2998047,3.699707,346.0,1
63.98599,1.0,4.0,1.0,0.0,0.0,1.0,60.0,136.0,42.0,36.09375,149.0,17.0,2.3999023,7.0,1
75.66895,0.0,1.0,1.0,0.0,0.0,1.0,108.0,78.0,24.0,36.59375,140.0,5.5996094,1.7998047,64.0,1
67.92096,0.0,2.0,1.0,0.0,0.0,1.0,115.0,73.0,28.0,36.09375,138.0,15.599609,1.0998535,1293.0,1
63.56198,1.0,3.0,2.0,0.0,0.0,1.0,85.0,72.0,24.0,36.5,142.0,7.6992188,1.3999023,27.0,1
80.52594,1.0,3.0,2.0,0.0,0.0,1.0,79.0,76.0,25.0,36.29688,135.0,7.899414,1.8999023,1887.0,0
63.16498,1.0,1.0,1.0,0.0,0.0,0.0,73.0,107.0,16.0,37.89844,129.0,2.0,1.0,556.0,1
70.97296,1.0,3.0,1.0,1.0,0.0,0.0,101.0,74.0,20.0,37.0,137.0,5.5996094,1.0998535,74.0,1
64.64294,0.0,3.0,1.0,1.0,0.0,1.0,68.0,92.0,38.0,38.79688,133.0,13.298828,2.2998047,254.0,1
82.06396,0.0,5.0,1.0,1.0,0.0,1.0,70.0,80.0,20.0,36.09375,135.0,16.898438,1.5,2024.0,0
49.49197,1.0,0.0,1.0,0.0,0.0,1.0,105.0,110.0,30.0,39.29688,147.0,13.0,0.5999756,1067.0,0
57.23199,1.0,1.0,4.0,0.0,0.0,0.0,107.0,100.0,18.0,36.89844,142.0,7.5,0.89990234,236.0,1
71.88995,1.0,2.0,1.0,0.0,0.0,1.0,75.0,68.0,26.0,36.59375,138.0,4.399414,0.79992676,783.0,1
50.71597,0.0,1.0,2.0,0.0,0.0,0.0,69.0,70.0,14.0,38.19531,142.0,16.097656,1.6999512,297.0,1
63.46298,0.0,2.0,1.0,0.0,0.0,0.0,68.0,120.0,32.0,36.29688,132.0,10.798828,0.79992676,20.0,1
81.73297,1.0,3.0,1.0,0.0,1.0,2.0,87.0,68.0,20.0,36.5,139.0,13.599609,0.89990234,47.0,1
70.38495,0.0,3.0,1.0,1.0,0.0,0.0,74.0,107.0,8.0,37.79688,146.0,41.398438,4.5,4.0,1
69.12299,0.0,5.0,1.0,1.0,0.0,1.0,110.0,70.0,12.0,38.29688,142.0,6.6992188,6.1992188,10.0,1
76.34497,0.0,1.0,1.0,0.0,0.0,0.0,129.0,60.0,26.0,36.09375,154.0,15.5,0.5999756,25.0,1
70.935,1.0,1.0,1.0,0.0,0.0,1.0,112.0,120.0,12.0,38.5,145.0,23.796875,3.0,649.0,0
68.08795,0.0,1.0,1.0,0.0,0.0,1.0,67.0,75.0,12.0,36.59375,129.0,18.097656,5.0,692.0,0
57.30298,1.0,3.0,1.0,0.0,0.0,1.0,118.0,102.0,40.0,35.09375,135.0,18.0,1.2998047,821.0,0
92.64294,0.0,1.0,1.0,0.0,1.0,1.0,33.0,165.0,15.0,36.0,139.0,27.0,1.0998535,7.0,1
79.21698,1.0,0.0,1.0,0.0,0.0,1.0,103.0,114.0,35.0,36.39844,131.0,9.3984375,0.89990234,1023.0,0
74.74298,0.0,3.0,1.0,1.0,0.0,2.0,65.0,109.0,40.0,38.19531,134.0,12.0,1.3999023,548.0,0
65.30298,0.0,1.0,1.0,1.0,0.0,1.0,46.0,75.0,22.0,36.5,130.0,8.099609,1.2998047,7.0,1
35.47198,0.0,1.0,1.0,0.0,0.0,2.0,55.0,115.0,34.0,39.09375,147.0,0.5999756,1.7998047,28.0,1
56.38098,1.0,1.0,1.0,1.0,0.0,1.0,73.0,148.0,24.0,36.19531,129.0,12.5,0.89990234,359.0,0
66.16296,1.0,1.0,1.0,0.0,0.0,0.0,100.0,112.0,24.0,36.29688,136.0,8.199219,1.2998047,23.0,1
62.30499,0.0,1.0,1.0,0.0,0.0,2.0,113.0,106.0,28.0,38.5,130.0,12.298828,0.89990234,12.0,1
66.146,1.0,0.0,1.0,0.0,0.0,1.0,109.0,122.0,24.0,37.0,119.0,10.298828,0.5999756,11.0,1
56.64099,1.0,3.0,2.0,0.0,0.0,2.0,66.0,119.0,10.0,38.69531,148.0,14.298828,1.3999023,644.0,0
82.12695,0.0,2.0,1.0,0.0,0.0,2.0,52.0,118.0,16.0,37.59375,130.0,0.32995605,0.79992676,21.0,1
69.57697,1.0,0.0,1.0,0.0,0.0,1.0,101.0,102.0,22.0,37.19531,134.0,27.398438,2.699707,23.0,1
51.13998,0.0,2.0,1.0,0.0,0.0,1.0,63.0,75.0,28.0,36.39844,139.0,7.0996094,0.89990234,1890.0,0
57.46997,1.0,4.0,1.0,1.0,0.0,1.0,66.0,70.0,24.0,35.0,130.0,11.099609,0.89990234,183.0,1
70.98395,0.0,1.0,1.0,0.0,0.0,2.0,104.0,112.0,22.0,36.59375,135.0,16.796875,0.89990234,13.0,1
51.33698,1.0,3.0,2.0,0.0,0.0,1.0,68.0,76.0,22.0,35.5,135.0,8.099609,1.5,181.0,1
58.42599,0.0,2.0,1.0,0.0,0.0,0.0,85.0,83.0,20.0,36.69531,137.0,6.2998047,1.1999512,65.0,1
76.13397,0.0,2.0,1.0,0.0,0.0,1.0,106.0,109.0,8.0,37.89844,136.0,23.398438,1.2998047,1803.0,0
35.25,1.0,1.0,1.0,0.0,0.0,2.0,60.0,135.0,33.0,39.0,133.0,6.7998047,5.5,1607.0,1
73.59296,0.0,0.0,1.0,0.0,0.0,1.0,115.0,115.0,12.0,36.19531,133.0,16.796875,4.899414,916.0,0
69.75995,0.0,4.0,1.0,0.0,0.0,1.0,87.0,80.0,20.0,37.0,139.0,15.8984375,1.0998535,534.0,0
42.38998,0.0,1.0,1.0,1.0,0.0,1.0,54.0,160.0,50.0,40.0,150.0,11.5,0.89990234,1455.0,0
68.06,1.0,2.0,1.0,0.0,0.0,0.0,51.0,45.0,24.0,36.69531,130.0,12.3984375,1.2998047,432.0,1
19.127,1.0,0.0,1.0,0.0,0.0,1.0,104.0,112.0,20.0,37.5,135.0,8.699219,0.89990234,439.0,0
50.37598,0.0,1.0,1.0,0.0,0.0,0.0,76.0,63.0,24.0,36.89844,143.0,7.5996094,0.79992676,151.0,1
81.05695,0.0,1.0,1.0,1.0,0.0,1.0,65.0,65.0,22.0,36.09375,128.0,34.796875,4.1992188,861.0,0
86.57098,1.0,1.0,1.0,0.0,0.0,2.0,97.0,80.0,28.0,36.79688,133.0,15.099609,1.1999512,4.0,1
67.64398,0.0,1.0,1.0,0.0,0.0,0.0,93.0,68.0,18.0,36.79688,139.0,9.699219,1.0,172.0,1
79.98395,1.0,3.0,1.0,0.0,0.0,2.0,70.0,110.0,24.0,35.09375,133.0,6.5996094,1.3999023,778.0,1
62.12698,1.0,1.0,3.0,1.0,0.0,1.0,153.0,125.0,36.0,39.59375,134.0,14.599609,1.1999512,971.0,0
71.72095,0.0,1.0,1.0,0.0,0.0,0.0,71.0,60.0,20.0,35.59375,140.0,6.7998047,1.1999512,757.0,1
57.02899,0.0,3.0,1.0,0.0,0.0,2.0,67.0,130.0,25.0,37.0,136.0,5.0996094,1.0998535,45.0,1
56.60199,1.0,3.0,2.0,0.0,0.0,1.0,122.0,115.0,12.0,38.19531,137.0,9.699219,1.1999512,7.0,1
73.14697,0.0,2.0,1.0,0.0,0.0,1.0,70.0,65.0,28.0,36.0,138.0,8.599609,2.0,971.0,1
84.09296,0.0,3.0,1.0,0.0,0.0,2.0,66.0,62.0,16.0,36.59375,141.0,4.5,0.5999756,693.0,0
68.39197,0.0,3.0,1.0,1.0,0.0,1.0,108.0,71.0,12.0,36.29688,131.0,9.798828,1.8999023,5.0,1
61.80698,1.0,2.0,1.0,0.0,0.0,2.0,73.0,102.0,32.0,35.79688,131.0,10.099609,1.0,566.0,1
63.33197,0.0,1.0,1.0,0.0,0.0,0.0,145.0,146.0,24.0,38.09375,137.0,7.0,0.89990234,143.0,1
81.62097,0.0,4.0,3.0,0.0,0.0,2.0,71.0,65.0,20.0,36.5,133.0,6.5996094,5.5996094,60.0,1
48.59097,0.0,2.0,3.0,0.0,0.0,1.0,118.0,130.0,27.0,38.79688,138.0,10.3984375,6.5996094,477.0,0
69.54095,1.0,0.0,1.0,0.0,0.0,1.0,71.0,106.0,24.0,36.89844,129.0,12.798828,1.5,5.0,1
82.57098,1.0,2.0,1.0,0.0,0.0,1.0,48.0,124.0,11.0,35.29688,133.0,0.09999084,1.5998535,8.0,1
75.07996,0.0,1.0,1.0,0.0,0.0,0.0,65.0,62.0,32.0,35.79688,137.0,11.199219,1.0998535,60.0,1
59.23898,1.0,1.0,1.0,0.0,0.0,0.0,63.0,122.0,24.0,37.79688,122.0,19.296875,1.6999512,5.0,1
29.599,1.0,0.0,1.0,0.0,0.0,1.0,63.0,104.0,10.0,36.39844,141.0,6.2998047,0.79992676,969.0,0
78.60596,0.0,2.0,1.0,0.0,0.0,1.0,109.0,73.0,26.0,39.69531,133.0,11.5,1.3999023,1550.0,1
51.23099,1.0,3.0,1.0,0.0,0.0,2.0,149.0,112.0,40.0,38.89844,148.0,7.2998047,2.5996094,94.0,1
49.18298,0.0,4.0,1.0,1.0,0.0,1.0,73.0,95.0,26.0,35.69531,140.0,6.899414,1.8999023,41.0,1
54.12698,0.0,2.0,1.0,0.0,0.0,1.0,111.0,129.0,12.0,36.5,128.0,19.898438,0.5999756,22.0,1
53.71899,0.0,0.0,1.0,0.0,0.0,1.0,45.0,105.0,10.0,38.29688,135.0,13.8984375,5.399414,73.0,1
62.34097,1.0,1.0,1.0,0.0,0.0,1.0,38.0,120.0,24.0,37.59375,134.0,4.7998047,10.3984375,14.0,1
64.61896,0.0,4.0,1.0,0.0,0.0,1.0,104.0,114.0,24.0,36.39844,127.0,5.1992188,0.6999512,1194.0,1
64.24396,0.0,2.0,1.0,0.0,0.0,1.0,72.0,48.0,20.0,35.69531,136.0,7.0996094,1.6999512,1390.0,0
46.349,0.0,1.0,1.0,0.0,0.0,1.0,57.0,102.0,12.0,37.0,138.0,23.796875,3.8999023,8.0,1
52.43799,0.0,3.0,1.0,1.0,0.0,1.0,67.0,110.0,22.0,36.39844,134.0,6.2998047,0.89990234,1411.0,0
58.116,1.0,2.0,1.0,0.0,0.0,1.0,66.0,130.0,30.0,37.69531,143.0,18.898438,0.79992676,4.0,1
70.94897,1.0,0.0,1.0,0.0,0.0,1.0,58.0,122.0,38.0,38.29688,145.0,22.097656,5.2998047,820.0,0
73.98199,0.0,3.0,1.0,0.0,0.0,1.0,53.0,110.0,36.0,36.19531,139.0,21.296875,2.199707,4.0,1
69.21295,0.0,2.0,1.0,0.0,0.0,0.0,99.0,72.0,20.0,35.79688,138.0,6.0,1.0,118.0,1
47.20099,0.0,2.0,1.0,0.0,0.0,2.0,57.0,70.0,25.0,36.09375,141.0,6.0996094,0.6999512,399.0,0
45.42099,0.0,2.0,1.0,0.0,0.0,1.0,72.0,121.0,10.0,36.0,130.0,22.199219,2.8999023,717.0,0
28.23,1.0,2.0,3.0,0.0,0.0,1.0,81.0,124.0,32.0,38.79688,135.0,4.1992188,0.6999512,1409.0,0
58.32199,1.0,2.0,1.0,0.0,0.0,1.0,90.0,110.0,20.0,37.19531,138.0,13.599609,0.5999756,877.0,1
54.43698,0.0,2.0,1.0,1.0,0.0,1.0,75.0,106.0,24.0,36.39844,138.0,10.0,1.3999023,1864.0,0
26.752,1.0,1.0,1.0,0.0,0.0,2.0,62.0,131.0,22.0,38.79688,134.0,6.0996094,0.39996338,22.0,1
64.758,0.0,1.0,1.0,0.0,0.0,0.0,61.0,130.0,28.0,38.79688,136.0,4.2998047,1.5998535,790.0,1
80.01599,1.0,1.0,1.0,1.0,0.0,1.0,62.0,62.0,8.0,37.79688,128.0,13.0,4.5,31.0,1
68.323,0.0,1.0,1.0,0.0,0.0,2.0,115.0,110.0,40.0,38.29688,139.0,3.8999023,1.3999023,9.0,1
36.44897,1.0,2.0,1.0,0.0,0.0,1.0,60.0,150.0,12.0,36.09375,145.0,29.796875,0.79992676,661.0,0
77.05096,0.0,3.0,1.0,0.0,0.0,0.0,73.0,120.0,10.0,38.29688,136.0,12.599609,1.1999512,159.0,1
84.03796,1.0,5.0,1.0,0.0,0.0,1.0,59.0,69.0,26.0,36.19531,137.0,11.8984375,1.0,1566.0,0
68.03296,1.0,4.0,1.0,1.0,0.0,1.0,67.0,130.0,36.0,36.5,136.0,24.597656,0.5999756,62.0,1
60.98599,1.0,1.0,1.0,0.0,0.0,2.0,70.0,115.0,26.0,38.19531,136.0,8.298828,0.89990234,433.0,1
30.29999,1.0,2.0,2.0,0.0,0.0,2.0,107.0,110.0,20.0,37.79688,141.0,8.298828,1.1999512,1031.0,0
48.94998,0.0,3.0,1.0,1.0,0.0,1.0,43.0,69.0,20.0,36.09375,133.0,6.0996094,1.3999023,161.0,1
61.71399,1.0,0.0,1.0,0.0,0.0,1.0,123.0,68.0,8.0,38.0,147.0,19.296875,1.0998535,65.0,1
74.42297,1.0,0.0,1.0,0.0,0.0,1.0,103.0,84.0,20.0,36.09375,146.0,5.7998047,0.79992676,174.0,1
42.89099,0.0,2.0,1.0,0.0,0.0,1.0,77.0,94.0,16.0,36.5,139.0,8.599609,1.6999512,1380.0,1
53.32498,0.0,2.0,1.0,1.0,0.0,0.0,71.0,135.0,20.0,36.39844,137.0,8.0,1.0998535,308.0,1
54.021,0.0,2.0,1.0,0.0,0.0,0.0,78.0,105.0,20.0,36.0,142.0,2.5,1.3999023,536.0,1
84.06598,1.0,3.0,1.0,1.0,0.0,1.0,94.0,74.0,28.0,36.0,140.0,9.298828,1.5998535,1067.0,1
37.25098,0.0,2.0,1.0,0.0,0.0,2.0,80.0,70.0,20.0,36.79688,139.0,6.5996094,1.1999512,540.0,1
60.65399,0.0,1.0,1.0,0.0,0.0,1.0,42.0,75.0,12.0,35.69531,146.0,1.2998047,2.199707,67.0,1
71.82495,0.0,2.0,1.0,1.0,0.0,1.0,77.0,70.0,32.0,39.39844,138.0,11.699219,1.7998047,10.0,1
76.383,0.0,1.0,0.0,0.0,0.0,0.0,82.0,62.0,18.0,37.0,134.0,5.5,1.0,1921.0,0
84.49298,1.0,4.0,1.0,1.0,0.0,0.0,111.0,105.0,16.0,35.59375,132.0,17.699219,4.6992188,206.0,1
31.034,1.0,1.0,1.0,0.0,0.0,2.0,110.0,124.0,32.0,39.0,146.0,11.599609,1.5,47.0,1
36.99899,0.0,1.0,1.0,0.0,0.0,1.0,69.0,111.0,23.0,38.39844,139.0,14.099609,5.5996094,8.0,1
81.29999,1.0,2.0,1.0,0.0,0.0,1.0,83.0,60.0,20.0,36.29688,141.0,2.3999023,0.89990234,1011.0,0
54.94897,1.0,1.0,2.0,0.0,1.0,1.0,68.0,125.0,12.0,37.39844,142.0,20.898438,0.6999512,672.0,0
21.489,1.0,1.0,2.0,1.0,0.0,1.0,105.0,115.0,24.0,38.09375,136.0,11.3984375,1.0,863.0,0
19.765,0.0,0.0,3.0,0.0,0.0,1.0,45.0,145.0,40.0,38.39844,135.0,18.796875,1.6999512,6.0,1
63.96997,0.0,1.0,2.0,0.0,0.0,1.0,66.0,64.0,28.0,32.19531,151.0,16.597656,1.3999023,113.0,1
56.35898,1.0,1.0,1.0,0.0,0.0,0.0,60.0,122.0,40.0,38.5,127.0,6.6992188,2.199707,1391.0,0
60.01398,0.0,1.0,1.0,0.0,0.0,0.0,99.0,120.0,24.0,37.89844,139.0,40.796875,0.79992676,634.0,0
59.409,0.0,0.0,1.0,0.0,0.0,1.0,72.0,122.0,32.0,36.19531,138.0,8.5,0.89990234,897.0,0
68.32599,0.0,3.0,1.0,1.0,0.0,1.0,46.0,60.0,32.0,36.39844,128.0,12.199219,1.0,57.0,1
29.23999,0.0,1.0,1.0,0.0,0.0,1.0,120.0,78.0,4.0,38.69531,143.0,10.5,0.89990234,643.0,0
40.92499,1.0,1.0,1.0,0.0,0.0,1.0,112.0,48.0,24.0,36.0,138.0,9.8984375,1.6999512,125.0,1
36.59097,0.0,2.0,1.0,0.0,0.0,2.0,58.0,140.0,40.0,38.89844,128.0,0.5,2.2998047,9.0,1
75.14899,1.0,2.0,1.0,1.0,0.0,1.0,58.0,99.0,12.0,36.59375,139.0,11.3984375,1.5,140.0,1
56.30899,1.0,2.0,1.0,0.0,0.0,0.0,81.0,118.0,32.0,37.09375,136.0,11.298828,1.0998535,86.0,1
57.771,0.0,1.0,0.0,0.0,0.0,0.0,111.0,88.0,20.0,38.0,138.0,9.298828,1.5,1745.0,1
49.08698,0.0,2.0,1.0,0.0,0.0,1.0,48.0,145.0,28.0,38.29688,142.0,37.59375,4.6992188,16.0,1
60.30698,0.0,4.0,1.0,0.0,0.0,2.0,83.0,101.0,20.0,35.79688,133.0,0.6999512,1.2998047,14.0,1
65.56097,0.0,3.0,1.0,1.0,0.0,1.0,111.0,107.0,24.0,38.79688,136.0,6.1992188,1.5,484.0,0
61.33099,0.0,2.0,1.0,0.0,0.0,0.0,93.0,124.0,28.0,36.79688,140.0,9.5,0.6999512,213.0,1
64.01099,1.0,1.0,1.0,0.0,0.0,1.0,63.0,80.0,22.0,36.19531,145.0,4.5,0.89990234,1821.0,0
47.52399,0.0,0.0,1.0,0.0,0.0,1.0,56.0,102.0,40.0,38.29688,136.0,5.0996094,1.0998535,1082.0,0
70.25098,0.0,2.0,1.0,0.0,0.0,2.0,57.0,117.0,8.0,38.29688,139.0,17.5,1.1999512,1642.0,0
71.362,1.0,1.0,2.0,0.0,0.0,1.0,107.0,55.0,26.0,36.19531,141.0,5.5,2.0996094,892.0,0
82.60596,1.0,0.0,1.0,0.0,0.0,1.0,105.0,140.0,40.0,38.29688,140.0,9.099609,1.3999023,5.0,1
85.15796,0.0,1.0,1.0,0.0,0.0,1.0,73.0,115.0,32.0,38.0,136.0,11.699219,2.2998047,99.0,1
60.82098,0.0,0.0,1.0,0.0,0.0,1.0,127.0,144.0,10.0,40.39844,130.0,16.796875,1.1999512,4.0,1
78.00696,1.0,2.0,1.0,0.0,0.0,0.0,57.0,70.0,10.0,38.19531,132.0,11.699219,2.699707,212.0,1
83.35095,1.0,4.0,1.0,0.0,0.0,1.0,110.0,70.0,25.0,36.59375,140.0,7.6992188,2.0996094,65.0,1
76.42395,0.0,1.0,2.0,0.0,0.0,0.0,102.0,115.0,20.0,36.5,135.0,6.399414,0.79992676,149.0,1
56.41599,0.0,1.0,1.0,0.0,0.0,1.0,59.0,102.0,24.0,36.19531,133.0,9.798828,0.89990234,929.0,0
85.28094,1.0,0.0,1.0,0.0,0.0,1.0,110.0,75.0,8.0,35.39844,131.0,12.599609,0.6999512,11.0,1
36.76099,1.0,2.0,2.0,0.0,0.0,1.0,72.0,110.0,32.0,38.09375,143.0,14.599609,0.6999512,761.0,0
73.89496,1.0,1.0,1.0,0.0,0.0,0.0,76.0,58.0,28.0,36.59375,135.0,5.399414,1.0998535,4.0,1
35.57797,0.0,3.0,2.0,0.0,0.0,1.0,70.0,120.0,30.0,36.0,133.0,9.798828,0.89990234,1557.0,0
42.67499,1.0,2.0,2.0,0.0,0.0,1.0,38.0,153.0,10.0,36.59375,144.0,6.1992188,9.0,4.0,1
56.34198,0.0,2.0,1.0,1.0,0.0,2.0,105.0,122.0,22.0,36.0,124.0,0.2999878,0.89990234,226.0,1
65.66998,0.0,0.0,1.0,0.0,0.0,1.0,153.0,63.0,24.0,36.79688,142.0,11.298828,1.2998047,13.0,1
70.75696,0.0,0.0,1.0,0.0,0.0,1.0,63.0,116.0,20.0,38.19531,139.0,6.2998047,0.5999756,8.0,1
83.49597,0.0,2.0,1.0,0.0,0.0,2.0,103.0,67.0,24.0,36.09375,140.0,7.0996094,1.0,491.0,0
35.44998,0.0,1.0,1.0,0.0,0.0,1.0,119.0,60.0,12.0,36.39844,143.0,12.8984375,0.89990234,775.0,1
66.54596,0.0,1.0,1.0,0.0,0.0,1.0,115.0,135.0,32.0,38.59375,136.0,13.699219,0.5999756,165.0,1
77.17694,0.0,3.0,2.0,1.0,1.0,1.0,45.0,110.0,0.0,39.0,123.0,13.199219,2.8999023,57.0,1
61.48099,1.0,2.0,1.0,1.0,0.0,1.0,105.0,98.0,32.0,37.09375,140.0,8.798828,1.0,1916.0,0
67.95099,1.0,1.0,1.0,0.0,0.0,0.0,73.0,78.0,16.0,36.5,137.0,10.199219,1.5998535,38.0,1
34.49399,1.0,1.0,2.0,0.0,0.0,1.0,72.0,96.0,24.0,38.89844,133.0,11.099609,1.0,836.0,0
25.56899,0.0,4.0,1.0,1.0,0.0,1.0,119.0,114.0,12.0,35.79688,144.0,1.2998047,5.2998047,1558.0,0
55.159,1.0,2.0,2.0,0.0,0.0,0.0,0.0,0.0,0.0,38.19531,145.0,21.5,0.5999756,3.0,1
46.60397,0.0,1.0,1.0,0.0,0.0,0.0,60.0,134.0,22.0,38.79688,135.0,7.6992188,0.89990234,593.0,1
77.34198,0.0,7.0,2.0,0.0,1.0,1.0,111.0,80.0,34.0,34.79688,138.0,8.599609,0.6999512,648.0,0
44.64297,0.0,2.0,2.0,0.0,0.0,1.0,97.0,64.0,16.0,36.69531,141.0,6.0996094,1.2998047,39.0,1
66.63898,1.0,2.0,2.0,1.0,0.0,1.0,71.0,74.0,20.0,38.09375,139.0,3.699707,0.5999756,163.0,1
74.05896,1.0,1.0,1.0,0.0,0.0,0.0,100.0,80.0,20.0,36.09375,135.0,6.7998047,10.3984375,1650.0,0
57.71698,1.0,1.0,1.0,0.0,0.0,0.0,116.0,118.0,20.0,36.39844,138.0,2.3999023,5.6992188,14.0,1
63.56998,1.0,0.0,1.0,0.0,0.0,1.0,77.0,120.0,26.0,38.0,136.0,9.199219,1.6999512,853.0,0
46.155,0.0,1.0,1.0,0.0,0.0,1.0,58.0,115.0,41.0,36.69531,150.0,11.298828,2.3999023,815.0,0
89.28094,0.0,4.0,1.0,1.0,0.0,2.0,50.0,116.0,28.0,36.09375,140.0,45.0,5.7998047,215.0,1
74.75397,0.0,1.0,1.0,0.0,0.0,1.0,92.0,100.0,20.0,36.89844,133.0,5.899414,0.89990234,335.0,1
37.41498,1.0,2.0,2.0,1.0,0.0,1.0,111.0,98.0,16.0,35.5,138.0,19.097656,5.0,1927.0,0
52.20499,1.0,0.0,2.0,0.0,0.0,1.0,62.0,70.0,16.0,36.79688,135.0,7.7998047,1.3999023,577.0,0
38.12198,1.0,1.0,1.0,0.0,0.0,0.0,76.0,82.0,20.0,37.19531,138.0,4.6992188,0.89990234,956.0,1
75.15399,0.0,1.0,1.0,0.0,0.0,2.0,114.0,113.0,20.0,36.39844,144.0,13.5,1.3999023,276.0,1
66.95099,1.0,2.0,1.0,1.0,0.0,1.0,101.0,66.0,20.0,36.39844,138.0,12.0,1.6999512,154.0,1
63.51498,0.0,0.0,1.0,0.0,0.0,1.0,70.0,150.0,22.0,36.5,133.0,3.3398438,2.5,914.0,1
62.806,0.0,2.0,1.0,0.0,0.0,0.0,135.0,92.0,20.0,36.79688,135.0,15.099609,1.5,362.0,1
72.46295,1.0,3.0,1.0,1.0,0.0,2.0,79.0,117.0,25.0,38.09375,130.0,6.5996094,0.5,291.0,1
70.59497,0.0,1.0,1.0,0.0,0.0,2.0,57.0,146.0,27.0,35.89844,142.0,0.09999084,4.5,26.0,1
68.65399,0.0,2.0,2.0,1.0,0.0,1.0,60.0,110.0,12.0,38.5,148.0,10.0,2.199707,158.0,1
83.51495,1.0,2.0,1.0,0.0,0.0,1.0,133.0,105.0,38.0,37.29688,133.0,18.796875,2.2998047,9.0,1
67.409,0.0,2.0,1.0,0.0,0.0,2.0,97.0,69.0,27.0,36.0,144.0,10.3984375,1.2998047,1563.0,1
35.01999,0.0,2.0,1.0,0.0,0.0,1.0,138.0,110.0,28.0,36.09375,142.0,17.0,1.0998535,365.0,0
41.54999,0.0,3.0,1.0,0.0,0.0,1.0,55.0,115.0,16.0,36.0,132.0,6.899414,1.1999512,864.0,0
31.22499,0.0,0.0,1.0,0.0,0.0,1.0,83.0,105.0,20.0,36.29688,134.0,8.599609,0.89990234,330.0,1
31.79999,1.0,5.0,2.0,1.0,0.0,1.0,115.0,140.0,24.0,39.29688,128.0,14.699219,1.0998535,24.0,1
50.73199,0.0,1.0,1.0,0.0,0.0,0.0,115.0,115.0,12.0,36.79688,135.0,8.199219,1.0998535,185.0,1
72.15094,0.0,3.0,2.0,0.0,0.0,0.0,109.0,112.0,24.0,36.0,136.0,19.097656,0.89990234,169.0,1
41.35199,0.0,1.0,1.0,0.0,0.0,1.0,112.0,106.0,20.0,36.79688,147.0,8.798828,2.3999023,551.0,0
66.81696,0.0,0.0,1.0,0.0,0.0,1.0,110.0,57.0,10.0,36.79688,153.0,7.6992188,1.2998047,48.0,1
65.53595,0.0,1.0,1.0,0.0,0.0,0.0,93.0,86.0,20.0,38.69531,138.0,9.798828,0.79992676,88.0,1
63.28299,0.0,1.0,1.0,0.0,0.0,0.0,55.0,70.0,30.0,36.09375,136.0,28.0,8.0,82.0,1
70.43896,0.0,3.0,1.0,0.0,0.0,1.0,79.0,114.0,45.0,36.19531,153.0,0.6999512,8.099609,613.0,1
69.76599,1.0,2.0,1.0,0.0,0.0,0.0,42.0,155.0,8.0,35.89844,133.0,30.097656,4.0,101.0,1
54.26999,0.0,3.0,1.0,0.0,0.0,1.0,107.0,125.0,28.0,36.0,138.0,7.0996094,2.2998047,1654.0,0
48.67899,1.0,4.0,1.0,1.0,0.0,1.0,119.0,128.0,32.0,36.39844,139.0,7.0,0.89990234,797.0,0
24.69299,0.0,1.0,1.0,0.0,0.0,2.0,126.0,77.0,28.0,38.0,136.0,3.0,0.89990234,455.0,0
86.41998,0.0,0.0,1.0,0.0,0.0,1.0,65.0,124.0,52.0,39.39844,136.0,11.8984375,0.79992676,16.0,1
85.336,0.0,2.0,1.0,0.0,0.0,1.0,73.0,135.0,28.0,40.19531,158.0,15.599609,0.5,110.0,1
66.52698,1.0,1.0,1.0,0.0,0.0,2.0,50.0,110.0,25.0,35.69531,141.0,8.699219,1.0998535,17.0,1
70.11096,0.0,1.0,1.0,0.0,0.0,1.0,105.0,110.0,36.0,38.29688,136.0,36.398438,1.3999023,10.0,1
57.133,1.0,1.0,1.0,1.0,0.0,1.0,83.0,70.0,30.0,36.09375,142.0,7.899414,1.0,532.0,0
64.32898,0.0,1.0,1.0,0.0,0.0,0.0,69.0,66.0,18.0,36.59375,141.0,14.298828,1.1999512,71.0,1
66.92694,1.0,2.0,1.0,0.0,0.0,0.0,69.0,106.0,26.0,35.89844,127.0,1.0998535,1.1999512,104.0,1
78.05896,1.0,2.0,2.0,1.0,0.0,2.0,50.0,100.0,32.0,38.0,136.0,23.0,6.1992188,25.0,1
87.92596,1.0,3.0,1.0,0.0,1.0,1.0,120.0,125.0,42.0,37.69531,132.0,16.199219,0.5,465.0,1
76.422,0.0,1.0,2.0,0.0,0.0,1.0,57.0,127.0,10.0,36.19531,135.0,16.0,1.5998535,548.0,1
80.08997,1.0,3.0,1.0,0.0,0.0,1.0,71.0,87.0,16.0,36.0,139.0,10.798828,0.79992676,1373.0,1
69.21594,1.0,3.0,1.0,1.0,0.0,1.0,115.0,80.0,12.0,37.89844,137.0,9.798828,2.7998047,381.0,1
50.44998,1.0,2.0,1.0,1.0,0.0,1.0,63.0,160.0,30.0,40.89844,140.0,28.0,0.79992676,6.0,1
56.86499,0.0,3.0,1.0,0.0,0.0,1.0,134.0,122.0,28.0,36.5,139.0,5.899414,0.6999512,384.0,0
89.60699,1.0,3.0,1.0,0.0,0.0,2.0,53.0,68.0,8.0,36.69531,142.0,8.199219,0.6999512,211.0,1
47.71298,1.0,3.0,2.0,0.0,0.0,1.0,85.0,116.0,24.0,36.5,136.0,4.7998047,1.7998047,970.0,1
68.96399,0.0,1.0,1.0,0.0,0.0,1.0,114.0,43.0,28.0,37.89844,140.0,8.599609,1.1999512,1990.0,0
74.086,0.0,2.0,1.0,0.0,0.0,1.0,39.0,180.0,36.0,36.59375,133.0,36.796875,0.5999756,948.0,0
58.22897,0.0,1.0,1.0,0.0,0.0,0.0,119.0,102.0,28.0,35.59375,137.0,16.398438,0.6999512,195.0,1
57.02899,0.0,1.0,1.0,0.0,0.0,0.0,120.0,115.0,10.0,38.5,146.0,3.0,0.89990234,48.0,1
28.627,0.0,2.0,3.0,0.0,0.0,1.0,85.0,120.0,14.0,38.59375,137.0,15.298828,0.89990234,583.0,0
66.35199,1.0,4.0,1.0,0.0,0.0,1.0,115.0,114.0,26.0,38.0,140.0,27.398438,0.79992676,310.0,1
62.75198,1.0,0.0,1.0,0.0,0.0,1.0,50.0,50.0,10.0,34.09375,150.0,7.0996094,1.5,1016.0,0
45.85397,0.0,1.0,1.0,0.0,0.0,0.0,45.0,140.0,5.0,39.29688,129.0,7.6992188,1.0998535,224.0,1
80.78894,0.0,4.0,1.0,0.0,0.0,2.0,70.0,114.0,28.0,35.69531,138.0,7.0,1.1999512,644.0,1
66.98199,0.0,4.0,1.0,1.0,0.0,1.0,41.0,0.0,26.0,38.19531,137.0,13.5,2.5996094,498.0,0
63.90997,0.0,1.0,1.0,0.0,0.0,0.0,63.0,122.0,26.0,36.39844,130.0,31.5,1.5,150.0,1
72.85095,1.0,2.0,1.0,0.0,0.0,1.0,100.0,100.0,22.0,36.59375,144.0,6.6992188,0.6999512,1798.0,0
51.45499,1.0,2.0,1.0,1.0,0.0,1.0,67.0,62.0,8.0,36.09375,134.0,6.7998047,0.5999756,1543.0,0
92.73096,1.0,2.0,2.0,0.0,0.0,2.0,65.0,115.0,27.0,39.09375,137.0,10.298828,0.39996338,461.0,1
35.92899,0.0,1.0,1.0,0.0,0.0,0.0,85.0,64.0,10.0,36.19531,131.0,5.0996094,1.7998047,20.0,1
65.19397,0.0,2.0,1.0,0.0,0.0,1.0,140.0,160.0,50.0,38.39844,138.0,7.7998047,1.3999023,52.0,1
78.02295,1.0,3.0,1.0,1.0,0.0,2.0,109.0,76.0,28.0,36.79688,140.0,6.1992188,0.5999756,1604.0,0
53.24597,0.0,1.0,1.0,0.0,0.0,1.0,57.0,150.0,37.0,36.0,142.0,24.296875,2.2998047,18.0,1
46.89099,0.0,4.0,1.0,0.0,0.0,1.0,108.0,115.0,24.0,38.0,133.0,11.699219,0.89990234,7.0,1
45.81497,1.0,2.0,3.0,0.0,0.0,1.0,67.0,145.0,36.0,39.59375,135.0,5.6992188,1.1999512,391.0,0
66.31598,0.0,3.0,1.0,1.0,0.0,1.0,127.0,72.0,24.0,35.0,144.0,11.8984375,1.7998047,1565.0,0
56.91199,0.0,3.0,1.0,0.0,0.0,1.0,72.0,125.0,28.0,36.29688,138.0,29.097656,1.6999512,82.0,1
86.771,0.0,1.0,1.0,0.0,0.0,1.0,77.0,96.0,24.0,36.29688,144.0,5.399414,0.89990234,92.0,1
62.5,0.0,0.0,2.0,0.0,0.0,1.0,113.0,193.0,32.0,36.29688,135.0,6.2998047,0.6999512,5.0,1
60.07397,1.0,1.0,1.0,0.0,0.0,0.0,107.0,116.0,24.0,36.0,144.0,10.8984375,0.39996338,4.0,1
59.19498,0.0,4.0,1.0,1.0,0.0,1.0,140.0,110.0,50.0,38.0,142.0,15.099609,1.1999512,85.0,1
75.16998,1.0,3.0,1.0,0.0,0.0,1.0,119.0,104.0,28.0,35.59375,131.0,13.199219,1.0998535,451.0,0
51.01199,1.0,3.0,1.0,1.0,0.0,1.0,60.0,148.0,32.0,36.39844,141.0,10.5,0.6999512,706.0,0
70.56494,0.0,1.0,1.0,0.0,0.0,1.0,73.0,63.0,24.0,35.89844,128.0,5.399414,1.3999023,635.0,0
74.95697,0.0,1.0,1.0,0.0,0.0,1.0,123.0,80.0,6.0,36.29688,138.0,10.199219,1.5,48.0,1
70.73499,0.0,1.0,1.0,0.0,0.0,1.0,75.0,72.0,24.0,36.39844,134.0,5.2998047,1.0,4.0,1
91.08795,1.0,1.0,1.0,0.0,0.0,1.0,110.0,105.0,33.0,38.0,145.0,11.798828,0.89990234,387.0,1
78.62,1.0,1.0,1.0,0.0,0.0,0.0,77.0,68.0,26.0,36.59375,126.0,14.0,1.2998047,249.0,1
89.36096,1.0,2.0,2.0,0.0,0.0,1.0,99.0,66.0,20.0,36.0,136.0,6.6992188,1.5,607.0,1
67.71497,0.0,1.0,1.0,0.0,0.0,0.0,73.0,96.0,24.0,35.79688,140.0,4.6992188,3.699707,26.0,1
65.23999,1.0,1.0,1.0,0.0,0.0,0.0,71.0,116.0,28.0,36.89844,135.0,30.296875,0.89990234,15.0,1
52.76398,0.0,1.0,1.0,0.0,0.0,2.0,106.0,62.0,54.0,38.19531,139.0,10.099609,1.6999512,9.0,1
69.67596,0.0,3.0,1.0,0.0,0.0,0.0,87.0,98.0,22.0,36.39844,133.0,11.099609,0.89990234,12.0,1
62.92398,1.0,1.0,1.0,0.0,0.0,1.0,99.0,126.0,18.0,36.29688,140.0,6.899414,0.89990234,3.0,1
68.0,1.0,1.0,1.0,1.0,0.0,1.0,102.0,104.0,20.0,36.0,141.0,7.6992188,1.1999512,3.0,1
76.61298,0.0,3.0,1.0,1.0,0.0,1.0,109.0,63.0,20.0,35.5,130.0,1.6999512,1.5998535,57.0,1
46.08398,1.0,1.0,2.0,0.0,0.0,0.0,93.0,76.0,16.0,36.69531,135.0,12.699219,1.0,1761.0,0
42.69397,0.0,2.0,1.0,0.0,0.0,1.0,103.0,125.0,26.0,39.29688,130.0,2.3999023,1.0,1058.0,0
90.84998,1.0,5.0,1.0,1.0,0.0,2.0,80.0,80.0,20.0,36.09375,133.0,16.898438,1.0998535,369.0,1
80.37195,1.0,1.0,1.0,0.0,0.0,1.0,107.0,70.0,20.0,36.09375,144.0,7.0,1.2998047,120.0,1
47.99698,0.0,1.0,1.0,0.0,0.0,1.0,62.0,126.0,27.0,38.29688,128.0,14.199219,0.79992676,1572.0,0
76.72296,1.0,3.0,1.0,0.0,0.0,1.0,62.0,105.0,24.0,37.0,142.0,6.0996094,1.1999512,15.0,1
33.336,1.0,2.0,1.0,0.0,0.0,1.0,145.0,124.0,25.0,35.89844,135.0,21.199219,0.89990234,1648.0,0
63.71799,1.0,1.0,1.0,0.0,0.0,1.0,111.0,73.0,30.0,39.89844,148.0,12.0,2.0996094,482.0,0
71.66095,0.0,2.0,3.0,0.0,0.0,0.0,103.0,84.0,16.0,36.59375,139.0,12.0,0.89990234,313.0,1
59.53699,0.0,1.0,1.0,0.0,0.0,0.0,71.0,112.0,24.0,37.59375,142.0,9.5,0.79992676,459.0,0
61.62097,1.0,1.0,1.0,0.0,0.0,0.0,97.0,100.0,20.0,36.09375,142.0,4.399414,0.6999512,314.0,1
60.70099,0.0,0.0,1.0,0.0,0.0,1.0,70.0,80.0,12.0,35.89844,134.0,19.597656,5.5,10.0,1
57.952,0.0,1.0,1.0,0.0,0.0,0.0,63.0,62.0,24.0,36.09375,133.0,8.599609,1.1999512,211.0,1
65.008,0.0,3.0,1.0,1.0,0.0,1.0,100.0,100.0,22.0,36.39844,125.0,14.699219,1.5,315.0,1
68.06598,0.0,2.0,1.0,0.0,0.0,1.0,59.0,103.0,38.0,39.19531,141.0,39.0,6.0,5.0,1
69.10297,1.0,4.0,1.0,1.0,0.0,1.0,48.0,125.0,26.0,36.19531,158.0,12.199219,2.8999023,533.0,0
21.13599,0.0,1.0,1.0,0.0,0.0,2.0,135.0,62.0,32.0,37.79688,136.0,2.8999023,0.5999756,1796.0,0
59.38397,0.0,2.0,1.0,0.0,0.0,1.0,37.0,188.0,10.0,36.09375,143.0,0.39996338,1.0,1078.0,0
73.45398,1.0,2.0,1.0,0.0,0.0,1.0,107.0,140.0,10.0,38.0,132.0,14.099609,0.89990234,57.0,1
72.91998,0.0,3.0,1.0,0.0,0.0,2.0,128.0,66.0,32.0,36.5,137.0,8.599609,0.89990234,953.0,0
77.95496,0.0,1.0,1.0,0.0,0.0,1.0,114.0,78.0,20.0,36.39844,146.0,9.8984375,3.199707,851.0,1
61.435,1.0,2.0,1.0,0.0,0.0,1.0,74.0,126.0,10.0,36.59375,144.0,35.0,0.5999756,1325.0,0
50.97299,0.0,4.0,2.0,0.0,0.0,1.0,76.0,68.0,20.0,36.79688,134.0,7.399414,1.0,1258.0,1
98.08899,1.0,1.0,1.0,0.0,1.0,1.0,82.0,135.0,24.0,36.0,139.0,10.0,0.39996338,4.0,1
77.90295,0.0,1.0,3.0,0.0,0.0,1.0,36.0,118.0,10.0,36.0,131.0,35.5,2.5996094,617.0,0
37.34198,0.0,4.0,2.0,0.0,0.0,1.0,115.0,105.0,24.0,35.59375,149.0,14.8984375,0.6999512,9.0,1
66.28595,1.0,4.0,1.0,0.0,0.0,1.0,47.0,80.0,20.0,36.09375,131.0,6.5,0.79992676,43.0,1
52.22198,1.0,3.0,2.0,0.0,0.0,1.0,123.0,124.0,36.0,38.79688,160.0,11.3984375,1.3999023,799.0,0
74.87195,1.0,1.0,1.0,0.0,0.0,0.0,112.0,118.0,40.0,39.19531,141.0,10.699219,1.6999512,5.0,1
68.31799,0.0,1.0,1.0,0.0,0.0,0.0,89.0,92.0,18.0,39.0,136.0,10.599609,1.0,172.0,1
46.90198,0.0,3.0,2.0,0.0,0.0,2.0,72.0,75.0,24.0,38.39844,137.0,9.798828,1.2998047,21.0,1
63.39798,1.0,5.0,1.0,1.0,0.0,1.0,48.0,131.0,14.0,39.19531,148.0,18.097656,1.3999023,551.0,0
80.08197,1.0,4.0,2.0,0.0,1.0,1.0,69.0,114.0,24.0,36.09375,142.0,5.399414,0.79992676,718.0,0
77.54999,1.0,1.0,1.0,0.0,0.0,1.0,67.0,74.0,22.0,36.19531,136.0,14.798828,3.0996094,434.0,0
85.91895,1.0,4.0,1.0,1.0,1.0,1.0,103.0,80.0,20.0,38.89844,137.0,9.599609,1.5,133.0,1
84.435,1.0,2.0,1.0,0.0,1.0,1.0,73.0,80.0,20.0,36.59375,140.0,7.399414,0.89990234,4.0,1
78.10797,0.0,1.0,2.0,0.0,0.0,2.0,107.0,118.0,26.0,38.5,139.0,6.399414,2.0,15.0,1
74.71295,1.0,1.0,1.0,0.0,0.0,1.0,46.0,128.0,32.0,36.09375,127.0,13.3984375,0.6999512,657.0,0
38.83398,0.0,1.0,1.0,0.0,0.0,0.0,57.0,125.0,20.0,38.69531,133.0,26.0,0.5999756,78.0,1
36.91199,0.0,2.0,2.0,0.0,0.0,1.0,84.0,54.0,22.0,35.79688,138.0,5.2998047,1.0,1980.0,0
66.97894,0.0,2.0,1.0,1.0,0.0,0.0,111.0,72.0,20.0,35.19531,134.0,8.0,1.0998535,528.0,1
74.40094,1.0,2.0,1.0,1.0,0.0,1.0,142.0,115.0,28.0,36.69531,135.0,28.398438,9.798828,80.0,1
97.23999,0.0,4.0,1.0,0.0,1.0,1.0,73.0,83.0,20.0,37.09375,136.0,10.298828,1.6999512,46.0,1
77.12,0.0,2.0,1.0,0.0,0.0,1.0,107.0,109.0,28.0,36.59375,139.0,10.0,0.89990234,83.0,1
81.24597,1.0,1.0,1.0,0.0,1.0,1.0,58.0,70.0,30.0,37.5,135.0,8.5,2.2998047,3.0,1
61.58197,0.0,2.0,1.0,0.0,0.0,0.0,101.0,76.0,20.0,37.89844,133.0,15.099609,1.0998535,40.0,1
62.327,0.0,2.0,1.0,1.0,0.0,0.0,57.0,74.0,24.0,37.79688,130.0,8.199219,1.2998047,4.0,1
42.51599,0.0,3.0,1.0,0.0,0.0,1.0,117.0,77.0,36.0,38.39844,150.0,11.5,1.0,388.0,0
69.69995,0.0,2.0,1.0,0.0,0.0,1.0,66.0,65.0,40.0,36.5,138.0,16.296875,0.89990234,592.0,1
83.81396,1.0,1.0,1.0,0.0,0.0,2.0,111.0,109.0,28.0,36.5,137.0,5.5,1.3999023,1507.0,0
51.452,1.0,1.0,1.0,0.0,0.0,0.0,73.0,80.0,20.0,36.19531,138.0,3.3999023,0.6999512,434.0,1
74.09198,1.0,0.0,1.0,0.0,0.0,1.0,58.0,135.0,31.0,37.89844,129.0,0.39996338,4.5,824.0,0
72.48199,1.0,3.0,1.0,0.0,0.0,1.0,77.0,67.0,28.0,35.89844,139.0,8.599609,1.0,42.0,1
67.034,0.0,2.0,1.0,0.0,0.0,1.0,70.0,54.0,26.0,36.69531,137.0,13.298828,1.1999512,245.0,1
70.461,0.0,2.0,1.0,0.0,0.0,0.0,108.0,65.0,16.0,38.09375,138.0,10.599609,0.6999512,347.0,0
62.29199,0.0,3.0,1.0,0.0,0.0,2.0,122.0,109.0,24.0,35.69531,136.0,10.199219,0.79992676,817.0,0
50.76797,0.0,2.0,1.0,0.0,0.0,1.0,58.0,70.0,35.0,36.79688,148.0,11.3984375,3.699707,8.0,1
73.58197,0.0,2.0,1.0,0.0,0.0,1.0,72.0,119.0,44.0,38.79688,142.0,17.398438,0.6999512,59.0,1
70.31097,0.0,1.0,1.0,0.0,0.0,1.0,61.0,76.0,31.0,38.19531,142.0,11.099609,4.6992188,992.0,0
27.228,0.0,2.0,1.0,0.0,0.0,1.0,106.0,135.0,22.0,37.89844,145.0,13.8984375,1.0998535,1790.0,0
66.17395,0.0,1.0,2.0,0.0,0.0,1.0,108.0,100.0,10.0,38.39844,138.0,12.599609,1.3999023,27.0,1
38.90997,1.0,4.0,1.0,0.0,0.0,1.0,72.0,75.0,24.0,37.59375,136.0,6.5,0.2999878,232.0,1
58.69998,1.0,1.0,1.0,0.0,0.0,1.0,68.0,125.0,12.0,37.79688,136.0,23.097656,0.6999512,14.0,1
40.05197,1.0,1.0,4.0,0.0,0.0,0.0,77.0,80.0,20.0,36.59375,134.0,13.699219,1.1999512,515.0,1
46.78198,0.0,3.0,3.0,0.0,0.0,1.0,109.0,65.0,20.0,36.59375,139.0,6.899414,1.6999512,993.0,1
45.61499,1.0,3.0,1.0,0.0,0.0,1.0,57.0,112.0,28.0,38.59375,139.0,13.599609,0.89990234,44.0,1
68.27899,0.0,2.0,1.0,1.0,0.0,1.0,58.0,80.0,13.0,36.0,131.0,15.199219,3.199707,271.0,1
62.37399,0.0,2.0,1.0,0.0,0.0,0.0,73.0,114.0,10.0,35.89844,127.0,15.0,0.89990234,7.0,1
62.71298,0.0,1.0,1.0,0.0,0.0,2.0,100.0,62.0,24.0,36.79688,126.0,0.6999512,0.89990234,936.0,0
41.75497,1.0,6.0,1.0,1.0,0.0,1.0,40.0,120.0,26.0,38.59375,146.0,31.597656,3.7998047,6.0,1
71.47998,0.0,1.0,1.0,0.0,0.0,0.0,105.0,97.0,18.0,38.09375,135.0,2.3999023,0.89990234,565.0,0
41.24298,1.0,4.0,2.0,1.0,0.0,1.0,128.0,131.0,20.0,38.59375,137.0,19.5,1.0,1690.0,0
32.44098,0.0,1.0,1.0,0.0,0.0,1.0,51.0,96.0,30.0,37.39844,143.0,16.699219,0.6999512,386.0,1
79.75598,0.0,2.0,1.0,0.0,0.0,2.0,38.0,120.0,15.0,36.69531,132.0,6.5,1.0,428.0,0
78.60394,0.0,0.0,1.0,0.0,0.0,1.0,37.0,129.0,8.0,35.40625,123.0,28.296875,4.1992188,186.0,1
67.53198,1.0,1.0,1.0,0.0,0.0,1.0,52.0,64.0,8.0,37.79688,134.0,5.2998047,0.6999512,283.0,1
62.215,0.0,2.0,1.0,0.0,0.0,1.0,73.0,131.0,26.0,38.09375,147.0,17.0,0.79992676,74.0,1
49.26199,0.0,4.0,1.0,1.0,0.0,1.0,62.0,35.0,33.0,35.0,138.0,15.599609,2.699707,175.0,1
40.159,0.0,0.0,1.0,0.0,0.0,1.0,106.0,67.0,24.0,36.59375,131.0,9.599609,0.5999756,396.0,0
59.02499,0.0,2.0,1.0,0.0,0.0,1.0,82.0,83.0,22.0,36.39844,136.0,6.6992188,0.5999756,1312.0,1
89.07599,1.0,1.0,1.0,0.0,0.0,1.0,77.0,70.0,27.0,35.19531,146.0,23.398438,3.5996094,5.0,1
72.04395,0.0,3.0,1.0,0.0,0.0,1.0,140.0,135.0,22.0,39.29688,142.0,26.597656,1.5998535,482.0,0
80.64099,1.0,4.0,1.0,0.0,0.0,1.0,93.0,84.0,22.0,36.69531,136.0,11.5,1.5998535,56.0,1
53.29797,1.0,2.0,1.0,0.0,0.0,1.0,53.0,107.0,40.0,36.39844,131.0,9.5,0.5999756,360.0,0
59.59799,0.0,2.0,1.0,0.0,0.0,0.0,82.0,92.0,32.0,38.0,124.0,18.0,0.79992676,37.0,1
63.95297,0.0,4.0,1.0,1.0,0.0,1.0,71.0,60.0,16.0,35.5,137.0,19.597656,0.6999512,710.0,0
69.24597,0.0,3.0,1.0,0.0,0.0,2.0,119.0,73.0,10.0,36.5,136.0,2.199707,4.5996094,11.0,1
77.59296,0.0,4.0,1.0,1.0,0.0,2.0,101.0,55.0,25.0,36.19531,144.0,4.899414,0.6999512,17.0,1
80.68994,1.0,2.0,1.0,1.0,0.0,1.0,107.0,68.0,20.0,36.39844,135.0,7.399414,0.79992676,4.0,1
80.19397,0.0,0.0,1.0,0.0,0.0,1.0,98.0,90.0,32.0,38.5,141.0,11.099609,1.1999512,10.0,1
40.68698,0.0,2.0,2.0,0.0,0.0,1.0,105.0,115.0,32.0,35.59375,137.0,30.5,5.5996094,605.0,0
62.83899,1.0,5.0,2.0,1.0,0.0,1.0,100.0,92.0,16.0,36.59375,136.0,10.599609,7.0996094,167.0,1
70.04199,1.0,4.0,1.0,0.0,0.0,0.0,77.0,70.0,12.0,36.19531,140.0,9.798828,1.7998047,92.0,1
84.159,1.0,1.0,1.0,0.0,0.0,1.0,123.0,150.0,36.0,38.19531,136.0,17.898438,0.6999512,18.0,1
53.46997,0.0,0.0,1.0,0.0,0.0,1.0,64.0,158.0,37.0,37.79688,132.0,22.199219,1.5,6.0,1
64.25195,0.0,2.0,1.0,0.0,0.0,1.0,73.0,110.0,24.0,36.39844,136.0,3.8999023,1.5,1049.0,1
50.50198,0.0,0.0,1.0,0.0,0.0,1.0,113.0,67.0,30.0,36.19531,138.0,7.899414,1.0,1744.0,0
29.62099,1.0,1.0,1.0,0.0,0.0,2.0,75.0,50.0,29.0,35.29688,118.0,2.699707,0.5,19.0,1
93.89496,0.0,5.0,1.0,0.0,0.0,2.0,117.0,100.0,20.0,38.69531,132.0,7.1992188,0.79992676,114.0,1
63.02499,0.0,2.0,1.0,0.0,0.0,1.0,124.0,126.0,32.0,38.19531,140.0,13.0,1.8999023,521.0,1
68.12897,0.0,3.0,1.0,0.0,0.0,1.0,63.0,77.0,12.0,36.39844,133.0,9.8984375,1.8999023,24.0,1
44.13699,1.0,1.0,1.0,0.0,0.0,0.0,92.0,110.0,26.0,35.59375,134.0,13.0,0.5999756,68.0,1
52.94498,1.0,3.0,1.0,0.0,0.0,1.0,48.0,105.0,12.0,38.09375,136.0,2.5996094,0.5999756,873.0,0
64.08197,0.0,4.0,2.0,1.0,0.0,2.0,63.0,120.0,42.0,36.89844,146.0,7.0996094,0.79992676,221.0,1
76.57996,0.0,2.0,1.0,1.0,0.0,1.0,69.0,171.0,55.0,38.79688,144.0,11.599609,1.3999023,7.0,1
79.53198,1.0,3.0,1.0,1.0,0.0,1.0,56.0,101.0,42.0,38.79688,140.0,11.099609,0.6999512,178.0,1
64.586,0.0,2.0,1.0,0.0,0.0,1.0,98.0,75.0,24.0,36.69531,138.0,15.3984375,2.8999023,197.0,1
56.271,0.0,1.0,1.0,0.0,0.0,0.0,75.0,104.0,22.0,38.19531,134.0,11.199219,0.89990234,1481.0,0
54.366,0.0,2.0,1.0,0.0,0.0,0.0,106.0,73.0,20.0,36.19531,135.0,11.599609,0.79992676,18.0,1
73.26996,1.0,2.0,1.0,0.0,0.0,1.0,55.0,71.0,8.0,37.59375,142.0,7.2998047,2.5,1335.0,0
37.94098,0.0,3.0,1.0,1.0,0.0,1.0,81.0,77.0,20.0,36.39844,140.0,11.699219,1.0,4.0,1
64.51697,0.0,2.0,1.0,0.0,0.0,1.0,67.0,100.0,24.0,36.0,129.0,8.3984375,1.2998047,249.0,1
58.81198,0.0,3.0,1.0,0.0,0.0,1.0,83.0,70.0,28.0,36.59375,134.0,14.298828,1.1999512,1024.0,0
79.72095,0.0,1.0,4.0,0.0,0.0,1.0,33.0,100.0,16.0,36.19531,129.0,8.099609,5.5,7.0,1
75.64996,1.0,1.0,1.0,0.0,0.0,0.0,60.0,5.0,30.0,37.59375,138.0,17.097656,2.5996094,677.0,0
75.85498,0.0,0.0,1.0,0.0,0.0,1.0,73.0,150.0,16.0,38.59375,140.0,11.8984375,0.89990234,9.0,1
32.77499,1.0,1.0,2.0,0.0,0.0,1.0,147.0,108.0,8.0,38.5,148.0,22.398438,1.6999512,989.0,1
65.03796,1.0,0.0,1.0,0.0,0.0,1.0,105.0,130.0,8.0,38.19531,136.0,2.5996094,1.1999512,772.0,0
68.18097,0.0,1.0,1.0,0.0,0.0,2.0,69.0,122.0,34.0,36.79688,139.0,29.597656,0.6999512,9.0,1
48.52597,0.0,1.0,3.0,1.0,0.0,1.0,135.0,150.0,35.0,36.39844,131.0,6.7998047,2.2998047,650.0,0
66.26398,0.0,3.0,2.0,1.0,0.0,0.0,69.0,61.0,10.0,37.89844,143.0,10.298828,1.0998535,114.0,1
78.95099,1.0,1.0,2.0,0.0,0.0,1.0,117.0,150.0,26.0,36.09375,134.0,7.4492188,1.0998535,1728.0,0
70.85797,1.0,2.0,1.0,0.0,0.0,1.0,71.0,119.0,8.0,38.5,126.0,14.099609,0.5,795.0,0
75.80298,1.0,3.0,1.0,1.0,0.0,1.0,130.0,126.0,36.0,38.59375,143.0,20.0,1.7998047,265.0,1
47.86298,1.0,2.0,2.0,0.0,0.0,1.0,89.0,110.0,11.0,35.89844,152.0,11.599609,3.0,8.0,1
61.17499,0.0,1.0,1.0,0.0,0.0,1.0,54.0,73.0,12.0,36.5,131.0,23.597656,4.0996094,21.0,1
44.02499,1.0,2.0,2.0,1.0,0.0,1.0,110.0,131.0,29.0,35.39844,134.0,16.097656,3.699707,278.0,1
71.92096,1.0,4.0,1.0,1.0,0.0,2.0,114.0,126.0,52.0,38.59375,152.0,12.798828,2.7998047,607.0,0
78.67798,0.0,4.0,1.0,1.0,0.0,1.0,59.0,60.0,8.0,37.69531,147.0,7.399414,3.5,7.0,1
80.75,0.0,3.0,1.0,1.0,0.0,2.0,100.0,100.0,26.0,37.79688,148.0,11.3984375,1.2998047,1952.0,0
53.24298,0.0,2.0,2.0,0.0,0.0,1.0,111.0,88.0,20.0,37.09375,133.0,3.3999023,1.2998047,543.0,0
67.51495,0.0,1.0,1.0,0.0,0.0,2.0,97.0,68.0,20.0,36.0,142.0,17.0,0.6999512,5.0,1
65.396,0.0,5.0,1.0,1.0,0.0,1.0,108.0,160.0,35.0,37.79688,137.0,9.699219,0.6999512,38.0,1
42.935,0.0,0.0,2.0,0.0,0.0,1.0,78.0,54.0,12.0,38.0,142.0,17.0,0.79992676,7.0,1
77.42896,0.0,2.0,5.0,1.0,0.0,1.0,49.0,131.0,32.0,36.39844,155.0,16.398438,1.2998047,39.0,1
54.78998,0.0,2.0,1.0,1.0,0.0,1.0,117.0,79.0,16.0,38.19531,133.0,0.2999878,1.2998047,28.0,1
70.74298,1.0,1.0,1.0,0.0,0.0,0.0,118.0,76.0,20.0,36.89844,136.0,8.5,0.79992676,52.0,1
74.21198,1.0,4.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,39.0,137.0,2.7998047,1.0,3.0,1
42.543,0.0,1.0,1.0,0.0,0.0,2.0,50.0,140.0,30.0,38.5,137.0,1.0998535,6.6992188,12.0,1
68.99396,1.0,0.0,2.0,0.0,0.0,1.0,118.0,150.0,20.0,38.59375,138.0,7.1992188,0.79992676,1659.0,1
51.461,1.0,3.0,1.0,0.0,0.0,0.0,59.0,112.0,36.0,36.59375,141.0,10.0,1.0,9.0,1
62.185,1.0,1.0,2.0,0.0,0.0,0.0,86.0,60.0,18.0,37.19531,140.0,7.6992188,0.89990234,1780.0,1
77.68097,1.0,2.0,1.0,0.0,0.0,1.0,67.0,80.0,20.0,36.09375,140.0,10.5,1.5998535,26.0,1
72.03595,1.0,1.0,1.0,1.0,0.0,1.0,123.0,78.0,25.0,35.89844,136.0,11.699219,2.0996094,923.0,1
60.65399,0.0,2.0,1.0,1.0,0.0,1.0,63.0,125.0,8.0,38.89844,137.0,5.1992188,1.7998047,51.0,1
72.96594,0.0,1.0,3.0,0.0,0.0,1.0,127.0,125.0,10.0,38.69531,134.0,11.5,1.0998535,236.0,1
61.19598,0.0,0.0,1.0,0.0,0.0,1.0,42.0,144.0,28.0,38.69531,133.0,13.8984375,1.5,1021.0,1
64.63196,1.0,2.0,1.0,0.0,0.0,0.0,43.0,120.0,38.0,34.79688,126.0,6.5996094,1.2998047,33.0,1
76.78296,1.0,0.0,1.0,0.0,0.0,1.0,54.0,99.0,34.0,38.19531,126.0,29.597656,2.0,58.0,1
55.27399,0.0,2.0,1.0,1.0,0.0,1.0,58.0,30.0,22.0,41.69531,134.0,12.798828,3.3999023,3.0,1
78.11395,0.0,3.0,1.0,0.0,0.0,2.0,43.0,124.0,25.0,39.0,147.0,8.8984375,1.0998535,10.0,1
35.25497,0.0,1.0,1.0,0.0,0.0,1.0,110.0,71.0,20.0,36.0,138.0,7.0996094,1.1999512,1978.0,0
77.72998,1.0,1.0,1.0,0.0,0.0,1.0,120.0,60.0,24.0,36.19531,144.0,7.5996094,1.0998535,1780.0,0
90.32196,1.0,1.0,1.0,0.0,1.0,1.0,68.0,45.0,12.0,37.0,133.0,11.099609,1.0,50.0,1
56.64099,0.0,1.0,1.0,0.0,0.0,0.0,84.0,126.0,22.0,37.0,141.0,18.0,0.6999512,60.0,1
74.64496,0.0,3.0,1.0,0.0,0.0,0.0,57.0,63.0,8.0,35.69531,137.0,22.898438,12.0,70.0,1
80.87598,1.0,0.0,1.0,0.0,0.0,1.0,113.0,119.0,24.0,38.19531,135.0,26.199219,1.8999023,1477.0,0
66.35498,0.0,2.0,1.0,0.0,0.0,1.0,61.0,107.0,16.0,35.69531,134.0,5.5996094,1.1999512,866.0,0
81.20496,1.0,0.0,1.0,0.0,0.0,1.0,54.0,70.0,20.0,37.79688,136.0,7.0996094,0.79992676,5.0,1
56.46298,0.0,1.0,1.0,0.0,0.0,0.0,63.0,130.0,9.0,39.29688,133.0,3.2998047,0.79992676,142.0,1
81.31696,0.0,4.0,2.0,0.0,0.0,1.0,63.0,66.0,16.0,36.09375,147.0,3.3999023,4.7998047,49.0,1
83.56195,1.0,2.0,1.0,0.0,0.0,2.0,63.0,97.0,28.0,38.29688,136.0,10.298828,0.39996338,926.0,0
56.00299,1.0,2.0,1.0,0.0,0.0,0.0,116.0,74.0,28.0,36.69531,139.0,6.0,0.5999756,409.0,1
46.53497,1.0,1.0,2.0,0.0,0.0,1.0,120.0,129.0,28.0,37.59375,137.0,13.3984375,0.79992676,422.0,0
51.39999,0.0,1.0,1.0,0.0,0.0,1.0,47.0,126.0,10.0,38.29688,133.0,4.1992188,0.5999756,1531.0,0
80.02698,1.0,3.0,1.0,0.0,0.0,1.0,103.0,60.0,15.0,37.0,152.0,33.0,0.79992676,792.0,1
69.91394,0.0,6.0,1.0,0.0,0.0,0.0,76.0,104.0,22.0,36.19531,141.0,8.0,0.79992676,42.0,1
79.77295,1.0,2.0,1.0,0.0,0.0,0.0,76.0,107.0,24.0,36.09375,134.0,15.3984375,0.89990234,7.0,1
51.01398,1.0,3.0,1.0,0.0,0.0,2.0,64.0,110.0,16.0,35.89844,126.0,9.8984375,1.0,1124.0,1
88.422,0.0,1.0,1.0,0.0,1.0,1.0,72.0,145.0,36.0,38.69531,146.0,17.199219,1.0998535,930.0,1
72.45197,0.0,1.0,1.0,0.0,0.0,0.0,57.0,146.0,24.0,35.69531,137.0,17.199219,0.89990234,52.0,1
76.36395,1.0,1.0,1.0,0.0,0.0,1.0,56.0,132.0,36.0,40.0,143.0,20.898438,0.79992676,890.0,0
88.62695,0.0,1.0,1.0,0.0,0.0,1.0,62.0,77.0,28.0,36.19531,136.0,6.5996094,1.1999512,202.0,1
68.646,1.0,0.0,1.0,0.0,0.0,1.0,67.0,70.0,20.0,36.5,132.0,9.298828,1.2998047,423.0,0
43.09097,0.0,1.0,1.0,0.0,0.0,1.0,101.0,86.0,20.0,35.79688,135.0,9.199219,1.0998535,1358.0,1
19.17,1.0,2.0,3.0,0.0,0.0,2.0,46.0,170.0,47.0,36.0,131.0,16.199219,1.5998535,1440.0,0
54.94299,0.0,1.0,1.0,0.0,0.0,0.0,83.0,65.0,20.0,36.5,143.0,5.7998047,0.89990234,36.0,1
60.81299,0.0,1.0,1.0,0.0,0.0,1.0,64.0,100.0,26.0,39.0,134.0,13.798828,1.2998047,847.0,0
78.09998,1.0,1.0,1.0,0.0,0.0,1.0,77.0,74.0,28.0,36.19531,137.0,7.1992188,0.79992676,185.0,1
44.698,0.0,1.0,1.0,0.0,0.0,2.0,105.0,58.0,28.0,36.29688,130.0,0.30999756,1.8999023,12.0,1
81.67596,1.0,2.0,1.0,0.0,0.0,1.0,58.0,60.0,10.0,37.19531,135.0,16.0,0.89990234,16.0,1
67.89294,1.0,4.0,1.0,0.0,0.0,1.0,76.0,72.0,20.0,36.0,141.0,9.3984375,1.0998535,279.0,1
70.80396,1.0,4.0,1.0,0.0,0.0,0.0,73.0,120.0,28.0,36.09375,135.0,11.798828,1.1999512,18.0,1
59.42798,1.0,1.0,1.0,0.0,0.0,1.0,59.0,122.0,40.0,38.59375,145.0,24.199219,1.1999512,1757.0,0
88.112,1.0,4.0,1.0,0.0,0.0,2.0,64.0,70.0,20.0,35.59375,136.0,5.7998047,1.3999023,112.0,1
40.24899,1.0,0.0,1.0,0.0,0.0,1.0,113.0,72.0,22.0,37.69531,136.0,3.199707,1.1999512,422.0,0
49.44598,0.0,4.0,3.0,0.0,0.0,2.0,60.0,120.0,24.0,36.0,142.0,29.0,8.5,8.0,1
62.84998,0.0,3.0,1.0,1.0,0.0,1.0,65.0,140.0,22.0,36.59375,132.0,19.296875,2.0,391.0,0
50.702,0.0,2.0,1.0,0.0,0.0,1.0,110.0,120.0,32.0,36.39844,144.0,24.199219,0.89990234,968.0,1
47.85797,0.0,3.0,1.0,1.0,0.0,1.0,62.0,140.0,20.0,35.0,142.0,9.298828,3.0,815.0,0
74.57898,0.0,1.0,1.0,0.0,0.0,0.0,111.0,64.0,22.0,36.09375,139.0,6.7998047,1.8999023,567.0,1
30.021,1.0,0.0,1.0,0.0,0.0,1.0,73.0,104.0,32.0,38.19531,141.0,0.19998169,0.6999512,22.0,1
47.94498,0.0,1.0,1.0,0.0,0.0,1.0,70.0,105.0,24.0,36.5,134.0,10.8984375,1.0,114.0,1
65.16095,0.0,3.0,1.0,1.0,0.0,1.0,63.0,100.0,11.0,36.39844,130.0,7.2998047,2.7998047,214.0,1
50.431,1.0,3.0,1.0,0.0,0.0,1.0,74.0,113.0,24.0,36.29688,142.0,17.296875,1.8999023,1654.0,0
58.53,0.0,1.0,2.0,0.0,0.0,0.0,115.0,67.0,42.0,39.39844,142.0,14.699219,0.6999512,155.0,1
52.797,0.0,2.0,1.0,0.0,0.0,1.0,69.0,81.0,24.0,35.89844,138.0,4.7998047,1.5,1689.0,0
74.89697,0.0,3.0,1.0,1.0,0.0,1.0,103.0,55.0,32.0,38.5,134.0,14.5,2.8999023,100.0,1
65.88599,0.0,2.0,1.0,0.0,0.0,1.0,45.0,72.0,38.0,38.5,141.0,11.0,2.5,25.0,1
65.84497,0.0,2.0,1.0,1.0,0.0,1.0,56.0,96.0,26.0,34.89844,130.0,7.5,0.6999512,21.0,1
69.51099,0.0,7.0,1.0,1.0,0.0,0.0,73.0,58.0,20.0,36.0,135.0,6.399414,1.1999512,1976.0,0
35.11298,1.0,2.0,1.0,0.0,0.0,0.0,45.0,76.0,26.0,37.89844,138.0,1.6999512,1.1999512,106.0,1
49.60999,1.0,1.0,1.0,0.0,0.0,1.0,71.0,64.0,22.0,36.39844,139.0,4.899414,1.0998535,1084.0,0
39.93198,0.0,1.0,1.0,0.0,0.0,1.0,72.0,70.0,30.0,36.5,144.0,16.296875,0.79992676,1393.0,0
40.84598,1.0,1.0,3.0,0.0,0.0,2.0,83.0,76.0,20.0,35.09375,150.0,6.6992188,2.5996094,911.0,0
66.22595,0.0,5.0,1.0,1.0,0.0,1.0,68.0,110.0,23.0,36.19531,149.0,6.5996094,3.0,82.0,1
50.61697,0.0,2.0,2.0,0.0,0.0,1.0,115.0,115.0,7.0,37.79688,133.0,17.199219,1.0,4.0,1
65.86395,0.0,1.0,2.0,0.0,0.0,0.0,75.0,88.0,28.0,37.19531,130.0,11.0,0.79992676,99.0,1
34.31299,0.0,4.0,1.0,0.0,0.0,1.0,49.0,55.0,22.0,35.79688,124.0,5.0,0.6999512,7.0,1
60.84598,0.0,4.0,1.0,1.0,0.0,1.0,80.0,106.0,24.0,39.09375,127.0,6.899414,0.79992676,644.0,1
84.25494,0.0,3.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,36.69531,135.0,9.599609,1.8999023,1578.0,1
53.823,1.0,1.0,1.0,0.0,0.0,0.0,89.0,101.0,20.0,36.69531,135.0,0.6999512,0.89990234,68.0,1
19.866,1.0,2.0,1.0,0.0,0.0,1.0,73.0,114.0,24.0,36.79688,129.0,3.0,0.6999512,1009.0,0
73.862,1.0,0.0,1.0,0.0,0.0,1.0,123.0,82.0,20.0,36.09375,136.0,9.798828,1.0,1750.0,0
65.659,0.0,2.0,1.0,1.0,1.0,1.0,53.0,118.0,28.0,35.59375,130.0,6.399414,1.6999512,251.0,1
69.08698,1.0,0.0,1.0,0.0,0.0,1.0,112.0,135.0,24.0,37.0,140.0,13.0,0.6999512,39.0,1
50.18997,0.0,4.0,1.0,1.0,0.0,0.0,77.0,70.0,20.0,35.69531,132.0,10.3984375,0.5999756,100.0,1
79.73999,1.0,1.0,1.0,0.0,0.0,1.0,50.0,138.0,10.0,38.19531,142.0,10.5,1.0998535,1005.0,0
69.58795,1.0,4.0,1.0,1.0,0.0,1.0,77.0,80.0,29.0,39.0,129.0,11.199219,0.6999512,712.0,0
75.30194,0.0,1.0,5.0,0.0,0.0,2.0,0.0,0.0,0.0,39.59375,149.0,58.59375,1.6999512,3.0,1
33.922,0.0,1.0,1.0,0.0,0.0,1.0,65.0,130.0,24.0,38.09375,141.0,16.5,0.79992676,299.0,1
82.63397,1.0,3.0,1.0,0.0,0.0,2.0,68.0,150.0,24.0,40.0,138.0,11.599609,3.2998047,30.0,1
44.54999,0.0,2.0,2.0,0.0,0.0,1.0,75.0,60.0,12.0,36.79688,130.0,9.199219,3.7998047,493.0,0
82.89697,0.0,1.0,2.0,0.0,0.0,1.0,63.0,150.0,26.0,37.5,136.0,18.0,1.0998535,13.0,1
45.81497,0.0,2.0,1.0,0.0,0.0,1.0,0.0,0.0,22.0,36.39844,152.0,7.1992188,4.1992188,3.0,1
51.19498,0.0,1.0,1.0,0.0,0.0,1.0,41.0,44.0,12.0,39.0,145.0,17.5,1.5998535,17.0,1
83.30194,0.0,1.0,1.0,0.0,0.0,1.0,71.0,54.0,24.0,35.59375,139.0,10.3984375,2.3999023,130.0,1
45.32498,1.0,1.0,2.0,0.0,0.0,1.0,65.0,128.0,32.0,36.79688,139.0,7.0996094,0.6999512,512.0,1
22.62799,0.0,0.0,2.0,0.0,0.0,1.0,72.0,60.0,20.0,36.5,139.0,6.0996094,2.0996094,763.0,0
40.745,0.0,0.0,1.0,0.0,0.0,1.0,60.0,114.0,32.0,37.89844,134.0,20.796875,1.1999512,843.0,0
66.44995,1.0,3.0,2.0,1.0,0.0,1.0,145.0,144.0,35.0,39.0,139.0,26.0,0.89990234,69.0,1
45.24298,1.0,2.0,1.0,0.0,0.0,1.0,87.0,75.0,30.0,35.69531,139.0,12.0,1.3999023,832.0,0
54.92999,1.0,1.0,1.0,0.0,0.0,0.0,87.0,80.0,20.0,36.5,143.0,5.7998047,0.5,472.0,1
75.32098,1.0,2.0,2.0,0.0,0.0,1.0,113.0,80.0,20.0,38.19531,134.0,7.0,1.1999512,19.0,1
42.27499,1.0,0.0,2.0,0.0,0.0,1.0,101.0,110.0,42.0,35.5,144.0,11.199219,1.0,745.0,0
68.75,1.0,2.0,2.0,1.0,0.0,1.0,70.0,108.0,8.0,36.19531,134.0,14.5,3.0,10.0,1
74.37396,1.0,2.0,1.0,1.0,0.0,1.0,138.0,0.0,38.0,38.0,143.0,17.398438,0.5,18.0,1
76.70898,1.0,3.0,1.0,0.0,1.0,1.0,123.0,124.0,20.0,36.79688,142.0,13.599609,1.5,42.0,1
53.10098,0.0,3.0,1.0,0.0,0.0,1.0,43.0,150.0,22.0,36.69531,132.0,13.298828,1.2998047,4.0,1
62.68597,0.0,1.0,1.0,0.0,0.0,0.0,107.0,120.0,24.0,35.59375,141.0,5.5996094,1.0998535,1178.0,1
74.37396,0.0,4.0,1.0,0.0,0.0,1.0,75.0,64.0,12.0,36.59375,134.0,9.298828,1.5998535,360.0,0
63.211,0.0,2.0,1.0,0.0,0.0,1.0,70.0,80.0,20.0,36.39844,142.0,8.0,1.0998535,1132.0,1
51.52399,1.0,3.0,1.0,0.0,0.0,2.0,68.0,115.0,20.0,37.79688,137.0,6.0996094,0.6999512,1060.0,0
68.52295,0.0,1.0,1.0,0.0,0.0,0.0,97.0,100.0,20.0,36.09375,144.0,5.399414,1.0,17.0,1
63.93399,0.0,2.0,1.0,1.0,0.0,1.0,49.0,122.0,38.0,38.79688,139.0,10.798828,5.1992188,926.0,1
65.01599,0.0,1.0,1.0,0.0,0.0,2.0,69.0,146.0,24.0,36.39844,131.0,0.79992676,0.6999512,10.0,1
49.10599,0.0,1.0,1.0,0.0,0.0,2.0,97.0,78.0,24.0,36.09375,135.0,7.0,0.6999512,8.0,1
72.64099,0.0,1.0,1.0,0.0,0.0,0.0,63.0,64.0,20.0,36.5,140.0,5.5996094,11.0,389.0,1
73.86694,0.0,2.0,1.0,0.0,0.0,1.0,57.0,116.0,28.0,38.0,130.0,12.798828,1.0998535,174.0,1
65.17999,0.0,0.0,1.0,0.0,0.0,1.0,112.0,85.0,15.0,37.19531,131.0,15.3984375,0.89990234,103.0,1
54.26099,1.0,1.0,2.0,0.0,0.0,0.0,53.0,74.0,22.0,37.69531,149.0,19.597656,2.8999023,5.0,1
67.31,1.0,1.0,1.0,0.0,0.0,0.0,83.0,100.0,18.0,36.69531,137.0,5.5,0.6999512,22.0,1
75.63599,0.0,4.0,1.0,0.0,0.0,1.0,111.0,80.0,25.0,38.79688,145.0,7.2998047,1.2998047,185.0,1
84.07898,1.0,0.0,1.0,0.0,0.0,1.0,98.0,72.0,16.0,36.39844,142.0,7.2998047,1.5,7.0,1
64.12897,0.0,0.0,1.0,0.0,0.0,1.0,71.0,111.0,10.0,39.19531,140.0,13.699219,0.39996338,1074.0,0
66.57599,0.0,1.0,3.0,0.0,0.0,0.0,87.0,60.0,20.0,37.0,133.0,13.3984375,0.89990234,58.0,1
68.73895,0.0,1.0,1.0,1.0,0.0,1.0,52.0,115.0,40.0,38.59375,143.0,6.5996094,3.699707,4.0,1
32.28497,0.0,4.0,4.0,0.0,0.0,1.0,101.0,65.0,20.0,35.79688,128.0,6.7998047,0.5,70.0,1
82.53497,1.0,1.0,1.0,0.0,0.0,2.0,65.0,106.0,24.0,36.39844,136.0,14.298828,0.79992676,19.0,1
68.40198,1.0,0.0,1.0,0.0,0.0,1.0,93.0,80.0,20.0,36.39844,134.0,6.5996094,1.0998535,1778.0,0
49.47598,1.0,1.0,1.0,0.0,0.0,1.0,124.0,113.0,38.0,38.39844,141.0,14.5,2.0,972.0,0
72.47894,0.0,1.0,1.0,0.0,0.0,0.0,43.0,0.0,0.0,36.59375,133.0,12.298828,0.89990234,4.0,1
61.99298,0.0,2.0,1.0,1.0,0.0,2.0,66.0,101.0,40.0,38.69531,142.0,8.5,0.89990234,18.0,1
58.43698,1.0,1.0,1.0,0.0,0.0,0.0,65.0,72.0,12.0,37.0,135.0,7.1992188,0.6999512,271.0,1
77.30896,0.0,1.0,1.0,0.0,0.0,0.0,103.0,60.0,20.0,36.59375,133.0,7.0996094,1.3999023,237.0,1
69.67798,0.0,3.0,1.0,0.0,0.0,1.0,60.0,122.0,52.0,38.09375,138.0,15.599609,4.899414,750.0,1
76.80194,1.0,2.0,1.0,1.0,0.0,1.0,72.0,102.0,28.0,38.09375,138.0,16.097656,1.3999023,713.0,1
34.995,0.0,1.0,1.0,0.0,0.0,0.0,101.0,136.0,24.0,36.69531,140.0,26.796875,0.89990234,626.0,0
59.13797,1.0,1.0,2.0,0.0,0.0,1.0,110.0,72.0,32.0,38.19531,163.0,18.699219,1.5,5.0,1
62.47198,0.0,1.0,3.0,0.0,0.0,0.0,83.0,110.0,24.0,36.29688,135.0,9.099609,0.5999756,28.0,1
69.66699,0.0,1.0,1.0,0.0,0.0,1.0,93.0,150.0,14.0,37.0,138.0,12.298828,0.89990234,14.0,1
67.52899,0.0,3.0,0.0,0.0,0.0,1.0,102.0,70.0,24.0,36.5,139.0,6.0996094,1.3999023,533.0,1
72.02197,0.0,0.0,1.0,0.0,0.0,1.0,63.0,116.0,46.0,38.89844,133.0,29.097656,2.2998047,1897.0,0
26.834,1.0,1.0,2.0,0.0,0.0,1.0,136.0,0.0,0.0,35.89844,139.0,16.898438,5.899414,1911.0,0
41.87,0.0,3.0,1.0,0.0,0.0,1.0,95.0,64.0,16.0,36.5,140.0,18.296875,1.0998535,1935.0,0
39.797,0.0,3.0,1.0,0.0,0.0,1.0,109.0,64.0,20.0,37.79688,130.0,28.296875,0.6999512,940.0,0
72.50696,0.0,1.0,1.0,0.0,0.0,1.0,116.0,147.0,26.0,36.79688,135.0,14.099609,1.0,119.0,1
81.88397,1.0,2.0,3.0,0.0,0.0,1.0,61.0,80.0,28.0,36.0,136.0,4.5996094,1.0998535,1045.0,1
85.62097,1.0,1.0,1.0,0.0,0.0,1.0,53.0,69.0,30.0,38.0,136.0,5.6992188,1.6999512,1057.0,1
60.65997,1.0,1.0,3.0,0.0,0.0,0.0,103.0,78.0,22.0,38.5,140.0,6.6992188,1.0,51.0,1
19.866,1.0,1.0,2.0,0.0,0.0,1.0,47.0,120.0,28.0,38.0,128.0,11.599609,0.79992676,145.0,1
87.44397,0.0,1.0,1.0,0.0,0.0,2.0,45.0,54.0,26.0,38.79688,139.0,7.6992188,0.89990234,4.0,1
69.79895,1.0,3.0,1.0,0.0,0.0,1.0,45.0,115.0,24.0,35.59375,129.0,17.398438,2.3999023,7.0,1
60.698,1.0,1.0,1.0,0.0,0.0,0.0,102.0,120.0,24.0,38.69531,150.0,7.0,1.0998535,7.0,1
88.28699,1.0,2.0,1.0,1.0,0.0,1.0,69.0,80.0,14.0,36.09375,129.0,5.5,0.6999512,1910.0,0
37.18799,0.0,1.0,1.0,0.0,0.0,1.0,166.0,120.0,32.0,36.89844,142.0,19.5,2.2998047,55.0,1
79.76697,1.0,2.0,1.0,1.0,0.0,1.0,126.0,65.0,10.0,39.09375,142.0,14.699219,0.79992676,346.0,0
94.04199,1.0,3.0,1.0,0.0,0.0,1.0,43.0,71.0,38.0,35.59375,137.0,6.5996094,2.5,74.0,1
54.92099,0.0,0.0,1.0,0.0,0.0,1.0,77.0,70.0,38.0,36.09375,132.0,11.0,9.199219,1518.0,0
64.47095,1.0,2.0,1.0,0.0,0.0,1.0,79.0,150.0,14.0,38.5,156.0,25.699219,2.2998047,27.0,1
66.30798,0.0,2.0,1.0,0.0,0.0,1.0,121.0,68.0,24.0,35.29688,140.0,6.0996094,1.7998047,1302.0,0
63.39499,0.0,2.0,1.0,0.0,0.0,1.0,69.0,76.0,24.0,36.0,134.0,7.399414,1.5,810.0,1
73.06,1.0,1.0,1.0,0.0,0.0,2.0,80.0,80.0,25.0,36.69531,139.0,6.0996094,1.7998047,816.0,0
64.51196,0.0,2.0,1.0,0.0,0.0,1.0,49.0,116.0,34.0,36.0,136.0,19.5,2.699707,361.0,0
70.32996,1.0,2.0,1.0,0.0,0.0,0.0,62.0,65.0,20.0,36.19531,139.0,9.699219,0.89990234,28.0,1
66.23096,0.0,5.0,1.0,0.0,0.0,1.0,62.0,141.0,28.0,35.59375,136.0,8.0,1.0,862.0,1
78.04797,1.0,2.0,2.0,0.0,1.0,1.0,95.0,94.0,20.0,37.0,140.0,6.399414,1.0,4.0,1
72.30896,0.0,1.0,1.0,0.0,0.0,2.0,77.0,80.0,20.0,36.09375,147.0,11.199219,4.1992188,939.0,0
46.92697,0.0,1.0,1.0,0.0,0.0,0.0,72.0,125.0,8.0,38.79688,137.0,6.7998047,1.0,8.0,1
28.435,0.0,1.0,1.0,1.0,0.0,1.0,135.0,126.0,10.0,36.69531,137.0,8.298828,0.6999512,2011.0,0
40.77798,0.0,2.0,1.0,1.0,0.0,1.0,61.0,110.0,26.0,36.29688,136.0,15.0,2.0,1983.0,0
73.00195,1.0,3.0,1.0,0.0,0.0,2.0,70.0,172.0,24.0,36.09375,144.0,8.199219,1.0,469.0,0
77.35498,0.0,1.0,1.0,0.0,0.0,1.0,128.0,110.0,35.0,36.0,136.0,14.8984375,0.6999512,66.0,1
32.97498,0.0,0.0,1.0,0.0,0.0,1.0,120.0,95.0,37.0,38.69531,141.0,25.0,1.0,20.0,1
69.71698,1.0,2.0,1.0,1.0,0.0,1.0,115.0,95.0,16.0,36.39844,141.0,14.0,1.7998047,4.0,1
57.35199,0.0,5.0,2.0,1.0,0.0,1.0,83.0,76.0,24.0,36.5,137.0,6.5996094,1.0998535,5.0,1
56.35599,0.0,2.0,1.0,0.0,0.0,1.0,79.0,68.0,16.0,36.39844,134.0,5.0,1.0,2012.0,0
28.88199,0.0,2.0,1.0,1.0,0.0,1.0,59.0,115.0,26.0,39.29688,145.0,12.699219,0.6999512,290.0,1
56.08798,0.0,1.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,36.5,134.0,3.199707,0.89990234,1777.0,0
85.284,1.0,3.0,1.0,0.0,0.0,2.0,73.0,77.0,38.0,35.69531,141.0,40.695312,2.699707,42.0,1
62.5,1.0,1.0,1.0,0.0,0.0,1.0,103.0,60.0,21.0,35.09375,137.0,5.0996094,1.5,576.0,0
69.86395,0.0,3.0,2.0,0.0,0.0,1.0,140.0,125.0,10.0,37.79688,129.0,7.0996094,0.5999756,15.0,1
75.26398,1.0,2.0,1.0,0.0,0.0,1.0,63.0,115.0,40.0,36.59375,142.0,12.5,1.0998535,118.0,1
76.10699,1.0,2.0,1.0,0.0,0.0,1.0,107.0,78.0,8.0,37.69531,138.0,13.699219,1.5998535,1733.0,0
41.52197,0.0,2.0,1.0,0.0,0.0,2.0,66.0,130.0,18.0,37.5,134.0,0.19998169,7.2998047,21.0,1
71.737,0.0,2.0,2.0,1.0,0.0,1.0,95.0,72.0,20.0,37.59375,139.0,4.5996094,0.89990234,5.0,1
66.76794,1.0,1.0,1.0,0.0,0.0,0.0,79.0,87.0,19.0,36.5,139.0,3.2998047,1.2998047,657.0,1
63.573,1.0,1.0,1.0,0.0,0.0,0.0,60.0,130.0,23.0,38.69531,125.0,4.0996094,0.89990234,32.0,1
74.88794,1.0,3.0,1.0,0.0,0.0,1.0,68.0,110.0,36.0,38.39844,148.0,13.0,0.89990234,692.0,0
86.32397,1.0,0.0,1.0,0.0,0.0,1.0,56.0,105.0,24.0,36.19531,133.0,18.296875,1.1999512,14.0,1
56.323,0.0,2.0,1.0,1.0,0.0,1.0,0.0,135.0,10.0,38.5,132.0,15.3984375,3.199707,3.0,1
54.93997,1.0,2.0,1.0,0.0,0.0,1.0,101.0,77.0,20.0,36.0,131.0,8.8984375,1.1999512,800.0,1
76.29797,1.0,1.0,1.0,0.0,0.0,2.0,115.0,108.0,24.0,36.19531,128.0,7.5,3.5,42.0,1
84.69299,0.0,1.0,2.0,1.0,0.0,1.0,111.0,60.0,3.0,36.5,142.0,12.3984375,3.0996094,44.0,1
55.51797,0.0,4.0,1.0,0.0,0.0,1.0,121.0,150.0,56.0,36.09375,136.0,26.699219,0.89990234,156.0,1
73.15295,0.0,1.0,1.0,0.0,0.0,1.0,70.0,63.0,28.0,36.89844,148.0,14.298828,6.6992188,1385.0,0
79.01697,1.0,2.0,2.0,0.0,0.0,0.0,105.0,60.0,22.0,36.39844,132.0,6.399414,1.5998535,30.0,1
61.133,0.0,1.0,1.0,0.0,0.0,0.0,107.0,64.0,10.0,36.5,136.0,9.199219,1.0,213.0,1
58.14398,0.0,2.0,3.0,0.0,0.0,1.0,57.0,70.0,24.0,36.5,136.0,9.099609,1.7998047,540.0,1
79.52594,0.0,3.0,1.0,0.0,1.0,1.0,66.0,118.0,12.0,38.19531,137.0,8.699219,0.19998169,66.0,1
69.35797,1.0,2.0,1.0,0.0,0.0,1.0,98.0,80.0,24.0,37.0,140.0,8.298828,1.3999023,1471.0,1
76.01398,1.0,5.0,1.0,1.0,0.0,1.0,67.0,70.0,20.0,38.39844,141.0,7.5,0.6999512,123.0,1
65.29999,0.0,1.0,1.0,0.0,0.0,0.0,79.0,87.0,24.0,37.0,135.0,61.195312,1.5998535,452.0,1
78.60394,1.0,1.0,1.0,1.0,0.0,1.0,120.0,68.0,8.0,38.09375,145.0,10.798828,3.2998047,1426.0,0
70.81494,1.0,1.0,2.0,0.0,0.0,1.0,55.0,64.0,8.0,36.59375,150.0,19.097656,2.3999023,17.0,1
60.79398,0.0,3.0,2.0,1.0,0.0,1.0,80.0,100.0,25.0,35.59375,149.0,6.0996094,1.8999023,323.0,1
65.71399,0.0,2.0,1.0,0.0,0.0,1.0,43.0,80.0,26.0,38.89844,137.0,14.8984375,7.6992188,6.0,1
71.48798,1.0,4.0,1.0,1.0,0.0,1.0,83.0,54.0,16.0,36.59375,139.0,7.0996094,1.0,1202.0,1
59.129,0.0,2.0,1.0,1.0,0.0,1.0,51.0,76.0,24.0,36.09375,146.0,12.699219,2.5996094,94.0,1
76.22498,0.0,1.0,1.0,0.0,0.0,1.0,71.0,158.0,32.0,35.79688,141.0,10.8984375,2.199707,487.0,0
72.75,1.0,4.0,1.0,0.0,1.0,1.0,82.0,60.0,24.0,36.79688,137.0,7.399414,0.5,447.0,1
95.56494,1.0,2.0,1.0,1.0,0.0,1.0,77.0,160.0,28.0,36.69531,144.0,12.699219,1.6999512,1668.0,1
43.63898,0.0,0.0,1.0,0.0,0.0,1.0,114.0,74.0,34.0,36.09375,129.0,25.796875,0.6999512,39.0,1
62.87198,1.0,1.0,1.0,0.0,0.0,0.0,100.0,84.0,20.0,36.89844,135.0,13.099609,0.89990234,60.0,1
85.04297,0.0,0.0,1.0,0.0,0.0,1.0,75.0,54.0,16.0,36.59375,139.0,10.5,0.89990234,517.0,1
48.45999,1.0,4.0,1.0,0.0,0.0,1.0,91.0,105.0,20.0,36.5,134.0,6.5,1.0,167.0,1
35.32098,0.0,0.0,2.0,0.0,0.0,1.0,153.0,110.0,24.0,35.09375,136.0,13.0,1.2998047,25.0,1
51.573,1.0,1.0,1.0,0.0,0.0,0.0,98.0,85.0,28.0,37.19531,133.0,10.099609,1.2998047,24.0,1
58.79498,1.0,1.0,1.0,0.0,0.0,1.0,111.0,139.0,14.0,39.09375,146.0,37.0,1.5,130.0,1
23.24699,0.0,1.0,1.0,0.0,0.0,2.0,67.0,145.0,42.0,38.39844,145.0,0.04999542,1.6999512,23.0,1
56.91199,0.0,1.0,1.0,0.0,0.0,0.0,60.0,140.0,40.0,38.29688,136.0,7.0996094,0.79992676,40.0,1
38.90799,1.0,2.0,1.0,0.0,0.0,1.0,107.0,120.0,28.0,37.5,125.0,18.699219,4.2998047,1480.0,1
47.41699,1.0,1.0,1.0,0.0,0.0,0.0,68.0,71.0,20.0,36.69531,128.0,12.199219,1.0998535,74.0,1
42.29199,1.0,2.0,1.0,0.0,0.0,2.0,42.0,115.0,35.0,38.39844,125.0,14.298828,3.5,5.0,1
50.133,0.0,1.0,1.0,0.0,0.0,1.0,67.0,134.0,10.0,39.59375,138.0,11.699219,0.89990234,22.0,1
79.54596,1.0,3.0,1.0,1.0,0.0,1.0,60.0,25.0,32.0,38.29688,146.0,15.3984375,0.6999512,580.0,1
60.08499,0.0,2.0,1.0,0.0,0.0,0.0,101.0,70.0,22.0,37.29688,140.0,7.1992188,2.199707,80.0,1
77.396,0.0,3.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,37.09375,137.0,9.298828,1.2998047,1375.0,0
82.06696,0.0,2.0,1.0,0.0,0.0,0.0,77.0,77.0,22.0,35.59375,134.0,6.0996094,1.0998535,356.0,1
75.07495,0.0,0.0,1.0,0.0,0.0,1.0,71.0,74.0,11.0,37.79688,138.0,15.599609,4.0996094,18.0,1
84.13995,1.0,1.0,1.0,0.0,0.0,1.0,83.0,73.0,20.0,37.59375,143.0,7.0996094,1.0,21.0,1
46.06699,0.0,1.0,3.0,1.0,0.0,1.0,93.0,96.0,28.0,36.5,137.0,6.5996094,0.5999756,538.0,0
77.60394,0.0,0.0,1.0,0.0,0.0,1.0,63.0,74.0,26.0,37.89844,138.0,10.3984375,2.699707,10.0,1
67.02295,1.0,0.0,1.0,0.0,0.0,2.0,60.0,61.0,8.0,38.29688,146.0,14.599609,1.7998047,104.0,1
68.29297,0.0,2.0,1.0,1.0,0.0,1.0,63.0,61.0,20.0,36.09375,138.0,8.599609,2.199707,10.0,1
34.63699,0.0,1.0,1.0,0.0,0.0,0.0,58.0,77.0,21.0,36.09375,137.0,3.8999023,0.6999512,384.0,1
70.836,1.0,4.0,1.0,1.0,0.0,2.0,72.0,63.0,20.0,36.5,138.0,6.2998047,1.2998047,1391.0,0
56.0,0.0,3.0,3.0,0.0,0.0,1.0,73.0,125.0,31.0,38.0,134.0,11.199219,1.1999512,1350.0,0
40.50897,0.0,1.0,1.0,0.0,0.0,1.0,143.0,130.0,10.0,38.29688,134.0,6.899414,1.5,69.0,1
72.43298,1.0,0.0,1.0,0.0,0.0,1.0,71.0,64.0,22.0,36.59375,141.0,7.0,1.1999512,926.0,0
78.448,1.0,1.0,1.0,1.0,0.0,1.0,49.0,117.0,8.0,38.29688,134.0,13.099609,0.79992676,315.0,1
72.849,0.0,3.0,2.0,0.0,1.0,0.0,79.0,156.0,40.0,37.59375,139.0,9.5,1.0,105.0,1
51.086,1.0,2.0,3.0,0.0,0.0,1.0,110.0,130.0,20.0,39.19531,150.0,18.699219,1.5,1585.0,0
51.87399,0.0,2.0,1.0,0.0,0.0,1.0,62.0,72.0,16.0,38.0,138.0,2.0996094,0.5,728.0,0
61.37997,1.0,2.0,1.0,0.0,0.0,1.0,154.0,141.0,30.0,37.69531,141.0,8.599609,0.5999756,748.0,1
70.11896,1.0,2.0,1.0,0.0,0.0,1.0,79.0,140.0,38.0,38.09375,138.0,10.8984375,1.1999512,799.0,0
87.13995,1.0,2.0,1.0,0.0,0.0,2.0,43.0,114.0,12.0,38.19531,143.0,7.0996094,2.0996094,12.0,1
68.22198,0.0,2.0,1.0,0.0,0.0,1.0,80.0,90.0,25.0,36.19531,141.0,7.399414,1.6999512,1578.0,0
61.64798,1.0,5.0,1.0,0.0,0.0,1.0,109.0,110.0,24.0,36.09375,129.0,4.1992188,3.2998047,1328.0,0
75.24396,0.0,4.0,1.0,1.0,1.0,1.0,75.0,76.0,16.0,36.0,129.0,9.699219,0.6999512,46.0,1
52.10999,1.0,1.0,1.0,0.0,0.0,1.0,68.0,110.0,42.0,36.39844,132.0,31.699219,1.5,1512.0,0
69.47296,1.0,2.0,1.0,0.0,0.0,1.0,43.0,130.0,29.0,40.19531,135.0,8.8984375,0.5999756,20.0,1
62.27197,0.0,4.0,1.0,0.0,0.0,1.0,68.0,140.0,36.0,38.0,132.0,6.7998047,7.2998047,7.0,1
64.81299,1.0,4.0,3.0,1.0,0.0,1.0,58.0,44.0,16.0,36.09375,140.0,8.699219,1.0,488.0,1
85.75995,1.0,1.0,1.0,0.0,0.0,1.0,72.0,114.0,28.0,35.89844,145.0,13.798828,1.5,19.0,1
51.491,1.0,1.0,1.0,0.0,0.0,1.0,63.0,135.0,36.0,37.09375,129.0,39.0,3.699707,90.0,1
36.45999,1.0,0.0,1.0,0.0,0.0,1.0,110.0,123.0,34.0,39.0,139.0,16.0,0.6999512,1913.0,0
75.52899,1.0,3.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,37.0,136.0,4.1992188,2.3999023,1570.0,0
44.57199,1.0,3.0,1.0,0.0,0.0,1.0,63.0,115.0,22.0,37.69531,135.0,16.699219,0.39996338,584.0,0
50.82797,1.0,1.0,1.0,0.0,0.0,1.0,91.0,125.0,22.0,36.89844,136.0,10.099609,1.8999023,2020.0,0
66.37598,1.0,5.0,2.0,0.0,1.0,1.0,60.0,40.0,20.0,35.79688,150.0,17.5,2.2998047,33.0,1
45.38498,1.0,1.0,2.0,0.0,0.0,0.0,65.0,85.0,16.0,36.39844,137.0,12.599609,1.3999023,8.0,1
76.66498,0.0,3.0,1.0,1.0,0.0,1.0,128.0,147.0,0.0,38.5,134.0,28.097656,0.5999756,278.0,1
66.50195,0.0,4.0,1.0,0.0,0.0,0.0,93.0,120.0,20.0,36.09375,139.0,8.599609,0.89990234,165.0,1
68.62994,0.0,0.0,1.0,0.0,0.0,1.0,68.0,144.0,40.0,40.59375,136.0,29.597656,1.5998535,33.0,1
85.80194,0.0,1.0,1.0,0.0,1.0,1.0,47.0,144.0,16.0,38.09375,137.0,12.099609,1.0998535,31.0,1
41.65399,0.0,3.0,1.0,0.0,0.0,1.0,114.0,63.0,32.0,39.19531,133.0,12.699219,0.5,234.0,1
46.53,0.0,3.0,1.0,0.0,0.0,1.0,61.0,122.0,8.0,37.29688,135.0,15.0,2.3999023,6.0,1
85.05096,0.0,1.0,1.0,0.0,0.0,1.0,58.0,125.0,28.0,38.09375,133.0,6.0,1.3999023,1086.0,0
71.48297,1.0,1.0,3.0,0.0,0.0,0.0,115.0,114.0,24.0,36.69531,134.0,6.399414,1.0998535,93.0,1
62.35999,1.0,1.0,1.0,0.0,0.0,2.0,101.0,65.0,14.0,36.5,130.0,16.898438,2.0,15.0,1
53.84,0.0,1.0,1.0,0.0,0.0,1.0,134.0,106.0,22.0,37.89844,141.0,7.7998047,0.79992676,1064.0,1
49.37698,1.0,0.0,1.0,0.0,0.0,1.0,115.0,71.0,16.0,36.29688,134.0,20.398438,0.6999512,745.0,0
69.62396,0.0,1.0,1.0,0.0,0.0,0.0,121.0,124.0,16.0,38.89844,149.0,10.099609,1.7998047,78.0,1
72.487,0.0,2.0,2.0,0.0,1.0,1.0,63.0,80.0,20.0,36.09375,135.0,6.0996094,1.8999023,15.0,1
69.27594,1.0,0.0,1.0,0.0,0.0,1.0,121.0,48.0,12.0,37.59375,132.0,10.5,0.79992676,1667.0,0
57.659,1.0,2.0,1.0,1.0,0.0,1.0,65.0,115.0,30.0,35.0,131.0,6.899414,0.79992676,31.0,1
65.70294,0.0,1.0,5.0,0.0,0.0,1.0,97.0,65.0,8.0,38.0,141.0,17.5,5.5,773.0,1
71.849,0.0,3.0,1.0,0.0,0.0,1.0,50.0,25.0,28.0,38.5,136.0,9.298828,2.5,667.0,0
67.26099,0.0,2.0,1.0,0.0,0.0,0.0,100.0,80.0,25.0,36.09375,129.0,24.699219,1.0,7.0,1
59.44397,0.0,1.0,1.0,1.0,0.0,1.0,142.0,115.0,8.0,38.79688,144.0,19.296875,1.0998535,18.0,1
78.00995,0.0,1.0,1.0,0.0,0.0,1.0,117.0,70.0,20.0,35.59375,146.0,16.898438,1.6999512,26.0,1
93.01599,0.0,1.0,1.0,0.0,0.0,1.0,110.0,101.0,44.0,38.39844,140.0,10.3984375,0.6999512,4.0,1
56.45999,0.0,1.0,1.0,0.0,0.0,1.0,67.0,110.0,36.0,38.59375,134.0,16.097656,8.5,1882.0,0
77.15497,0.0,1.0,1.0,0.0,0.0,1.0,45.0,38.0,24.0,34.79688,146.0,19.5,1.8999023,33.0,1
78.61694,0.0,6.0,1.0,1.0,0.0,1.0,76.0,60.0,22.0,35.5,144.0,8.699219,0.89990234,489.0,0
82.14099,0.0,1.0,2.0,0.0,0.0,0.0,75.0,70.0,22.0,36.5,133.0,9.199219,1.2998047,65.0,1
45.89999,1.0,2.0,1.0,0.0,0.0,1.0,78.0,110.0,24.0,37.79688,134.0,10.099609,0.79992676,90.0,1
76.33099,1.0,0.0,2.0,0.0,0.0,1.0,125.0,85.0,22.0,37.29688,141.0,15.0,1.0998535,24.0,1
76.81897,0.0,1.0,1.0,0.0,0.0,2.0,136.0,126.0,30.0,37.89844,143.0,14.199219,1.1999512,8.0,1
58.086,0.0,3.0,1.0,1.0,0.0,1.0,76.0,104.0,24.0,36.0,134.0,11.8984375,1.0998535,1948.0,0
52.67599,0.0,1.0,1.0,0.0,0.0,0.0,104.0,78.0,16.0,37.79688,128.0,37.296875,0.89990234,544.0,1
64.06598,0.0,2.0,1.0,0.0,0.0,0.0,64.0,76.0,10.0,38.09375,133.0,8.0,0.6999512,1377.0,0
53.96597,1.0,5.0,1.0,0.0,0.0,1.0,106.0,76.0,20.0,35.89844,128.0,25.097656,1.1999512,84.0,1
70.09698,0.0,1.0,1.0,0.0,0.0,1.0,60.0,60.0,20.0,36.09375,144.0,10.099609,1.0998535,1750.0,0
63.92599,0.0,1.0,1.0,0.0,0.0,2.0,108.0,120.0,20.0,35.79688,136.0,18.597656,0.6999512,16.0,1
78.95697,1.0,4.0,1.0,0.0,0.0,1.0,54.0,59.0,24.0,36.89844,142.0,5.5996094,1.2998047,1610.0,0
70.823,1.0,3.0,1.0,1.0,0.0,1.0,75.0,70.0,20.0,36.0,141.0,6.899414,2.0,26.0,1
92.65399,1.0,1.0,1.0,1.0,0.0,1.0,53.0,78.0,10.0,39.0,130.0,5.5,1.3999023,8.0,1
32.08499,0.0,3.0,3.0,0.0,0.0,1.0,53.0,105.0,16.0,36.5,134.0,5.5996094,1.2998047,877.0,1
33.89697,0.0,1.0,1.0,0.0,0.0,1.0,47.0,100.0,20.0,36.09375,135.0,8.599609,0.79992676,936.0,0
56.616,0.0,3.0,1.0,0.0,0.0,1.0,157.0,179.0,41.0,39.59375,133.0,17.796875,1.2998047,507.0,0
72.57794,1.0,3.0,1.0,1.0,0.0,0.0,60.0,113.0,28.0,38.79688,137.0,14.599609,0.89990234,379.0,1
64.48999,1.0,3.0,1.0,0.0,0.0,2.0,142.0,160.0,28.0,34.59375,140.0,0.09999084,1.5,569.0,0
65.44598,0.0,5.0,1.0,1.0,0.0,2.0,33.0,167.0,38.0,36.0,126.0,40.398438,5.899414,461.0,1
40.68698,1.0,1.0,4.0,0.0,0.0,0.0,83.0,80.0,28.0,36.29688,136.0,5.7998047,1.6999512,18.0,1
83.59796,0.0,2.0,1.0,0.0,0.0,1.0,93.0,100.0,20.0,38.29688,144.0,12.3984375,1.5,6.0,1
41.448,0.0,3.0,1.0,0.0,0.0,1.0,57.0,60.0,40.0,36.19531,137.0,9.5,0.5999756,1861.0,0
61.39398,1.0,4.0,2.0,1.0,0.0,1.0,65.0,106.0,28.0,36.0,132.0,4.1992188,0.5999756,566.0,0
58.53,1.0,2.0,4.0,0.0,0.0,1.0,53.0,115.0,20.0,36.39844,136.0,6.7998047,2.0,864.0,0
86.89398,1.0,2.0,1.0,1.0,0.0,1.0,80.0,110.0,30.0,36.09375,135.0,10.298828,1.3999023,404.0,1
55.05499,0.0,1.0,1.0,0.0,0.0,0.0,72.0,101.0,16.0,36.5,133.0,10.3984375,1.1999512,6.0,1
85.50598,0.0,1.0,1.0,0.0,0.0,1.0,107.0,55.0,44.0,38.19531,143.0,10.599609,1.8999023,14.0,1
37.91397,0.0,1.0,1.0,0.0,0.0,0.0,103.0,128.0,24.0,38.69531,137.0,6.7998047,3.5,58.0,1
67.68195,0.0,2.0,1.0,0.0,0.0,0.0,65.0,101.0,24.0,35.79688,131.0,6.0996094,0.89990234,500.0,1
66.00098,0.0,1.0,2.0,0.0,0.0,1.0,75.0,96.0,24.0,35.39844,145.0,28.796875,4.7998047,1000.0,0
84.25995,0.0,2.0,1.0,0.0,0.0,1.0,74.0,118.0,12.0,36.39844,136.0,7.7998047,1.5998535,14.0,1
67.06396,1.0,2.0,1.0,0.0,0.0,1.0,126.0,134.0,25.0,38.09375,130.0,8.199219,3.3999023,982.0,0
72.20795,1.0,1.0,1.0,0.0,0.0,0.0,84.0,81.0,24.0,36.19531,137.0,9.3984375,1.0,31.0,1
64.06,1.0,1.0,1.0,0.0,0.0,0.0,75.0,100.0,18.0,36.89844,134.0,7.7998047,0.6999512,93.0,1
68.10394,0.0,1.0,1.0,0.0,0.0,0.0,122.0,105.0,25.0,37.59375,136.0,8.5,1.2998047,273.0,1
31.82999,0.0,3.0,1.0,0.0,0.0,1.0,115.0,120.0,28.0,38.29688,138.0,14.0,6.2998047,394.0,1
66.31097,1.0,2.0,1.0,0.0,0.0,1.0,62.0,69.0,24.0,36.79688,134.0,7.5,3.0996094,92.0,1
71.82495,1.0,6.0,2.0,1.0,1.0,1.0,103.0,111.0,22.0,37.0,135.0,55.398438,5.6992188,1406.0,0
64.66498,0.0,1.0,0.0,1.0,0.0,1.0,42.0,65.0,33.0,33.69531,147.0,19.296875,7.399414,516.0,0
44.909,0.0,3.0,1.0,0.0,0.0,1.0,46.0,122.0,33.0,36.09375,144.0,10.8984375,1.2998047,24.0,1
37.25699,0.0,6.0,3.0,0.0,0.0,2.0,65.0,100.0,42.0,34.89844,146.0,9.8984375,4.1992188,12.0,1
61.78198,0.0,3.0,1.0,1.0,0.0,1.0,63.0,71.0,28.0,36.0,147.0,10.599609,1.8999023,1085.0,0
24.101,1.0,0.0,1.0,0.0,0.0,1.0,49.0,60.0,6.0,36.79688,150.0,13.0,2.0,958.0,0
34.93997,0.0,0.0,2.0,0.0,0.0,1.0,118.0,60.0,33.0,35.79688,136.0,7.0,0.5999756,3.0,1
72.06598,0.0,1.0,1.0,0.0,0.0,2.0,108.0,160.0,32.0,38.39844,131.0,20.898438,0.79992676,655.0,0
89.58197,0.0,2.0,2.0,0.0,1.0,0.0,114.0,107.0,24.0,36.29688,137.0,17.796875,0.89990234,179.0,1
48.43799,1.0,1.0,1.0,0.0,0.0,1.0,122.0,145.0,15.0,38.0,145.0,16.199219,1.0998535,693.0,0
50.97897,0.0,2.0,1.0,0.0,0.0,1.0,137.0,115.0,35.0,39.09375,133.0,13.199219,0.5999756,35.0,1
62.004,1.0,4.0,2.0,1.0,0.0,1.0,141.0,65.0,20.0,36.79688,140.0,8.5,1.5998535,1324.0,0
78.58698,0.0,2.0,1.0,1.0,1.0,1.0,80.0,68.0,16.0,36.09375,154.0,2.2998047,2.0,879.0,0
64.57996,1.0,4.0,3.0,0.0,0.0,1.0,62.0,76.0,24.0,36.69531,135.0,8.798828,4.899414,393.0,0
62.155,0.0,1.0,1.0,0.0,0.0,1.0,77.0,130.0,30.0,39.0,136.0,12.099609,0.89990234,5.0,1
52.392,0.0,3.0,2.0,0.0,0.0,1.0,110.0,70.0,18.0,36.0,140.0,6.2998047,4.6992188,1638.0,1
74.836,0.0,3.0,1.0,1.0,0.0,1.0,114.0,154.0,51.0,38.0,148.0,11.599609,5.0996094,20.0,1
65.60999,1.0,3.0,1.0,0.0,0.0,1.0,94.0,140.0,24.0,35.79688,122.0,7.399414,2.699707,279.0,1
30.04799,1.0,1.0,1.0,0.0,0.0,1.0,68.0,116.0,7.0,36.0,135.0,8.8984375,0.5,540.0,1
85.31995,1.0,2.0,1.0,1.0,0.0,1.0,57.0,155.0,8.0,38.69531,140.0,11.798828,1.5,5.0,1
51.54797,0.0,1.0,1.0,0.0,0.0,2.0,65.0,126.0,29.0,37.89844,132.0,17.597656,0.5999756,466.0,1
47.95297,0.0,2.0,1.0,0.0,0.0,1.0,113.0,106.0,10.0,36.0,137.0,23.0,1.0998535,26.0,1
59.461,1.0,1.0,1.0,0.0,0.0,0.0,52.0,175.0,26.0,38.89844,131.0,11.298828,1.0,747.0,0
33.94897,1.0,3.0,1.0,0.0,0.0,1.0,133.0,85.0,28.0,37.59375,140.0,11.5,1.3999023,820.0,0
66.34595,1.0,3.0,1.0,0.0,0.0,2.0,108.0,114.0,8.0,38.39844,139.0,7.5,0.5999756,675.0,0
77.28998,0.0,2.0,1.0,0.0,0.0,1.0,99.0,100.0,24.0,35.79688,140.0,13.199219,0.6999512,959.0,1
66.61694,0.0,1.0,1.0,0.0,0.0,0.0,86.0,60.0,8.0,36.89844,141.0,2.699707,0.89990234,31.0,1
65.82098,1.0,0.0,1.0,0.0,0.0,1.0,75.0,104.0,20.0,36.5,136.0,1.5,0.79992676,479.0,0
64.70398,1.0,1.0,1.0,0.0,0.0,1.0,87.0,94.0,14.0,37.5,129.0,15.8984375,0.5999756,35.0,1
76.88397,0.0,1.0,0.0,0.0,0.0,1.0,83.0,100.0,25.0,36.09375,138.0,7.899414,1.0998535,1024.0,1
73.90295,0.0,2.0,1.0,0.0,0.0,1.0,100.0,100.0,20.0,36.79688,137.0,14.8984375,1.5,1736.0,0
73.98999,0.0,4.0,1.0,0.0,0.0,2.0,68.0,78.0,28.0,36.0,128.0,10.798828,1.1999512,436.0,0
76.71198,0.0,1.0,1.0,0.0,0.0,1.0,109.0,115.0,29.0,35.59375,142.0,5.0,1.0,1895.0,1
52.38599,1.0,2.0,1.0,1.0,0.0,1.0,131.0,71.0,14.0,36.09375,134.0,13.599609,0.5,639.0,0
86.62799,0.0,1.0,1.0,0.0,0.0,1.0,98.0,75.0,36.0,36.39844,150.0,28.898438,1.0,1061.0,0
48.71698,1.0,5.0,1.0,1.0,0.0,1.0,134.0,113.0,12.0,38.59375,132.0,16.597656,0.89990234,534.0,0
78.91595,0.0,3.0,1.0,0.0,0.0,1.0,56.0,77.0,32.0,35.59375,132.0,12.199219,3.2998047,23.0,1
57.88397,0.0,4.0,2.0,1.0,0.0,1.0,67.0,104.0,10.0,36.0,149.0,12.599609,1.3999023,8.0,1
63.60797,0.0,2.0,3.0,0.0,0.0,0.0,172.0,195.0,8.0,41.0,143.0,18.699219,1.1999512,58.0,1
71.797,0.0,1.0,2.0,0.0,0.0,2.0,61.0,80.0,22.0,35.79688,127.0,5.6992188,0.79992676,15.0,1
39.12698,1.0,0.0,1.0,0.0,0.0,1.0,68.0,144.0,28.0,38.39844,136.0,17.398438,1.1999512,1823.0,0
72.68195,0.0,2.0,1.0,0.0,0.0,1.0,67.0,115.0,37.0,36.29688,136.0,16.296875,0.89990234,20.0,1
67.88495,1.0,3.0,1.0,0.0,0.0,1.0,60.0,64.0,25.0,36.0,129.0,11.199219,5.399414,2028.0,0
59.69299,0.0,4.0,1.0,0.0,0.0,1.0,65.0,94.0,20.0,35.09375,141.0,12.599609,1.6999512,55.0,1
75.79498,1.0,1.0,1.0,0.0,0.0,1.0,59.0,90.0,22.0,37.5,128.0,30.597656,2.699707,23.0,1
57.81497,0.0,1.0,1.0,0.0,0.0,0.0,88.0,100.0,18.0,36.0,136.0,19.097656,0.89990234,22.0,1
62.71899,1.0,0.0,1.0,0.0,0.0,1.0,45.0,200.0,36.0,36.09375,124.0,17.597656,2.5996094,3.0,1
72.59698,0.0,2.0,1.0,0.0,0.0,1.0,50.0,120.0,12.0,36.69531,129.0,28.097656,3.5,3.0,1
30.33499,1.0,1.0,1.0,0.0,0.0,1.0,140.0,156.0,26.0,38.59375,145.0,6.5,0.79992676,10.0,1
68.24597,0.0,1.0,4.0,1.0,0.0,1.0,117.0,35.0,20.0,36.0,131.0,17.898438,4.899414,1478.0,0
72.73596,1.0,2.0,2.0,0.0,0.0,1.0,60.0,105.0,24.0,38.89844,141.0,15.5,4.899414,436.0,0
86.22595,1.0,1.0,1.0,0.0,0.0,1.0,128.0,54.0,24.0,38.0,137.0,14.8984375,2.3999023,8.0,1
64.62695,1.0,2.0,2.0,1.0,0.0,1.0,53.0,58.0,48.0,36.09375,146.0,20.398438,4.2998047,1452.0,0
77.75995,0.0,2.0,1.0,0.0,0.0,1.0,58.0,60.0,16.0,36.19531,133.0,4.899414,1.5998535,7.0,1
48.47598,0.0,1.0,1.0,0.0,0.0,0.0,67.0,80.0,16.0,35.59375,136.0,6.0,1.0,211.0,1
77.03796,1.0,3.0,1.0,0.0,0.0,1.0,71.0,101.0,28.0,35.79688,136.0,6.7998047,1.0998535,723.0,0
85.52997,1.0,2.0,1.0,0.0,1.0,1.0,121.0,118.0,30.0,37.79688,135.0,17.398438,0.5,31.0,1
86.26099,0.0,2.0,1.0,1.0,0.0,1.0,158.0,61.0,10.0,36.69531,136.0,8.3984375,1.2998047,5.0,1
57.69498,1.0,1.0,1.0,0.0,0.0,0.0,74.0,110.0,28.0,36.0,133.0,8.3984375,0.6999512,12.0,1
72.323,0.0,2.0,1.0,1.0,0.0,0.0,81.0,112.0,20.0,39.19531,128.0,16.296875,0.79992676,66.0,1
65.98999,0.0,3.0,2.0,0.0,0.0,0.0,0.0,0.0,0.0,37.69531,129.0,10.8984375,1.0998535,3.0,1
90.409,1.0,5.0,1.0,0.0,0.0,1.0,105.0,71.0,20.0,36.29688,142.0,7.399414,1.6999512,47.0,1
84.79395,1.0,2.0,1.0,0.0,0.0,1.0,75.0,96.0,24.0,36.29688,129.0,5.6992188,0.79992676,408.0,0
81.40997,1.0,1.0,1.0,0.0,0.0,1.0,61.0,89.0,11.0,36.39844,139.0,5.1992188,1.1999512,158.0,1
41.26199,0.0,0.0,2.0,0.0,0.0,1.0,45.0,125.0,14.0,39.09375,131.0,19.0,0.89990234,624.0,0
66.5,0.0,1.0,1.0,0.0,0.0,0.0,56.0,101.0,20.0,34.5,131.0,4.6992188,0.79992676,269.0,1
57.92499,1.0,3.0,3.0,1.0,0.0,1.0,65.0,106.0,28.0,37.79688,136.0,11.5,1.0,446.0,0
61.32498,0.0,1.0,1.0,0.0,0.0,0.0,131.0,48.0,8.0,37.29688,146.0,15.599609,1.2998047,25.0,1
67.50195,0.0,0.0,1.0,0.0,0.0,1.0,44.0,168.0,27.0,39.0,142.0,14.298828,2.0996094,95.0,1
68.31995,0.0,1.0,1.0,0.0,0.0,1.0,103.0,60.0,20.0,36.09375,140.0,9.3984375,1.3999023,813.0,0
79.37299,0.0,2.0,1.0,0.0,0.0,1.0,117.0,79.0,20.0,36.0,134.0,15.599609,1.0998535,290.0,1
60.55298,0.0,3.0,1.0,1.0,0.0,1.0,56.0,150.0,38.0,40.19531,151.0,21.898438,2.699707,1529.0,1
63.23599,0.0,3.0,1.0,0.0,0.0,1.0,100.0,82.0,20.0,36.19531,138.0,11.699219,0.89990234,33.0,1
63.01398,0.0,2.0,1.0,0.0,0.0,1.0,75.0,118.0,16.0,35.69531,136.0,10.099609,1.7998047,41.0,1
54.71597,1.0,4.0,1.0,1.0,0.0,1.0,100.0,75.0,15.0,38.0,132.0,26.296875,2.199707,1045.0,0
58.05099,1.0,2.0,2.0,0.0,0.0,0.0,79.0,100.0,24.0,37.39844,137.0,10.298828,0.89990234,1395.0,0
81.85596,0.0,2.0,1.0,0.0,0.0,1.0,165.0,105.0,12.0,38.09375,145.0,10.199219,0.89990234,444.0,0
93.008,1.0,1.0,1.0,0.0,0.0,1.0,56.0,68.0,30.0,36.09375,143.0,10.298828,1.5998535,10.0,1
78.00098,0.0,2.0,1.0,0.0,0.0,1.0,69.0,126.0,28.0,37.79688,146.0,13.0,0.89990234,248.0,1
64.22198,1.0,7.0,1.0,1.0,0.0,1.0,109.0,128.0,8.0,36.89844,135.0,43.59375,0.79992676,173.0,1
52.43298,1.0,1.0,2.0,0.0,0.0,0.0,89.0,46.0,20.0,36.79688,140.0,7.899414,0.89990234,53.0,1
62.987,1.0,3.0,2.0,0.0,0.0,1.0,40.0,66.0,10.0,36.29688,135.0,3.0,0.6999512,19.0,1
51.18698,0.0,3.0,1.0,1.0,0.0,0.0,120.0,140.0,20.0,39.5,135.0,11.3984375,1.6999512,1243.0,1
65.396,0.0,7.0,1.0,1.0,0.0,1.0,79.0,73.0,28.0,36.39844,139.0,9.599609,3.0,147.0,1
59.67697,0.0,2.0,1.0,0.0,0.0,0.0,80.0,81.0,24.0,36.0,133.0,20.097656,0.79992676,96.0,1
45.06998,1.0,1.0,1.0,0.0,0.0,0.0,81.0,80.0,20.0,37.79688,136.0,9.3984375,0.89990234,256.0,1
54.26099,0.0,3.0,1.0,0.0,0.0,1.0,63.0,129.0,14.0,36.79688,138.0,13.599609,1.1999512,4.0,1
69.92694,1.0,2.0,1.0,1.0,0.0,1.0,113.0,65.0,27.0,35.0,135.0,19.597656,2.8999023,21.0,1
61.70599,1.0,3.0,1.0,0.0,0.0,1.0,58.0,165.0,38.0,38.59375,149.0,15.5,4.6992188,6.0,1
77.67596,1.0,2.0,2.0,0.0,0.0,0.0,85.0,110.0,20.0,36.89844,134.0,11.3984375,1.1999512,59.0,1
79.19196,0.0,0.0,1.0,0.0,0.0,1.0,52.0,74.0,26.0,37.59375,130.0,16.296875,4.2998047,390.0,1
59.16998,1.0,1.0,2.0,0.0,0.0,2.0,77.0,68.0,18.0,37.89844,141.0,7.6992188,0.6999512,3.0,1
58.42798,1.0,1.0,1.0,0.0,0.0,0.0,67.0,135.0,10.0,38.0,145.0,18.0,2.8999023,6.0,1
38.78198,0.0,2.0,1.0,0.0,0.0,1.0,110.0,122.0,24.0,38.79688,132.0,13.199219,1.1999512,846.0,0
36.82397,0.0,4.0,1.0,0.0,0.0,1.0,65.0,60.0,10.0,38.29688,136.0,22.597656,1.5,808.0,0
70.25098,1.0,3.0,2.0,1.0,0.0,1.0,103.0,102.0,24.0,36.79688,145.0,16.0,0.6999512,262.0,1
74.64996,0.0,1.0,1.0,0.0,0.0,2.0,101.0,74.0,28.0,35.89844,137.0,41.796875,0.89990234,36.0,1
45.98798,1.0,1.0,1.0,0.0,0.0,0.0,114.0,136.0,28.0,36.0,134.0,5.399414,7.5,74.0,1
59.29599,1.0,1.0,1.0,0.0,0.0,0.0,100.0,96.0,20.0,36.79688,137.0,7.5996094,0.5999756,65.0,1
52.51498,1.0,3.0,1.0,0.0,0.0,1.0,55.0,140.0,21.0,38.09375,142.0,65.6875,1.5,226.0,1
28.75299,1.0,3.0,1.0,0.0,0.0,1.0,25.0,0.0,12.0,37.39844,150.0,14.599609,1.5,572.0,0
58.66699,0.0,1.0,1.0,0.0,0.0,2.0,95.0,68.0,20.0,37.0,138.0,6.7998047,0.89990234,196.0,1
66.30298,1.0,4.0,1.0,1.0,0.0,1.0,67.0,104.0,10.0,38.29688,139.0,12.298828,2.3999023,68.0,1
77.56097,1.0,2.0,3.0,0.0,0.0,2.0,107.0,78.0,24.0,35.79688,137.0,7.7998047,1.3999023,1883.0,0
88.17499,0.0,3.0,1.0,1.0,0.0,1.0,76.0,64.0,28.0,35.79688,137.0,7.5996094,1.7998047,385.0,1
69.90796,0.0,1.0,1.0,0.0,0.0,0.0,65.0,85.0,28.0,36.19531,128.0,8.298828,1.3999023,121.0,1
48.05499,0.0,2.0,2.0,0.0,0.0,2.0,98.0,148.0,48.0,38.0,145.0,23.199219,1.2998047,17.0,1
65.67798,1.0,1.0,1.0,0.0,0.0,0.0,95.0,136.0,20.0,36.69531,138.0,10.8984375,0.6999512,432.0,1
44.23297,0.0,0.0,3.0,0.0,0.0,1.0,72.0,75.0,36.0,38.89844,143.0,19.199219,1.2998047,1057.0,0
65.62598,0.0,2.0,2.0,0.0,0.0,1.0,109.0,60.0,10.0,36.79688,128.0,11.798828,1.2998047,626.0,1
66.86896,0.0,3.0,1.0,1.0,0.0,1.0,59.0,122.0,40.0,35.39844,116.0,16.597656,2.0,448.0,1
75.69598,0.0,1.0,1.0,0.0,0.0,1.0,103.0,64.0,22.0,38.0,153.0,17.097656,4.0996094,450.0,0
72.80194,0.0,1.0,1.0,1.0,0.0,1.0,57.0,155.0,25.0,37.39844,131.0,6.0996094,0.89990234,643.0,0
65.56598,1.0,1.0,1.0,0.0,0.0,2.0,72.0,125.0,13.0,37.89844,130.0,22.898438,2.8999023,452.0,1
57.892,0.0,2.0,2.0,0.0,0.0,0.0,71.0,110.0,24.0,37.09375,139.0,4.7998047,1.0998535,152.0,1
65.92499,0.0,2.0,4.0,1.0,0.0,0.0,73.0,82.0,16.0,37.79688,137.0,5.0996094,1.0,275.0,1
83.72296,0.0,5.0,1.0,0.0,0.0,2.0,80.0,50.0,20.0,36.09375,142.0,9.3984375,1.5,347.0,0
73.51996,1.0,3.0,1.0,1.0,0.0,0.0,100.0,80.0,20.0,36.69531,136.0,21.898438,0.5999756,32.0,1
67.46594,0.0,1.0,1.0,0.0,0.0,0.0,109.0,100.0,24.0,35.5,136.0,4.1992188,1.0998535,60.0,1
49.76898,1.0,3.0,1.0,0.0,0.0,1.0,45.0,125.0,28.0,37.79688,143.0,7.899414,8.199219,86.0,1
58.793,0.0,1.0,1.0,0.0,0.0,2.0,111.0,104.0,34.0,36.0,138.0,10.199219,0.89990234,5.0,1
70.46997,1.0,3.0,2.0,0.0,0.0,1.0,83.0,80.0,18.0,37.0,141.0,11.3984375,1.0,439.0,1
57.28998,0.0,2.0,1.0,0.0,0.0,2.0,142.0,130.0,36.0,36.0,138.0,1.7998047,0.79992676,19.0,1
65.17999,0.0,4.0,1.0,1.0,0.0,1.0,73.0,136.0,20.0,38.59375,135.0,10.0,0.6999512,5.0,1
61.81198,1.0,4.0,1.0,1.0,0.0,1.0,107.0,60.0,20.0,36.69531,138.0,3.8999023,5.0996094,1015.0,0
83.71497,1.0,2.0,1.0,0.0,0.0,0.0,62.0,134.0,28.0,38.69531,140.0,18.898438,0.89990234,627.0,0
67.02795,0.0,2.0,1.0,1.0,0.0,1.0,68.0,66.0,22.0,36.59375,132.0,10.0,0.79992676,101.0,1
60.85699,1.0,0.0,1.0,0.0,0.0,1.0,137.0,62.0,14.0,36.19531,128.0,9.599609,8.298828,76.0,1
61.89999,0.0,0.0,1.0,0.0,0.0,1.0,102.0,55.0,8.0,36.59375,138.0,7.0996094,0.5999756,405.0,0
78.05096,1.0,0.0,1.0,0.0,0.0,1.0,100.0,70.0,16.0,35.59375,127.0,17.0,1.0,65.0,1
18.04199,1.0,0.0,1.0,0.0,0.0,2.0,77.0,60.0,24.0,35.69531,140.0,11.599609,0.89990234,358.0,0
59.63599,0.0,2.0,2.0,0.0,0.0,1.0,60.0,80.0,20.0,36.09375,130.0,7.899414,0.79992676,52.0,1
77.36896,0.0,0.0,1.0,0.0,0.0,1.0,43.0,189.0,16.0,36.59375,136.0,5.6992188,0.79992676,75.0,1
33.55197,0.0,2.0,2.0,0.0,0.0,1.0,113.0,125.0,28.0,39.29688,133.0,15.699219,1.0,442.0,1
68.19397,0.0,1.0,1.0,0.0,0.0,1.0,76.0,72.0,28.0,39.09375,139.0,24.796875,1.1999512,20.0,1
37.70798,0.0,4.0,2.0,0.0,0.0,1.0,123.0,120.0,22.0,39.19531,145.0,2.3999023,0.89990234,95.0,1
64.52795,1.0,2.0,1.0,0.0,0.0,1.0,97.0,80.0,20.0,37.79688,143.0,6.899414,0.89990234,792.0,0
69.46698,1.0,3.0,1.0,1.0,0.0,1.0,72.0,79.0,22.0,36.59375,140.0,9.5,0.89990234,796.0,0
81.22095,0.0,2.0,1.0,0.0,0.0,1.0,106.0,99.0,30.0,36.0,137.0,15.199219,1.1999512,23.0,1
66.15198,0.0,1.0,2.0,0.0,0.0,0.0,9.0,0.0,32.0,35.0,145.0,3.5,1.5,3.0,1
70.02899,1.0,3.0,1.0,1.0,0.0,1.0,125.0,120.0,8.0,38.19531,129.0,6.0,0.6999512,839.0,0
70.28094,1.0,4.0,1.0,0.0,0.0,1.0,83.0,72.0,20.0,36.0,137.0,12.3984375,1.5,4.0,1
72.56897,1.0,3.0,1.0,0.0,1.0,1.0,72.0,50.0,28.0,35.29688,141.0,7.2998047,0.89990234,384.0,0
64.14197,0.0,4.0,1.0,0.0,0.0,1.0,129.0,160.0,26.0,35.59375,136.0,11.599609,1.0998535,32.0,1
54.021,0.0,2.0,1.0,0.0,0.0,0.0,65.0,56.0,12.0,38.0,140.0,3.8999023,0.89990234,116.0,1
55.68799,1.0,3.0,1.0,1.0,0.0,1.0,70.0,73.0,30.0,35.89844,136.0,6.2998047,2.2998047,415.0,0
30.015,0.0,1.0,1.0,0.0,0.0,1.0,58.0,120.0,6.0,38.39844,141.0,11.298828,5.399414,635.0,1
76.38098,0.0,1.0,1.0,0.0,0.0,0.0,98.0,82.0,20.0,36.59375,136.0,8.699219,1.2998047,25.0,1
83.67096,1.0,2.0,1.0,0.0,0.0,1.0,50.0,105.0,16.0,36.09375,125.0,12.099609,1.2998047,4.0,1
83.51294,0.0,4.0,1.0,1.0,1.0,1.0,93.0,70.0,25.0,36.09375,142.0,8.298828,2.0996094,69.0,1
51.43298,1.0,0.0,2.0,0.0,0.0,1.0,31.0,63.0,36.0,36.29688,138.0,18.597656,0.89990234,1002.0,0
69.60999,1.0,3.0,1.0,1.0,0.0,1.0,117.0,68.0,28.0,35.59375,144.0,11.099609,0.89990234,34.0,1
71.70398,0.0,1.0,1.0,0.0,0.0,0.0,119.0,70.0,20.0,36.19531,134.0,4.399414,1.0998535,382.0,1
91.00098,1.0,0.0,1.0,0.0,0.0,1.0,41.0,67.0,27.0,35.69531,121.0,17.796875,2.7998047,7.0,1
28.411,1.0,0.0,1.0,0.0,0.0,1.0,57.0,117.0,44.0,38.39844,137.0,8.3984375,0.6999512,1982.0,0
48.71198,0.0,2.0,2.0,0.0,0.0,0.0,63.0,141.0,48.0,39.69531,135.0,16.898438,2.0996094,942.0,1
61.84799,0.0,3.0,1.0,0.0,0.0,1.0,117.0,52.0,20.0,36.29688,142.0,12.0,1.7998047,1263.0,1
66.89899,1.0,1.0,1.0,1.0,0.0,1.0,130.0,110.0,24.0,39.09375,145.0,11.8984375,3.0,33.0,1
63.10498,0.0,0.0,3.0,0.0,0.0,1.0,123.0,114.0,26.0,39.19531,139.0,11.298828,1.5,16.0,1
100.24597,0.0,0.0,1.0,0.0,0.0,1.0,22.0,130.0,26.0,36.5,145.0,15.599609,2.2998047,3.0,1
72.50696,1.0,1.0,1.0,0.0,0.0,1.0,125.0,135.0,10.0,38.5,138.0,16.597656,1.0998535,9.0,1
62.35699,0.0,0.0,5.0,0.0,0.0,1.0,130.0,110.0,30.0,37.0,146.0,12.199219,0.89990234,1514.0,0
60.95798,1.0,1.0,2.0,0.0,0.0,2.0,103.0,106.0,20.0,36.39844,136.0,7.6992188,1.5,14.0,1
46.702,1.0,0.0,1.0,0.0,0.0,1.0,73.0,74.0,24.0,38.29688,136.0,11.199219,1.2998047,1454.0,0
59.211,1.0,3.0,1.0,0.0,0.0,0.0,60.0,90.0,20.0,37.19531,127.0,1.2998047,1.1999512,4.0,1
62.40097,0.0,2.0,1.0,0.0,0.0,0.0,72.0,75.0,9.0,36.79688,139.0,20.796875,1.3999023,4.0,1
44.37198,0.0,1.0,1.0,0.0,0.0,2.0,65.0,80.0,27.0,37.69531,135.0,13.699219,0.79992676,598.0,0
63.15097,0.0,2.0,1.0,0.0,0.0,1.0,98.0,50.0,20.0,35.5,149.0,11.699219,1.2998047,41.0,1
66.81494,1.0,0.0,1.0,0.0,0.0,1.0,79.0,64.0,16.0,36.39844,135.0,7.7998047,0.89990234,685.0,0
55.896,1.0,1.0,5.0,0.0,0.0,0.0,127.0,60.0,22.0,37.69531,139.0,8.099609,1.3999023,33.0,1
52.68399,0.0,0.0,1.0,0.0,0.0,1.0,72.0,115.0,25.0,35.89844,143.0,32.09375,0.79992676,31.0,1
60.84097,0.0,1.0,1.0,0.0,0.0,1.0,63.0,110.0,18.0,37.09375,136.0,10.699219,1.5998535,23.0,1
66.50195,0.0,1.0,1.0,0.0,0.0,0.0,88.0,68.0,24.0,37.69531,142.0,9.599609,1.5,380.0,1
84.70898,0.0,0.0,1.0,0.0,0.0,1.0,117.0,70.0,26.0,36.19531,145.0,10.699219,2.7998047,498.0,1
90.35699,0.0,3.0,1.0,0.0,0.0,1.0,66.0,38.0,24.0,35.29688,139.0,10.5,2.0,542.0,0
74.81494,1.0,3.0,1.0,1.0,1.0,1.0,117.0,80.0,20.0,36.09375,139.0,7.6992188,0.79992676,8.0,1
68.20496,1.0,5.0,0.0,1.0,0.0,1.0,77.0,102.0,20.0,36.19531,137.0,9.8984375,2.3999023,653.0,1
53.24799,1.0,0.0,1.0,0.0,0.0,1.0,137.0,70.0,9.0,39.5,144.0,19.398438,1.3999023,550.0,0
60.66299,1.0,2.0,1.0,0.0,0.0,2.0,100.0,110.0,24.0,36.19531,130.0,0.89990234,0.89990234,9.0,1
64.69299,0.0,1.0,1.0,0.0,0.0,0.0,67.0,110.0,12.0,37.5,135.0,9.8984375,1.0998535,523.0,1
77.40698,0.0,2.0,1.0,1.0,0.0,0.0,51.0,104.0,26.0,34.29688,137.0,4.5996094,4.5,7.0,1
82.034,1.0,1.0,1.0,0.0,0.0,0.0,110.0,110.0,14.0,37.89844,136.0,8.798828,6.899414,28.0,1
84.62695,1.0,4.0,1.0,1.0,0.0,1.0,71.0,70.0,24.0,36.79688,134.0,11.3984375,1.7998047,582.0,1
80.69299,1.0,0.0,2.0,0.0,0.0,1.0,117.0,120.0,30.0,38.79688,131.0,16.0,0.5999756,23.0,1
59.58398,0.0,1.0,1.0,0.0,0.0,0.0,61.0,112.0,40.0,37.59375,141.0,7.5,0.89990234,258.0,1
54.62799,0.0,2.0,2.0,0.0,0.0,2.0,56.0,138.0,12.0,39.0,138.0,1.1999512,1.8999023,226.0,1
78.63898,1.0,2.0,1.0,0.0,0.0,0.0,70.0,80.0,25.0,36.09375,139.0,5.399414,6.6992188,140.0,1
66.85797,0.0,0.0,1.0,0.0,0.0,1.0,76.0,120.0,32.0,37.89844,144.0,16.199219,0.6999512,897.0,0
82.69995,0.0,2.0,1.0,0.0,0.0,1.0,110.0,100.0,22.0,36.29688,135.0,8.099609,0.89990234,30.0,1
80.55896,0.0,2.0,1.0,0.0,0.0,1.0,73.0,65.0,16.0,35.69531,136.0,6.5996094,1.5,86.0,1
37.57999,1.0,1.0,1.0,1.0,0.0,1.0,65.0,125.0,9.0,36.79688,144.0,28.898438,1.2998047,360.0,0
75.72595,0.0,3.0,1.0,0.0,0.0,2.0,67.0,106.0,30.0,38.0,142.0,5.2998047,1.0998535,15.0,1
68.68695,0.0,2.0,1.0,0.0,0.0,1.0,113.0,110.0,32.0,36.69531,132.0,11.5,1.5,257.0,1
53.86697,0.0,1.0,1.0,0.0,0.0,1.0,112.0,128.0,36.0,36.19531,145.0,12.8984375,0.6999512,441.0,0
76.77997,0.0,1.0,1.0,0.0,0.0,1.0,59.0,142.0,8.0,35.69531,134.0,7.0,1.8999023,110.0,1
36.211,1.0,3.0,2.0,0.0,0.0,2.0,130.0,125.0,14.0,37.5,142.0,7.399414,2.5,17.0,1
67.25299,0.0,2.0,1.0,0.0,0.0,0.0,129.0,146.0,38.0,36.79688,141.0,10.199219,1.2998047,24.0,1
70.75397,1.0,1.0,1.0,1.0,0.0,1.0,60.0,55.0,24.0,35.79688,150.0,9.798828,1.8999023,631.0,0
43.754,1.0,1.0,2.0,0.0,0.0,0.0,47.0,150.0,30.0,36.59375,154.0,15.099609,1.2998047,4.0,1
75.10699,1.0,4.0,1.0,1.0,0.0,1.0,71.0,136.0,24.0,38.89844,148.0,30.0,1.0,35.0,1
48.44098,0.0,1.0,3.0,0.0,0.0,1.0,78.0,74.0,20.0,36.89844,136.0,11.0,0.89990234,365.0,1
76.05695,1.0,2.0,1.0,0.0,0.0,2.0,77.0,64.0,24.0,35.29688,137.0,9.798828,1.1999512,468.0,1
39.23099,1.0,0.0,1.0,0.0,0.0,1.0,130.0,55.0,40.0,37.5,137.0,15.699219,1.5,655.0,0
62.24197,0.0,3.0,2.0,0.0,0.0,0.0,83.0,80.0,20.0,36.09375,139.0,5.5,1.0,42.0,1
63.70398,1.0,1.0,1.0,0.0,0.0,1.0,70.0,80.0,25.0,37.0,134.0,11.798828,1.5,1052.0,0
91.01996,1.0,3.0,1.0,0.0,1.0,1.0,73.0,80.0,20.0,35.59375,132.0,7.2998047,1.6999512,96.0,1
66.71899,1.0,2.0,1.0,0.0,0.0,0.0,106.0,114.0,24.0,37.5,138.0,6.1992188,0.89990234,372.0,1
54.47998,0.0,1.0,1.0,1.0,0.0,0.0,65.0,75.0,24.0,38.09375,138.0,8.599609,1.1999512,104.0,1
45.43698,1.0,1.0,1.0,0.0,0.0,1.0,107.0,140.0,40.0,37.89844,134.0,0.19998169,0.5,1053.0,0
64.93097,1.0,3.0,1.0,0.0,0.0,1.0,74.0,125.0,42.0,38.09375,141.0,24.296875,0.79992676,1393.0,0
45.38498,0.0,3.0,1.0,0.0,1.0,1.0,63.0,69.0,24.0,35.79688,145.0,5.1992188,1.0998535,743.0,0
59.85498,0.0,1.0,2.0,0.0,0.0,1.0,101.0,110.0,12.0,36.19531,146.0,20.296875,1.6999512,1747.0,0
83.77295,1.0,4.0,1.0,1.0,0.0,1.0,109.0,114.0,12.0,37.79688,139.0,8.298828,0.5999756,3.0,1
43.129,1.0,1.0,1.0,0.0,0.0,0.0,49.0,65.0,20.0,36.29688,126.0,3.7998047,2.199707,380.0,1
76.41595,0.0,2.0,3.0,0.0,0.0,2.0,66.0,78.0,26.0,36.0,131.0,9.5,1.3999023,513.0,0
57.86398,0.0,1.0,1.0,0.0,0.0,1.0,75.0,62.0,42.0,36.39844,146.0,14.199219,0.79992676,1767.0,0
76.24097,1.0,2.0,1.0,0.0,0.0,2.0,54.0,72.0,16.0,38.19531,132.0,14.5,3.3999023,1017.0,0
57.51099,1.0,2.0,2.0,0.0,0.0,1.0,63.0,80.0,11.0,36.69531,122.0,21.199219,2.199707,24.0,1
67.849,0.0,3.0,1.0,0.0,0.0,0.0,75.0,125.0,28.0,37.69531,143.0,19.597656,1.6999512,683.0,0
30.03999,0.0,0.0,2.0,0.0,0.0,1.0,89.0,102.0,24.0,38.69531,146.0,9.699219,0.5,2022.0,0
64.35596,0.0,1.0,1.0,0.0,0.0,1.0,103.0,58.0,24.0,36.59375,133.0,9.8984375,1.5,1489.0,0
51.87698,0.0,2.0,1.0,0.0,0.0,1.0,79.0,98.0,24.0,35.59375,135.0,10.599609,1.6999512,1228.0,1
74.20898,0.0,1.0,1.0,0.0,0.0,1.0,99.0,70.0,16.0,36.19531,139.0,7.5,1.1999512,12.0,1
68.19196,0.0,1.0,1.0,1.0,0.0,1.0,83.0,98.0,8.0,35.89844,152.0,13.3984375,1.2998047,20.0,1
67.40295,1.0,4.0,1.0,0.0,0.0,1.0,67.0,57.0,20.0,35.69531,139.0,7.5996094,1.7998047,159.0,1
51.38898,0.0,4.0,1.0,0.0,0.0,0.0,51.0,60.0,6.0,35.19531,141.0,4.899414,2.2998047,183.0,1
67.07697,1.0,3.0,1.0,0.0,0.0,2.0,80.0,72.0,20.0,36.19531,122.0,10.798828,1.6999512,746.0,0
57.35498,0.0,0.0,2.0,0.0,0.0,1.0,63.0,126.0,24.0,38.89844,149.0,10.798828,1.8999023,1364.0,0
55.43298,1.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,36.19531,142.0,24.199219,2.7998047,441.0,0
79.17297,1.0,1.0,1.0,0.0,0.0,1.0,73.0,120.0,28.0,38.0,138.0,11.298828,1.0,56.0,1
67.71497,1.0,4.0,1.0,0.0,0.0,2.0,109.0,122.0,26.0,35.89844,133.0,10.8984375,1.5,629.0,0
66.58496,0.0,3.0,1.0,0.0,0.0,1.0,49.0,70.0,16.0,36.09375,135.0,9.8984375,14.5,196.0,1
61.37198,0.0,0.0,1.0,0.0,0.0,1.0,76.0,96.0,24.0,36.39844,139.0,13.5,2.2998047,4.0,1
85.29999,0.0,1.0,1.0,0.0,0.0,1.0,62.0,64.0,36.0,36.89844,146.0,12.099609,1.2998047,4.0,1
41.84,1.0,1.0,1.0,0.0,0.0,1.0,70.0,107.0,10.0,36.69531,134.0,18.199219,0.5999756,413.0,0
69.77997,0.0,1.0,1.0,0.0,0.0,1.0,57.0,50.0,24.0,37.0,133.0,8.699219,1.2998047,1333.0,0
66.94299,0.0,1.0,1.0,1.0,0.0,1.0,74.0,66.0,32.0,36.29688,139.0,5.399414,1.5998535,15.0,1
72.94995,1.0,4.0,2.0,1.0,0.0,1.0,65.0,110.0,8.0,37.89844,132.0,7.899414,1.7998047,14.0,1
40.17798,0.0,2.0,1.0,0.0,0.0,1.0,59.0,98.0,20.0,36.69531,128.0,10.0,1.1999512,1825.0,0
59.41998,1.0,1.0,1.0,0.0,0.0,0.0,57.0,120.0,12.0,39.19531,138.0,13.199219,0.79992676,785.0,1
78.44495,1.0,2.0,1.0,1.0,0.0,2.0,65.0,65.0,42.0,38.69531,136.0,6.5996094,3.3999023,27.0,1
61.85397,1.0,2.0,1.0,0.0,0.0,2.0,113.0,180.0,28.0,39.69531,134.0,0.04999542,1.7998047,21.0,1
83.16199,0.0,2.0,1.0,0.0,0.0,1.0,43.0,120.0,38.0,38.39844,141.0,9.5,2.5996094,4.0,1
44.52597,0.0,2.0,2.0,0.0,0.0,0.0,55.0,67.0,20.0,36.5,140.0,6.399414,1.0,165.0,1
61.13898,0.0,0.0,2.0,0.0,0.0,1.0,60.0,74.0,10.0,36.39844,146.0,18.0,2.7998047,283.0,1
72.172,0.0,1.0,1.0,0.0,0.0,0.0,63.0,140.0,36.0,36.5,135.0,5.0996094,1.0998535,12.0,1
21.74899,0.0,0.0,1.0,0.0,0.0,1.0,70.0,105.0,20.0,38.59375,145.0,10.798828,0.79992676,1396.0,0
80.80798,0.0,2.0,1.0,0.0,0.0,2.0,40.0,174.0,48.0,36.29688,146.0,99.0,1.3999023,8.0,1
60.991,0.0,2.0,1.0,0.0,0.0,1.0,117.0,70.0,40.0,36.09375,139.0,11.798828,1.2998047,1736.0,0
93.02399,0.0,1.0,1.0,1.0,0.0,1.0,47.0,68.0,10.0,37.89844,132.0,10.8984375,2.3999023,7.0,1
73.46198,0.0,4.0,1.0,0.0,0.0,1.0,121.0,77.0,24.0,36.29688,137.0,11.0,3.2998047,1671.0,0
89.56097,0.0,7.0,1.0,1.0,0.0,2.0,67.0,70.0,20.0,39.39844,144.0,15.099609,2.3999023,32.0,1
63.24399,1.0,2.0,1.0,0.0,0.0,2.0,77.0,84.0,20.0,36.09375,142.0,15.099609,1.2998047,66.0,1
97.26495,1.0,2.0,1.0,0.0,0.0,1.0,113.0,110.0,40.0,36.09375,139.0,12.5,1.0,1038.0,1
43.66098,0.0,2.0,1.0,0.0,0.0,1.0,133.0,80.0,20.0,36.69531,136.0,5.2998047,5.2998047,282.0,1
79.27197,0.0,4.0,3.0,1.0,1.0,1.0,119.0,120.0,24.0,35.79688,139.0,6.6992188,0.79992676,398.0,0
76.61597,0.0,1.0,1.0,0.0,0.0,1.0,81.0,64.0,40.0,39.79688,146.0,13.8984375,0.79992676,12.0,1
74.69995,1.0,2.0,2.0,0.0,0.0,1.0,52.0,65.0,36.0,36.79688,136.0,8.298828,2.5,700.0,0
70.67999,0.0,2.0,1.0,0.0,0.0,2.0,128.0,130.0,34.0,39.19531,138.0,7.2998047,0.89990234,1126.0,1
96.42694,1.0,1.0,1.0,0.0,0.0,1.0,103.0,80.0,20.0,36.69531,144.0,14.199219,1.3999023,1050.0,1
61.27298,0.0,4.0,1.0,0.0,0.0,0.0,79.0,83.0,20.0,36.89844,137.0,9.298828,0.89990234,503.0,1
75.15399,0.0,1.0,1.0,0.0,0.0,1.0,107.0,108.0,24.0,36.0,144.0,5.5,0.89990234,1421.0,1
56.50897,0.0,2.0,0.0,0.0,0.0,1.0,105.0,125.0,24.0,39.5,131.0,17.199219,0.6999512,14.0,1
74.771,1.0,4.0,3.0,0.0,0.0,2.0,54.0,118.0,30.0,38.19531,137.0,117.0,0.5,29.0,1
41.11697,1.0,2.0,2.0,0.0,0.0,1.0,126.0,70.0,26.0,38.09375,137.0,4.1992188,1.2998047,637.0,0
43.159,0.0,3.0,2.0,0.0,0.0,1.0,110.0,112.0,32.0,36.39844,141.0,16.5,0.6999512,607.0,0
71.03595,1.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,28.0,36.19531,137.0,9.099609,0.6999512,50.0,1
80.27399,0.0,2.0,1.0,0.0,0.0,0.0,97.0,80.0,20.0,36.69531,140.0,4.5996094,1.1999512,303.0,1
22.20399,1.0,1.0,1.0,0.0,0.0,1.0,144.0,189.0,28.0,37.79688,133.0,17.898438,0.5999756,1837.0,0
69.14398,0.0,2.0,1.0,0.0,0.0,1.0,83.0,76.0,32.0,36.19531,137.0,6.5,0.79992676,58.0,1
78.47998,1.0,2.0,1.0,0.0,0.0,1.0,99.0,75.0,22.0,38.09375,142.0,10.699219,0.79992676,13.0,1
38.80399,1.0,3.0,1.0,0.0,0.0,0.0,60.0,120.0,16.0,36.09375,137.0,6.899414,2.199707,1524.0,0
84.41595,0.0,2.0,1.0,0.0,0.0,1.0,57.0,61.0,34.0,37.59375,135.0,8.199219,1.6999512,1843.0,0
35.06097,1.0,1.0,1.0,0.0,0.0,2.0,72.0,96.0,22.0,38.29688,136.0,0.1499939,0.5999756,118.0,1
73.96295,1.0,1.0,2.0,0.0,0.0,0.0,138.0,155.0,36.0,36.5,131.0,24.199219,2.2998047,360.0,1
75.93195,0.0,2.0,1.0,0.0,0.0,1.0,63.0,70.0,29.0,36.39844,131.0,5.0996094,2.0,1059.0,1
53.09497,1.0,0.0,1.0,0.0,0.0,1.0,65.0,195.0,22.0,40.0,137.0,22.199219,2.2998047,6.0,1
62.67999,0.0,2.0,1.0,0.0,0.0,1.0,162.0,135.0,8.0,39.0,135.0,19.0,1.0998535,6.0,1
72.01398,0.0,4.0,1.0,1.0,0.0,1.0,70.0,64.0,28.0,37.59375,135.0,9.199219,0.5999756,40.0,1
56.435,1.0,1.0,2.0,0.0,0.0,1.0,116.0,118.0,14.0,38.29688,136.0,21.0,1.0,605.0,0
56.36697,0.0,5.0,3.0,0.0,0.0,1.0,48.0,105.0,30.0,38.5,141.0,31.199219,3.0,6.0,1
61.56897,1.0,2.0,1.0,0.0,0.0,1.0,90.0,80.0,20.0,36.0,134.0,6.5,1.6999512,1958.0,0
59.56998,0.0,3.0,1.0,1.0,0.0,1.0,69.0,106.0,24.0,35.79688,148.0,9.5,0.79992676,347.0,0
58.40097,1.0,2.0,2.0,0.0,0.0,0.0,131.0,128.0,28.0,38.5,135.0,5.1992188,1.7998047,397.0,0
39.14899,1.0,3.0,2.0,0.0,0.0,1.0,58.0,105.0,34.0,36.69531,130.0,6.1992188,0.89990234,945.0,1
39.53699,1.0,2.0,1.0,0.0,0.0,2.0,105.0,75.0,45.0,37.89844,132.0,12.5,0.5999756,784.0,0
90.26697,1.0,4.0,1.0,1.0,1.0,1.0,113.0,107.0,24.0,38.59375,134.0,27.398438,2.0,20.0,1
53.37698,1.0,0.0,1.0,0.0,0.0,1.0,107.0,65.0,9.0,36.0,142.0,10.099609,10.298828,710.0,0
75.87994,1.0,4.0,1.0,0.0,0.0,1.0,125.0,125.0,32.0,37.69531,141.0,25.699219,2.5996094,225.0,1
44.42999,0.0,3.0,2.0,1.0,0.0,1.0,113.0,104.0,24.0,39.59375,134.0,7.2998047,0.79992676,503.0,0
78.97296,0.0,3.0,1.0,0.0,0.0,0.0,77.0,110.0,20.0,36.09375,135.0,5.0,1.1999512,520.0,0
67.57599,0.0,4.0,1.0,0.0,0.0,2.0,71.0,66.0,18.0,36.5,140.0,7.899414,1.3999023,1029.0,1
76.02496,0.0,1.0,1.0,1.0,0.0,1.0,148.0,104.0,28.0,35.59375,147.0,9.298828,1.6999512,17.0,1
85.01599,1.0,3.0,1.0,0.0,0.0,2.0,75.0,125.0,44.0,34.79688,139.0,21.597656,0.89990234,382.0,0
27.55899,0.0,1.0,1.0,0.0,0.0,1.0,70.0,110.0,23.0,36.5,146.0,9.5,7.6992188,1922.0,0
45.60397,1.0,3.0,1.0,0.0,0.0,1.0,111.0,105.0,36.0,38.29688,135.0,10.0,0.6999512,484.0,0
47.58899,0.0,2.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,37.0,131.0,5.2998047,0.79992676,190.0,1
56.82397,0.0,3.0,1.0,0.0,0.0,1.0,40.0,104.0,42.0,36.69531,128.0,18.597656,4.7998047,4.0,1
80.77197,1.0,3.0,1.0,0.0,0.0,1.0,55.0,55.0,38.0,35.19531,139.0,4.6992188,0.89990234,248.0,1
46.702,0.0,1.0,1.0,0.0,0.0,1.0,71.0,71.0,24.0,36.39844,141.0,6.0,0.79992676,773.0,0
46.18799,1.0,2.0,2.0,0.0,0.0,0.0,127.0,160.0,8.0,36.79688,142.0,13.8984375,4.6992188,153.0,1
83.948,0.0,3.0,1.0,0.0,1.0,1.0,63.0,144.0,28.0,39.29688,133.0,14.8984375,0.79992676,454.0,1
43.76999,0.0,2.0,1.0,0.0,0.0,1.0,115.0,68.0,24.0,36.19531,129.0,7.5996094,2.3999023,667.0,0
65.81,0.0,1.0,2.0,0.0,0.0,1.0,113.0,100.0,20.0,37.59375,143.0,5.399414,1.7998047,2029.0,0
77.30896,0.0,1.0,1.0,1.0,0.0,1.0,149.0,124.0,25.0,37.79688,142.0,1.5998535,1.2998047,9.0,1
80.91998,1.0,1.0,1.0,0.0,1.0,1.0,67.0,128.0,8.0,37.79688,135.0,8.699219,0.5,13.0,1
63.159,0.0,0.0,2.0,0.0,0.0,1.0,112.0,0.0,28.0,36.5,138.0,19.0,1.0998535,17.0,1
47.21997,0.0,1.0,1.0,0.0,0.0,0.0,80.0,100.0,22.0,38.59375,142.0,4.2998047,0.89990234,400.0,1
60.20499,1.0,1.0,4.0,0.0,0.0,2.0,72.0,115.0,32.0,37.5,155.0,19.597656,1.6999512,472.0,0
49.52197,0.0,1.0,1.0,0.0,0.0,0.0,112.0,105.0,41.0,37.79688,140.0,9.199219,0.89990234,53.0,1
30.10799,1.0,2.0,1.0,0.0,0.0,1.0,30.0,175.0,35.0,39.09375,153.0,1.0,1.8999023,532.0,0
89.99896,1.0,0.0,1.0,0.0,0.0,1.0,42.0,76.0,8.0,36.59375,138.0,14.599609,1.5,39.0,1
62.20898,1.0,0.0,1.0,0.0,0.0,1.0,60.0,136.0,8.0,36.29688,145.0,27.398438,1.1999512,3.0,1
32.06799,0.0,1.0,1.0,0.0,0.0,0.0,67.0,79.0,24.0,38.59375,133.0,20.296875,10.599609,584.0,1
88.46497,1.0,0.0,1.0,0.0,0.0,2.0,63.0,64.0,16.0,36.29688,134.0,7.6992188,1.2998047,453.0,0
45.38498,1.0,2.0,2.0,0.0,0.0,0.0,80.0,115.0,26.0,36.09375,130.0,5.899414,0.6999512,10.0,1
48.91699,1.0,0.0,1.0,0.0,0.0,1.0,79.0,118.0,24.0,36.0,132.0,9.298828,2.199707,1037.0,0
77.11694,0.0,1.0,1.0,0.0,0.0,2.0,55.0,110.0,14.0,36.0,151.0,17.898438,1.0998535,21.0,1
59.63898,0.0,3.0,2.0,0.0,0.0,0.0,101.0,56.0,16.0,36.19531,158.0,12.798828,1.2998047,18.0,1
57.20697,0.0,2.0,1.0,0.0,0.0,0.0,77.0,70.0,15.0,36.09375,136.0,5.6992188,1.0998535,1497.0,0
58.60898,1.0,4.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,36.69531,146.0,14.599609,0.89990234,674.0,1
46.086,1.0,1.0,2.0,0.0,0.0,0.0,112.0,98.0,20.0,37.39844,139.0,3.8999023,1.2998047,1392.0,0
81.57397,0.0,2.0,1.0,0.0,0.0,2.0,62.0,115.0,27.0,38.5,131.0,6.5,1.0998535,64.0,1
81.88599,0.0,2.0,1.0,0.0,0.0,1.0,115.0,93.0,20.0,36.89844,136.0,7.899414,1.2998047,710.0,0
68.29596,1.0,0.0,1.0,0.0,0.0,1.0,121.0,138.0,12.0,35.29688,150.0,11.599609,1.1999512,5.0,1
20.29599,1.0,2.0,3.0,0.0,0.0,0.0,122.0,155.0,10.0,38.0,143.0,21.199219,1.1999512,40.0,1
68.64099,0.0,2.0,2.0,0.0,0.0,0.0,68.0,85.0,28.0,38.89844,138.0,0.89990234,0.6999512,471.0,1
70.46698,1.0,2.0,0.0,0.0,0.0,1.0,135.0,120.0,26.0,37.69531,128.0,5.0996094,2.2998047,717.0,1
40.47897,1.0,0.0,2.0,0.0,0.0,1.0,115.0,115.0,20.0,35.69531,129.0,27.796875,3.0,624.0,0
54.02298,1.0,3.0,1.0,0.0,0.0,1.0,55.0,115.0,46.0,39.19531,143.0,12.8984375,3.7998047,46.0,1
38.448,1.0,0.0,1.0,0.0,0.0,1.0,119.0,64.0,20.0,37.79688,142.0,4.5996094,3.5996094,34.0,1
68.94696,0.0,2.0,2.0,0.0,0.0,0.0,70.0,120.0,10.0,36.29688,132.0,12.199219,4.899414,133.0,1
90.81195,1.0,3.0,1.0,1.0,0.0,1.0,111.0,48.0,16.0,36.89844,138.0,8.3984375,1.6999512,72.0,1
54.74298,0.0,1.0,1.0,0.0,0.0,0.0,36.0,30.0,33.0,37.59375,143.0,1.1999512,1.8999023,92.0,1
57.04898,0.0,0.0,1.0,0.0,0.0,1.0,138.0,72.0,24.0,35.0,152.0,26.796875,1.3999023,19.0,1
69.78796,1.0,1.0,2.0,0.0,0.0,1.0,49.0,200.0,12.0,37.69531,151.0,20.597656,4.0996094,379.0,0
67.81696,0.0,5.0,1.0,1.0,0.0,2.0,113.0,130.0,11.0,39.09375,135.0,0.04999542,0.5,13.0,1
47.17599,1.0,1.0,1.0,0.0,0.0,0.0,110.0,125.0,28.0,36.09375,134.0,8.5,5.1992188,73.0,1
89.00195,0.0,0.0,1.0,0.0,0.0,1.0,75.0,120.0,22.0,36.59375,133.0,14.298828,2.3999023,657.0,0
56.29797,0.0,1.0,1.0,1.0,0.0,1.0,101.0,80.0,16.0,37.79688,142.0,6.7998047,1.0998535,646.0,0
73.08099,0.0,5.0,1.0,1.0,0.0,1.0,73.0,113.0,28.0,36.29688,134.0,8.3984375,1.1999512,216.0,1
84.67596,1.0,0.0,1.0,0.0,0.0,1.0,113.0,80.0,25.0,36.09375,145.0,14.8984375,3.7998047,344.0,0
52.10397,0.0,1.0,1.0,0.0,0.0,2.0,60.0,120.0,8.0,36.59375,138.0,0.09999084,1.6999512,4.0,1
71.99695,1.0,0.0,1.0,0.0,0.0,1.0,105.0,135.0,26.0,39.0,125.0,15.5,0.79992676,360.0,1
76.22699,0.0,3.0,1.0,0.0,0.0,1.0,85.0,138.0,10.0,38.09375,139.0,13.599609,1.1999512,5.0,1
64.87598,1.0,1.0,1.0,0.0,0.0,0.0,131.0,68.0,26.0,35.0,136.0,16.0,1.1999512,993.0,1
64.59094,1.0,0.0,1.0,0.0,0.0,1.0,108.0,59.0,24.0,36.69531,128.0,20.199219,0.89990234,1598.0,0
62.81998,0.0,3.0,1.0,1.0,0.0,1.0,167.0,120.0,24.0,38.69531,137.0,16.796875,1.1999512,424.0,1
75.98395,0.0,4.0,2.0,0.0,0.0,1.0,118.0,55.0,10.0,37.69531,134.0,9.599609,0.5,463.0,0
82.37396,1.0,2.0,2.0,1.0,0.0,1.0,53.0,70.0,34.0,38.79688,151.0,17.0,1.5998535,826.0,1
74.96497,1.0,1.0,1.0,0.0,0.0,1.0,67.0,150.0,48.0,36.29688,135.0,16.398438,1.5998535,12.0,1
78.71295,1.0,1.0,1.0,0.0,0.0,1.0,92.0,64.0,24.0,36.29688,140.0,6.6992188,0.6999512,1029.0,1
29.29799,0.0,1.0,1.0,0.0,0.0,1.0,116.0,74.0,20.0,38.19531,150.0,10.699219,0.89990234,492.0,0
59.67999,0.0,1.0,1.0,0.0,0.0,0.0,62.0,75.0,32.0,36.19531,139.0,9.699219,2.0,146.0,1
41.12299,0.0,1.0,2.0,0.0,0.0,1.0,121.0,63.0,32.0,39.29688,142.0,13.699219,2.0,897.0,1
50.41498,0.0,1.0,1.0,0.0,0.0,0.0,77.0,120.0,24.0,36.0,138.0,6.5,1.0,11.0,1
73.69495,1.0,2.0,1.0,0.0,0.0,0.0,70.0,90.0,20.0,36.09375,132.0,11.3984375,0.89990234,8.0,1
50.155,0.0,3.0,1.0,0.0,0.0,1.0,113.0,110.0,6.0,38.29688,137.0,13.599609,2.699707,489.0,1
63.56198,1.0,1.0,1.0,0.0,0.0,0.0,61.0,118.0,29.0,38.0,137.0,19.5,1.1999512,546.0,1
84.474,1.0,3.0,1.0,1.0,0.0,1.0,73.0,64.0,32.0,38.39844,134.0,4.399414,0.89990234,4.0,1
39.47699,0.0,3.0,1.0,0.0,0.0,1.0,57.0,97.0,12.0,38.09375,145.0,24.398438,1.3999023,191.0,1
58.431,0.0,4.0,1.0,1.0,0.0,1.0,110.0,115.0,31.0,35.89844,131.0,15.0,2.699707,360.0,1
39.896,0.0,1.0,1.0,0.0,0.0,1.0,93.0,104.0,28.0,37.29688,136.0,5.0996094,1.2998047,1001.0,1
86.185,1.0,3.0,1.0,0.0,0.0,1.0,66.0,79.0,22.0,36.79688,139.0,6.6992188,1.0,606.0,1
52.698,1.0,2.0,1.0,0.0,0.0,1.0,127.0,107.0,24.0,38.19531,140.0,16.296875,2.0996094,472.0,0
88.18298,1.0,3.0,1.0,0.0,1.0,2.0,70.0,65.0,28.0,36.5,142.0,5.899414,1.1999512,817.0,0
49.85397,0.0,2.0,1.0,0.0,0.0,2.0,43.0,114.0,10.0,39.29688,147.0,11.3984375,0.2999878,54.0,1
74.32697,0.0,2.0,1.0,0.0,0.0,0.0,97.0,104.0,20.0,36.39844,133.0,7.2998047,1.5,77.0,1
73.03497,1.0,2.0,1.0,0.0,0.0,1.0,83.0,76.0,18.0,36.69531,128.0,10.199219,2.199707,438.0,0
64.50098,1.0,4.0,1.0,1.0,0.0,1.0,118.0,79.0,20.0,36.89844,137.0,6.1992188,1.2998047,830.0,1
63.95599,1.0,1.0,2.0,0.0,0.0,1.0,111.0,70.0,12.0,36.09375,137.0,11.199219,0.5999756,78.0,1
75.44098,1.0,4.0,2.0,1.0,0.0,2.0,69.0,70.0,14.0,36.19531,141.0,10.8984375,3.699707,1344.0,0
29.53299,0.0,1.0,2.0,0.0,0.0,2.0,81.0,125.0,22.0,36.79688,138.0,5.5996094,1.2998047,102.0,1
72.58295,0.0,1.0,1.0,0.0,0.0,1.0,97.0,114.0,20.0,36.0,133.0,13.3984375,0.89990234,951.0,0
45.892,0.0,0.0,2.0,0.0,0.0,1.0,115.0,145.0,32.0,38.69531,136.0,9.798828,0.89990234,105.0,1
78.396,0.0,2.0,1.0,0.0,0.0,2.0,124.0,114.0,24.0,36.59375,133.0,5.5996094,1.1999512,12.0,1
70.18799,1.0,2.0,1.0,0.0,0.0,0.0,125.0,56.0,24.0,36.29688,141.0,4.399414,0.89990234,28.0,1
61.54398,0.0,2.0,1.0,0.0,0.0,0.0,58.0,70.0,24.0,34.89844,131.0,10.3984375,1.5,48.0,1
67.625,0.0,1.0,1.0,0.0,0.0,0.0,76.0,60.0,32.0,35.59375,141.0,10.599609,1.0,70.0,1
20.605,1.0,0.0,2.0,0.0,0.0,1.0,77.0,40.0,8.0,36.19531,147.0,6.1992188,2.0996094,92.0,1
62.741,0.0,3.0,3.0,0.0,0.0,1.0,63.0,64.0,12.0,36.0,133.0,9.199219,0.89990234,958.0,0
59.66098,0.0,4.0,1.0,1.0,0.0,2.0,123.0,70.0,20.0,36.09375,135.0,9.8984375,0.79992676,410.0,0
41.66998,0.0,2.0,1.0,0.0,0.0,1.0,129.0,131.0,26.0,38.79688,155.0,9.099609,3.3999023,1416.0,0
81.66699,0.0,0.0,1.0,0.0,0.0,1.0,67.0,74.0,28.0,35.39844,135.0,20.199219,4.899414,482.0,0
31.05299,1.0,2.0,1.0,0.0,0.0,2.0,51.0,134.0,12.0,38.29688,145.0,0.89990234,2.0,1305.0,0
46.51099,0.0,1.0,2.0,0.0,0.0,1.0,67.0,110.0,36.0,39.0,137.0,17.597656,5.5,1717.0,0
80.05499,0.0,1.0,1.0,0.0,0.0,1.0,101.0,110.0,23.0,38.89844,131.0,14.599609,1.0998535,10.0,1
54.18799,0.0,2.0,1.0,1.0,0.0,1.0,153.0,145.0,12.0,37.69531,138.0,13.099609,1.1999512,866.0,0
74.11597,0.0,2.0,1.0,0.0,0.0,2.0,62.0,64.0,12.0,37.79688,138.0,8.699219,1.5998535,11.0,1
63.439,0.0,2.0,1.0,0.0,0.0,2.0,72.0,75.0,28.0,36.19531,138.0,9.8984375,1.5,20.0,1
54.20398,0.0,2.0,1.0,0.0,0.0,1.0,102.0,105.0,24.0,36.39844,146.0,33.09375,3.5,460.0,0
76.54797,0.0,0.0,1.0,0.0,0.0,2.0,102.0,55.0,24.0,36.09375,135.0,6.0996094,0.79992676,26.0,1
75.46899,1.0,0.0,1.0,0.0,0.0,1.0,103.0,113.0,22.0,37.19531,138.0,11.5,0.79992676,1048.0,0
59.31,1.0,4.0,1.0,0.0,0.0,1.0,132.0,125.0,44.0,37.79688,140.0,2.3999023,4.399414,131.0,1
41.306,0.0,3.0,1.0,0.0,0.0,1.0,101.0,110.0,20.0,37.89844,132.0,10.298828,0.5999756,1342.0,0
61.306,1.0,1.0,1.0,0.0,0.0,1.0,41.0,210.0,24.0,38.39844,144.0,34.398438,1.3999023,830.0,1
73.55499,0.0,4.0,1.0,0.0,1.0,2.0,68.0,77.0,29.0,37.79688,145.0,22.398438,1.7998047,421.0,1
80.76898,1.0,0.0,1.0,0.0,0.0,1.0,48.0,101.0,20.0,36.19531,126.0,16.699219,0.5,20.0,1
66.41998,0.0,2.0,1.0,1.0,0.0,1.0,65.0,65.0,33.0,37.69531,138.0,7.7998047,0.89990234,702.0,0
66.90497,0.0,1.0,1.0,0.0,0.0,0.0,75.0,115.0,24.0,37.79688,134.0,10.3984375,0.79992676,19.0,1
63.12097,0.0,0.0,1.0,0.0,0.0,1.0,150.0,56.0,16.0,35.59375,138.0,11.099609,3.8999023,39.0,1
65.487,1.0,3.0,2.0,0.0,0.0,0.0,103.0,108.0,20.0,36.5,139.0,3.5996094,0.89990234,28.0,1
40.14798,0.0,4.0,1.0,0.0,0.0,1.0,123.0,115.0,24.0,37.0,145.0,8.599609,0.89990234,935.0,0
70.92096,1.0,2.0,1.0,0.0,0.0,2.0,67.0,107.0,28.0,36.39844,129.0,12.699219,1.1999512,491.0,1
63.52399,0.0,3.0,1.0,0.0,0.0,1.0,67.0,126.0,20.0,35.79688,139.0,17.597656,1.0,1348.0,0
38.66898,1.0,0.0,2.0,0.0,0.0,1.0,80.0,120.0,24.0,38.19531,143.0,10.699219,0.6999512,456.0,0
63.07999,0.0,2.0,3.0,1.0,0.0,1.0,51.0,75.0,24.0,36.29688,128.0,5.2998047,1.2998047,1384.0,0
75.35095,1.0,5.0,2.0,1.0,1.0,1.0,143.0,80.0,20.0,36.09375,142.0,8.8984375,1.5998535,12.0,1
75.87695,0.0,1.0,1.0,0.0,0.0,1.0,68.0,95.0,8.0,37.69531,133.0,7.399414,1.2998047,969.0,0
53.63397,1.0,1.0,1.0,0.0,0.0,0.0,58.0,105.0,10.0,35.5,130.0,3.3999023,0.89990234,156.0,1
78.53497,1.0,1.0,1.0,0.0,0.0,1.0,77.0,70.0,20.0,36.59375,137.0,10.0,0.5,14.0,1
68.13098,1.0,2.0,2.0,0.0,0.0,0.0,65.0,106.0,22.0,36.0,139.0,16.898438,0.79992676,79.0,1
66.04498,1.0,0.0,1.0,0.0,0.0,1.0,70.0,80.0,25.0,36.69531,134.0,6.5,1.5998535,1038.0,0
69.64496,1.0,1.0,1.0,0.0,0.0,1.0,160.0,125.0,28.0,37.69531,151.0,43.195312,2.5,49.0,1
47.36798,0.0,1.0,1.0,0.0,0.0,1.0,109.0,114.0,12.0,37.79688,131.0,10.798828,1.5998535,12.0,1
71.64099,0.0,1.0,1.0,0.0,1.0,1.0,57.0,115.0,10.0,39.5,141.0,14.099609,0.6999512,52.0,1
42.17899,0.0,3.0,2.0,1.0,0.0,1.0,110.0,110.0,32.0,38.29688,143.0,4.899414,0.89990234,802.0,0
62.853,0.0,0.0,1.0,0.0,0.0,1.0,130.0,116.0,8.0,37.79688,137.0,14.5,4.2998047,211.0,1
29.517,0.0,3.0,1.0,0.0,0.0,1.0,97.0,100.0,20.0,38.89844,138.0,5.6992188,1.5998535,9.0,1
30.683,0.0,1.0,0.0,0.0,0.0,1.0,101.0,77.0,12.0,36.39844,139.0,17.398438,0.79992676,10.0,1
55.17899,0.0,2.0,2.0,0.0,0.0,1.0,35.0,145.0,34.0,39.0,146.0,13.3984375,1.6999512,640.0,0
78.10498,1.0,1.0,1.0,0.0,0.0,1.0,63.0,120.0,28.0,37.39844,135.0,18.5,2.5,30.0,1
59.48499,0.0,2.0,1.0,0.0,0.0,1.0,63.0,125.0,30.0,36.0,131.0,10.8984375,0.79992676,547.0,1
53.81799,0.0,1.0,1.0,0.0,0.0,2.0,72.0,50.0,10.0,35.89844,133.0,11.298828,2.3999023,431.0,1
74.02899,1.0,1.0,2.0,0.0,0.0,2.0,61.0,122.0,10.0,38.09375,131.0,7.6992188,1.1999512,6.0,1
60.69299,0.0,2.0,1.0,0.0,0.0,1.0,72.0,115.0,24.0,38.19531,135.0,21.296875,0.6999512,355.0,0
62.612,1.0,3.0,1.0,0.0,0.0,1.0,93.0,94.0,24.0,36.19531,135.0,11.798828,0.79992676,12.0,1
72.13098,1.0,4.0,1.0,0.0,0.0,2.0,76.0,114.0,24.0,36.59375,136.0,6.0996094,1.0,1859.0,0
65.09198,1.0,1.0,1.0,0.0,0.0,0.0,120.0,100.0,28.0,37.5,139.0,6.7998047,1.0,203.0,1
20.85399,0.0,2.0,3.0,0.0,0.0,1.0,52.0,125.0,16.0,36.09375,137.0,8.699219,1.5998535,909.0,0
62.88797,0.0,0.0,2.0,0.0,0.0,1.0,95.0,110.0,24.0,37.79688,136.0,12.5,1.1999512,847.0,0
66.74597,1.0,3.0,1.0,0.0,0.0,1.0,52.0,110.0,30.0,36.0,143.0,11.3984375,0.79992676,5.0,1
80.47095,0.0,3.0,1.0,1.0,0.0,1.0,83.0,60.0,15.0,36.69531,138.0,7.0,1.6999512,1361.0,0
78.49097,1.0,1.0,1.0,0.0,0.0,0.0,135.0,130.0,24.0,36.39844,136.0,13.599609,3.2998047,45.0,1
23.55099,1.0,2.0,1.0,1.0,0.0,1.0,122.0,115.0,31.0,36.5,133.0,17.898438,1.0998535,702.0,0
45.89499,1.0,0.0,1.0,0.0,0.0,1.0,153.0,102.0,14.0,40.0,142.0,6.5996094,0.6999512,14.0,1
80.35297,0.0,2.0,1.0,0.0,1.0,1.0,77.0,60.0,20.0,36.09375,133.0,5.5996094,2.3999023,176.0,1
88.82996,1.0,4.0,1.0,0.0,0.0,1.0,107.0,124.0,24.0,36.29688,147.0,8.298828,0.79992676,60.0,1
72.03296,0.0,1.0,1.0,0.0,0.0,1.0,117.0,120.0,12.0,37.59375,138.0,15.3984375,1.6999512,14.0,1
75.49597,1.0,3.0,1.0,1.0,1.0,1.0,78.0,80.0,20.0,36.5,134.0,8.3984375,1.2998047,14.0,1
79.36499,1.0,1.0,1.0,0.0,0.0,1.0,63.0,60.0,8.0,37.79688,135.0,15.298828,1.1999512,39.0,1
83.81396,0.0,3.0,1.0,0.0,1.0,1.0,137.0,66.0,10.0,36.89844,136.0,16.5,0.6999512,7.0,1
70.93994,0.0,2.0,4.0,0.0,0.0,1.0,57.0,60.0,28.0,36.39844,137.0,6.5,1.2998047,1349.0,1
56.74197,0.0,1.0,1.0,0.0,0.0,0.0,98.0,82.0,20.0,36.39844,136.0,10.599609,1.0998535,738.0,1
52.98599,1.0,1.0,1.0,0.0,0.0,0.0,120.0,20.0,8.0,40.5,134.0,10.199219,1.0,179.0,1
33.66998,0.0,1.0,2.0,0.0,0.0,0.0,107.0,84.0,24.0,36.29688,137.0,17.199219,0.79992676,22.0,1
42.17899,0.0,2.0,2.0,0.0,0.0,1.0,112.0,73.0,28.0,36.19531,135.0,6.7998047,0.6999512,16.0,1
61.42398,0.0,2.0,1.0,0.0,0.0,1.0,109.0,46.0,24.0,35.89844,141.0,6.0,0.6999512,1827.0,0
46.09998,0.0,1.0,2.0,0.0,0.0,1.0,97.0,72.0,24.0,36.5,141.0,6.399414,1.0998535,1714.0,0
74.43896,0.0,2.0,1.0,0.0,0.0,1.0,91.0,72.0,20.0,37.59375,132.0,7.899414,0.6999512,11.0,1
47.50699,0.0,2.0,1.0,0.0,0.0,1.0,118.0,129.0,40.0,39.19531,138.0,18.699219,0.79992676,577.0,0
38.418,0.0,2.0,1.0,0.0,0.0,1.0,65.0,55.0,16.0,39.0,133.0,12.599609,0.79992676,905.0,0
79.65796,0.0,2.0,1.0,1.0,0.0,0.0,127.0,110.0,8.0,36.39844,137.0,15.0,6.1992188,7.0,1
29.618,1.0,0.0,1.0,0.0,0.0,1.0,58.0,124.0,8.0,38.09375,136.0,6.5,0.5999756,1512.0,0
36.94699,0.0,3.0,2.0,0.0,0.0,1.0,153.0,44.0,40.0,35.89844,135.0,11.0,1.5,1356.0,0
65.28998,1.0,1.0,1.0,0.0,0.0,1.0,27.0,180.0,22.0,38.19531,142.0,18.199219,1.5998535,538.0,0
34.32199,1.0,3.0,3.0,1.0,0.0,1.0,115.0,110.0,16.0,39.5,136.0,13.199219,7.399414,150.0,1
45.57999,1.0,2.0,1.0,0.0,0.0,0.0,63.0,72.0,24.0,35.79688,136.0,16.597656,0.89990234,27.0,1
68.67096,1.0,2.0,1.0,1.0,0.0,2.0,77.0,60.0,20.0,36.5,126.0,5.0,0.89990234,86.0,1
55.086,0.0,1.0,1.0,0.0,0.0,0.0,80.0,78.0,20.0,37.69531,140.0,2.2998047,0.89990234,231.0,1
53.47299,0.0,5.0,1.0,1.0,0.0,1.0,106.0,118.0,36.0,36.79688,134.0,9.699219,1.5,322.0,1
37.86398,1.0,1.0,2.0,0.0,0.0,0.0,108.0,146.0,56.0,36.19531,137.0,1.1999512,0.79992676,13.0,1
62.32397,1.0,1.0,1.0,0.0,0.0,1.0,65.0,80.0,24.0,35.89844,137.0,11.699219,2.0,66.0,1
69.01599,1.0,2.0,2.0,1.0,0.0,1.0,78.0,155.0,32.0,38.5,138.0,25.097656,5.5996094,21.0,1
24.47899,1.0,0.0,1.0,0.0,0.0,1.0,113.0,138.0,24.0,39.69531,134.0,15.298828,1.5,18.0,1
43.95599,0.0,1.0,2.0,0.0,0.0,1.0,150.0,105.0,34.0,36.29688,142.0,7.899414,2.2998047,814.0,0
67.50397,1.0,1.0,1.0,0.0,0.0,0.0,130.0,116.0,26.0,36.0,138.0,7.5,1.5,64.0,1
74.30298,0.0,1.0,1.0,0.0,0.0,1.0,102.0,84.0,28.0,36.39844,138.0,8.798828,1.1999512,1849.0,0
89.10095,0.0,0.0,1.0,0.0,0.0,1.0,53.0,110.0,24.0,38.09375,128.0,21.597656,1.2998047,90.0,1
55.06897,0.0,2.0,0.0,0.0,0.0,2.0,63.0,103.0,12.0,38.29688,142.0,12.199219,1.3999023,614.0,1
66.57098,0.0,1.0,1.0,1.0,0.0,1.0,103.0,85.0,22.0,36.89844,140.0,7.399414,1.2998047,6.0,1
89.52496,1.0,1.0,1.0,0.0,0.0,2.0,62.0,66.0,26.0,36.0,140.0,8.599609,2.199707,1725.0,0
58.51599,0.0,2.0,1.0,0.0,0.0,0.0,118.0,115.0,24.0,35.59375,135.0,5.5996094,0.79992676,12.0,1
54.48599,1.0,1.0,1.0,0.0,0.0,0.0,73.0,120.0,30.0,37.0,133.0,12.798828,1.0998535,1558.0,0
65.84497,0.0,1.0,2.0,0.0,0.0,0.0,55.0,104.0,22.0,37.79688,147.0,7.899414,1.2998047,61.0,1
63.94498,0.0,3.0,1.0,1.0,0.0,1.0,141.0,132.0,24.0,38.5,137.0,8.8984375,1.2998047,535.0,0
49.96298,0.0,1.0,1.0,0.0,0.0,1.0,124.0,180.0,37.0,38.0,135.0,16.296875,0.89990234,770.0,0
66.53296,0.0,1.0,2.0,0.0,0.0,1.0,113.0,64.0,22.0,35.29688,139.0,7.399414,1.0,941.0,1
53.40997,0.0,0.0,1.0,0.0,0.0,1.0,113.0,120.0,25.0,37.29688,136.0,25.5,0.79992676,1847.0,0
33.65399,0.0,3.0,2.0,0.0,0.0,1.0,89.0,100.0,28.0,35.5,133.0,14.099609,1.0,897.0,1
87.29596,1.0,1.0,1.0,0.0,0.0,1.0,68.0,55.0,6.0,36.09375,136.0,17.796875,1.0,515.0,0
65.73596,0.0,3.0,1.0,0.0,0.0,1.0,71.0,120.0,24.0,38.39844,139.0,4.1992188,0.5999756,430.0,0
62.26398,0.0,2.0,1.0,0.0,0.0,0.0,127.0,115.0,20.0,36.0,135.0,5.399414,0.79992676,63.0,1
72.59998,0.0,3.0,1.0,0.0,0.0,1.0,67.0,104.0,32.0,36.09375,141.0,14.0,1.1999512,739.0,1
68.39398,1.0,3.0,1.0,0.0,0.0,1.0,132.0,114.0,8.0,36.59375,140.0,22.296875,1.1999512,618.0,0
70.04797,0.0,1.0,1.0,0.0,0.0,1.0,63.0,74.0,20.0,36.39844,135.0,6.2998047,1.1999512,1445.0,0
47.96198,0.0,2.0,2.0,1.0,0.0,1.0,55.0,50.0,12.0,39.09375,131.0,33.195312,4.7998047,814.0,1
64.30096,0.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,20.0,36.59375,135.0,10.0,0.5999756,107.0,1
75.78094,1.0,3.0,1.0,1.0,0.0,1.0,76.0,78.0,24.0,36.0,137.0,9.8984375,1.2998047,33.0,1
74.81696,0.0,2.0,1.0,0.0,0.0,1.0,61.0,100.0,20.0,38.0,135.0,4.6992188,1.0,7.0,1
72.23798,1.0,3.0,1.0,0.0,0.0,1.0,63.0,103.0,12.0,39.89844,141.0,11.5,0.6999512,349.0,0
47.79498,0.0,4.0,1.0,0.0,0.0,1.0,113.0,118.0,28.0,36.09375,125.0,18.097656,1.5,1339.0,0
78.29999,0.0,1.0,1.0,0.0,0.0,1.0,70.0,54.0,22.0,35.89844,143.0,5.899414,2.0996094,154.0,1
83.08795,1.0,0.0,2.0,0.0,0.0,1.0,43.0,120.0,24.0,34.69531,149.0,26.097656,6.2998047,34.0,1
28.142,0.0,1.0,0.0,0.0,0.0,1.0,133.0,115.0,22.0,39.0,151.0,19.296875,1.1999512,562.0,0
44.09299,0.0,3.0,2.0,0.0,0.0,0.0,124.0,146.0,36.0,35.69531,143.0,6.399414,6.899414,496.0,0
44.92297,1.0,1.0,1.0,0.0,0.0,0.0,103.0,120.0,25.0,38.89844,135.0,16.296875,0.79992676,9.0,1
53.38498,1.0,2.0,1.0,0.0,0.0,1.0,73.0,120.0,12.0,38.39844,128.0,5.1992188,7.399414,1676.0,0
68.36096,1.0,2.0,1.0,0.0,0.0,0.0,108.0,130.0,44.0,35.39844,155.0,14.798828,1.0998535,81.0,1
87.836,1.0,1.0,1.0,1.0,0.0,1.0,57.0,111.0,14.0,37.89844,139.0,14.298828,1.1999512,3.0,1
49.89499,1.0,5.0,1.0,1.0,0.0,1.0,120.0,133.0,22.0,38.0,147.0,21.898438,1.7998047,1495.0,0
77.77698,0.0,3.0,2.0,0.0,0.0,0.0,96.0,102.0,20.0,35.0,127.0,11.599609,0.79992676,18.0,1
26.05299,0.0,0.0,1.0,0.0,0.0,1.0,102.0,124.0,44.0,36.69531,132.0,13.699219,1.3999023,1492.0,0
78.58997,0.0,1.0,2.0,0.0,0.0,0.0,73.0,90.0,20.0,35.59375,144.0,8.699219,1.0,8.0,1
67.86298,1.0,2.0,2.0,1.0,0.0,1.0,70.0,144.0,12.0,39.09375,131.0,17.898438,0.89990234,15.0,1
55.35098,0.0,0.0,1.0,0.0,0.0,1.0,65.0,115.0,31.0,37.79688,138.0,12.099609,7.7998047,517.0,0
45.952,1.0,2.0,1.0,0.0,0.0,1.0,81.0,80.0,20.0,35.59375,137.0,6.0,2.199707,138.0,1
65.66199,0.0,1.0,2.0,0.0,0.0,0.0,56.0,122.0,28.0,38.19531,131.0,0.5999756,1.1999512,75.0,1
60.03598,0.0,1.0,1.0,1.0,0.0,1.0,60.0,125.0,8.0,38.5,137.0,13.298828,3.0,10.0,1
66.07495,1.0,1.0,1.0,0.0,0.0,1.0,57.0,105.0,36.0,38.09375,141.0,14.0,1.1999512,274.0,1
75.06897,0.0,2.0,1.0,0.0,0.0,1.0,107.0,60.0,24.0,35.69531,141.0,9.298828,2.699707,1641.0,0
54.30798,0.0,1.0,1.0,0.0,0.0,0.0,95.0,108.0,22.0,38.0,136.0,11.599609,0.79992676,536.0,1
62.59,0.0,2.0,1.0,1.0,0.0,1.0,46.0,75.0,38.0,39.09375,150.0,11.0,1.5,471.0,0
52.87097,0.0,0.0,1.0,0.0,0.0,2.0,99.0,81.0,22.0,36.09375,134.0,10.199219,1.2998047,38.0,1
77.85394,1.0,0.0,1.0,0.0,0.0,1.0,63.0,80.0,20.0,36.69531,133.0,7.899414,0.79992676,902.0,1
69.66199,1.0,2.0,1.0,0.0,0.0,0.0,117.0,80.0,25.0,36.5,136.0,9.298828,1.0998535,43.0,1
66.10297,1.0,4.0,2.0,1.0,0.0,1.0,87.0,80.0,20.0,36.69531,142.0,7.0996094,3.5,204.0,1
64.81299,0.0,0.0,1.0,0.0,0.0,1.0,70.0,60.0,20.0,35.59375,125.0,8.699219,5.1992188,29.0,1
65.31696,1.0,1.0,1.0,0.0,0.0,1.0,60.0,125.0,10.0,38.39844,135.0,20.597656,0.89990234,839.0,0
34.34399,1.0,0.0,2.0,0.0,0.0,1.0,53.0,115.0,10.0,36.39844,134.0,3.0996094,0.6999512,528.0,0
21.922,0.0,0.0,3.0,0.0,0.0,1.0,67.0,140.0,16.0,38.0,135.0,15.3984375,0.79992676,864.0,0
84.90295,1.0,2.0,1.0,0.0,0.0,0.0,86.0,80.0,20.0,36.29688,141.0,4.7998047,1.6999512,1227.0,1
79.409,0.0,5.0,1.0,1.0,0.0,1.0,109.0,54.0,24.0,38.39844,139.0,13.5,0.79992676,23.0,1
39.73199,0.0,4.0,1.0,0.0,0.0,1.0,95.0,66.0,24.0,36.0,138.0,8.798828,0.89990234,1458.0,0
86.37097,0.0,3.0,1.0,0.0,1.0,1.0,70.0,65.0,20.0,36.0,143.0,7.5,0.79992676,383.0,0
57.59097,0.0,3.0,1.0,1.0,0.0,1.0,63.0,130.0,40.0,39.59375,140.0,0.39996338,1.3999023,207.0,1
66.612,1.0,0.0,1.0,0.0,0.0,1.0,107.0,106.0,32.0,38.39844,139.0,5.5,1.0,370.0,1
37.073,0.0,5.0,1.0,0.0,0.0,1.0,86.0,118.0,22.0,36.69531,131.0,10.798828,2.0,76.0,1
73.98499,0.0,1.0,1.0,0.0,0.0,0.0,101.0,98.0,24.0,36.89844,136.0,6.5,0.6999512,31.0,1
70.14899,1.0,1.0,1.0,1.0,0.0,1.0,70.0,64.0,28.0,38.5,135.0,16.597656,2.699707,4.0,1
57.29199,0.0,0.0,1.0,0.0,0.0,1.0,122.0,115.0,42.0,38.79688,136.0,0.09999084,0.5,435.0,0
68.98297,1.0,1.0,1.0,0.0,0.0,1.0,123.0,102.0,28.0,36.19531,148.0,10.599609,5.1992188,410.0,0
62.17099,0.0,2.0,1.0,1.0,0.0,1.0,85.0,72.0,20.0,36.79688,133.0,11.0,0.89990234,344.0,0
62.44498,0.0,1.0,1.0,0.0,0.0,1.0,67.0,57.0,56.0,38.39844,132.0,11.599609,2.0,5.0,1
65.96295,0.0,0.0,3.0,0.0,0.0,1.0,80.0,120.0,30.0,39.0,142.0,15.099609,0.89990234,1760.0,1
74.81696,0.0,1.0,1.0,0.0,0.0,1.0,73.0,119.0,22.0,35.79688,132.0,12.099609,0.79992676,6.0,1
65.20697,1.0,1.0,1.0,0.0,0.0,2.0,40.0,180.0,22.0,35.59375,135.0,0.2999878,0.6999512,28.0,1
54.883,0.0,3.0,1.0,0.0,0.0,1.0,58.0,50.0,22.0,36.39844,130.0,8.699219,2.5996094,296.0,1
83.76495,0.0,3.0,1.0,1.0,0.0,1.0,124.0,136.0,26.0,38.39844,144.0,12.298828,1.2998047,99.0,1
87.75397,0.0,3.0,1.0,0.0,0.0,2.0,76.0,70.0,28.0,36.09375,141.0,20.796875,1.0998535,9.0,1
27.29399,1.0,0.0,2.0,0.0,0.0,1.0,122.0,120.0,24.0,37.59375,136.0,15.699219,1.2998047,510.0,0
74.92096,0.0,2.0,1.0,1.0,0.0,2.0,67.0,104.0,32.0,39.5,141.0,0.39996338,2.8999023,6.0,1
21.99899,0.0,1.0,1.0,0.0,0.0,1.0,113.0,105.0,32.0,38.39844,138.0,13.798828,1.0,247.0,1
95.40295,1.0,2.0,2.0,0.0,0.0,1.0,116.0,109.0,22.0,37.09375,141.0,6.6992188,18.398438,903.0,0
90.448,1.0,2.0,1.0,0.0,0.0,1.0,77.0,120.0,25.0,38.59375,136.0,12.3984375,1.0,872.0,1
59.35397,0.0,3.0,1.0,0.0,0.0,1.0,112.0,130.0,24.0,36.29688,140.0,15.798828,1.1999512,315.0,1
69.20197,0.0,3.0,1.0,0.0,0.0,1.0,108.0,110.0,33.0,38.09375,145.0,1.0,0.89990234,775.0,0
70.68896,0.0,1.0,1.0,0.0,0.0,1.0,48.0,175.0,38.0,38.29688,131.0,10.298828,10.8984375,13.0,1
64.68695,0.0,6.0,1.0,1.0,0.0,1.0,67.0,112.0,35.0,38.79688,145.0,19.5,1.1999512,250.0,1
75.83295,1.0,2.0,2.0,0.0,0.0,0.0,70.0,72.0,32.0,32.39844,139.0,11.798828,1.2998047,11.0,1
64.82996,0.0,3.0,1.0,0.0,0.0,1.0,63.0,110.0,16.0,38.59375,133.0,3.5,3.5996094,477.0,0
84.16998,1.0,2.0,1.0,0.0,0.0,1.0,69.0,112.0,24.0,38.89844,144.0,13.3984375,1.6999512,6.0,1
68.50397,0.0,0.0,1.0,0.0,0.0,1.0,67.0,120.0,40.0,35.69531,145.0,22.5,0.89990234,9.0,1
63.84698,0.0,2.0,1.0,1.0,0.0,1.0,73.0,130.0,32.0,36.19531,141.0,14.699219,2.0,3.0,1
74.24194,0.0,6.0,1.0,1.0,0.0,1.0,115.0,117.0,10.0,38.59375,141.0,15.3984375,5.899414,613.0,0
59.69299,1.0,1.0,1.0,0.0,0.0,0.0,73.0,128.0,8.0,38.39844,155.0,4.2998047,1.6999512,5.0,1
52.86499,1.0,1.0,2.0,0.0,0.0,0.0,138.0,145.0,10.0,38.79688,140.0,28.5,1.0,11.0,1
82.78198,0.0,3.0,2.0,0.0,1.0,1.0,63.0,66.0,8.0,36.59375,139.0,9.699219,0.5,90.0,1
63.36798,0.0,1.0,1.0,0.0,0.0,1.0,115.0,55.0,26.0,36.39844,138.0,11.199219,1.0,618.0,0
70.70197,1.0,1.0,1.0,0.0,0.0,0.0,103.0,121.0,6.0,37.79688,147.0,15.3984375,10.099609,123.0,1
69.36896,1.0,2.0,1.0,0.0,0.0,1.0,109.0,125.0,22.0,36.5,132.0,14.699219,1.5,484.0,0
86.65295,0.0,4.0,1.0,0.0,1.0,1.0,71.0,80.0,42.0,35.79688,143.0,6.5,1.6999512,103.0,1
75.23096,0.0,1.0,1.0,0.0,0.0,1.0,68.0,70.0,24.0,36.69531,135.0,6.5996094,2.2998047,992.0,1
54.03998,0.0,3.0,1.0,0.0,0.0,1.0,68.0,110.0,12.0,36.09375,129.0,5.2998047,1.1999512,1712.0,0
51.49899,1.0,3.0,1.0,0.0,0.0,2.0,87.0,88.0,20.0,36.59375,130.0,6.0996094,1.1999512,28.0,1
74.54095,0.0,2.0,1.0,1.0,0.0,0.0,64.0,55.0,15.0,36.39844,136.0,6.5,0.89990234,17.0,1
57.98199,0.0,2.0,4.0,0.0,0.0,1.0,75.0,75.0,22.0,38.0,132.0,12.8984375,1.0998535,33.0,1
81.93597,0.0,1.0,1.0,1.0,0.0,1.0,69.0,70.0,28.0,38.0,136.0,14.298828,1.6999512,188.0,1
54.689,1.0,2.0,1.0,0.0,0.0,1.0,65.0,72.0,24.0,36.19531,135.0,3.199707,4.1992188,1422.0,0
21.20999,0.0,1.0,1.0,0.0,0.0,1.0,129.0,70.0,26.0,36.19531,156.0,8.298828,12.3984375,2009.0,0
57.50897,1.0,0.0,2.0,0.0,0.0,1.0,83.0,106.0,24.0,36.79688,138.0,14.298828,2.2998047,841.0,1
68.81,1.0,2.0,1.0,0.0,0.0,0.0,60.0,120.0,20.0,35.59375,131.0,12.3984375,0.5999756,3.0,1
88.32898,0.0,0.0,1.0,0.0,0.0,1.0,40.0,55.0,10.0,37.19531,133.0,13.3984375,1.3999023,8.0,1
56.88397,0.0,1.0,1.0,0.0,0.0,0.0,85.0,135.0,30.0,35.59375,147.0,3.5996094,1.1999512,24.0,1
77.05396,1.0,2.0,2.0,1.0,1.0,1.0,131.0,112.0,10.0,39.09375,142.0,12.798828,0.79992676,5.0,1
29.53,1.0,1.0,4.0,0.0,0.0,1.0,65.0,74.0,22.0,36.59375,127.0,28.199219,1.3999023,852.0,0
77.61298,0.0,3.0,1.0,1.0,0.0,1.0,71.0,162.0,30.0,39.39844,126.0,17.199219,0.5999756,836.0,0
44.76398,0.0,4.0,1.0,0.0,0.0,1.0,69.0,146.0,9.0,37.89844,140.0,17.597656,1.5,708.0,0
79.98096,1.0,2.0,0.0,0.0,0.0,1.0,36.0,224.0,32.0,36.09375,135.0,57.796875,1.7998047,3.0,1
77.77399,0.0,0.0,1.0,0.0,0.0,1.0,106.0,68.0,11.0,38.59375,138.0,11.298828,1.0,1988.0,0
67.61395,1.0,2.0,1.0,0.0,0.0,1.0,105.0,105.0,8.0,37.89844,133.0,11.599609,2.5,784.0,0
80.02197,1.0,4.0,1.0,1.0,1.0,1.0,73.0,104.0,20.0,35.89844,135.0,4.1992188,1.6999512,350.0,1
70.79297,0.0,1.0,1.0,0.0,0.0,0.0,103.0,101.0,18.0,36.09375,137.0,4.6992188,0.89990234,386.0,1
85.11694,0.0,4.0,1.0,0.0,0.0,2.0,66.0,70.0,28.0,36.0,128.0,9.199219,3.199707,11.0,1
76.76898,1.0,1.0,1.0,0.0,0.0,0.0,75.0,110.0,22.0,35.59375,136.0,14.298828,0.89990234,12.0,1
75.75897,0.0,1.0,2.0,0.0,0.0,1.0,153.0,130.0,8.0,37.79688,134.0,12.298828,2.199707,1737.0,0
43.25497,0.0,3.0,1.0,0.0,0.0,1.0,62.0,125.0,26.0,38.59375,145.0,14.699219,1.8999023,614.0,0
36.33398,1.0,1.0,3.0,0.0,0.0,0.0,135.0,150.0,18.0,35.5,139.0,14.298828,1.5998535,478.0,0
54.57397,0.0,2.0,1.0,0.0,0.0,2.0,83.0,128.0,24.0,35.29688,130.0,2.3999023,0.79992676,5.0,1
49.18799,0.0,1.0,1.0,0.0,0.0,0.0,69.0,105.0,24.0,35.59375,133.0,11.199219,0.89990234,670.0,0
62.59299,0.0,7.0,1.0,1.0,0.0,1.0,120.0,61.0,33.0,36.0,129.0,20.5,1.2998047,36.0,1
52.80798,0.0,5.0,1.0,0.0,0.0,1.0,66.0,166.0,10.0,39.59375,135.0,14.8984375,1.0998535,27.0,1
52.70898,1.0,1.0,1.0,0.0,0.0,0.0,77.0,124.0,24.0,38.59375,140.0,7.1992188,0.6999512,29.0,1
77.95996,1.0,1.0,1.0,0.0,1.0,1.0,125.0,133.0,24.0,36.39844,137.0,8.0,2.0996094,12.0,1
73.336,1.0,2.0,1.0,0.0,0.0,1.0,109.0,66.0,26.0,38.19531,135.0,12.298828,1.3999023,1944.0,1
70.36298,0.0,2.0,1.0,0.0,0.0,2.0,65.0,55.0,20.0,36.09375,138.0,6.5,1.1999512,14.0,1
54.62799,1.0,1.0,1.0,0.0,0.0,0.0,57.0,100.0,24.0,35.5,141.0,7.7998047,1.3999023,391.0,0
85.30597,1.0,1.0,1.0,0.0,0.0,2.0,60.0,80.0,31.0,36.79688,134.0,41.0,1.0,294.0,1
87.48297,1.0,2.0,1.0,0.0,0.0,1.0,83.0,60.0,18.0,36.79688,134.0,13.3984375,1.0,636.0,1
67.05298,0.0,2.0,1.0,0.0,0.0,2.0,129.0,128.0,24.0,36.39844,129.0,14.298828,0.79992676,57.0,1
57.49799,1.0,1.0,1.0,0.0,0.0,0.0,83.0,94.0,20.0,36.19531,136.0,5.2998047,0.39996338,74.0,1
49.34698,1.0,4.0,1.0,0.0,0.0,1.0,74.0,118.0,20.0,35.79688,122.0,18.5,0.6999512,543.0,0
44.616,0.0,2.0,1.0,0.0,0.0,1.0,42.0,105.0,14.0,36.0,126.0,7.5,1.0998535,866.0,0
65.09497,1.0,0.0,1.0,0.0,0.0,1.0,103.0,105.0,10.0,39.39844,136.0,11.099609,0.6999512,972.0,0
76.63196,0.0,3.0,1.0,0.0,0.0,2.0,52.0,118.0,24.0,35.79688,137.0,9.199219,0.89990234,639.0,0
73.76599,0.0,2.0,1.0,0.0,0.0,2.0,137.0,59.0,12.0,36.29688,123.0,14.798828,0.79992676,17.0,1
69.46198,0.0,2.0,1.0,0.0,0.0,1.0,156.0,135.0,35.0,38.29688,139.0,112.1875,3.5,622.0,0
70.35999,1.0,1.0,1.0,0.0,0.0,0.0,65.0,98.0,12.0,39.79688,133.0,22.0,1.5,51.0,1
86.83899,0.0,3.0,1.0,1.0,0.0,1.0,72.0,100.0,26.0,37.59375,139.0,13.599609,2.0,142.0,1
50.47198,0.0,3.0,1.0,0.0,0.0,1.0,66.0,106.0,26.0,36.0,134.0,9.5,1.8999023,647.0,1
62.245,1.0,1.0,1.0,0.0,0.0,0.0,83.0,56.0,16.0,36.29688,138.0,9.5,0.6999512,1685.0,0
72.29797,1.0,0.0,1.0,0.0,0.0,1.0,77.0,130.0,36.0,38.59375,137.0,16.5,2.2998047,9.0,1
84.91199,0.0,2.0,1.0,0.0,0.0,1.0,83.0,72.0,20.0,36.0,129.0,9.199219,2.0996094,16.0,1
47.96198,0.0,1.0,1.0,0.0,0.0,1.0,112.0,135.0,40.0,37.89844,136.0,19.296875,0.79992676,988.0,0
95.65796,0.0,2.0,1.0,0.0,0.0,2.0,97.0,100.0,25.0,36.69531,141.0,7.399414,1.0,287.0,1
80.23499,1.0,1.0,0.0,0.0,0.0,0.0,67.0,120.0,24.0,38.19531,135.0,0.5,1.1999512,5.0,1
60.47897,1.0,2.0,1.0,0.0,0.0,1.0,55.0,70.0,36.0,35.79688,133.0,5.7998047,2.5,428.0,0
51.47998,0.0,1.0,1.0,1.0,0.0,1.0,60.0,160.0,34.0,38.39844,141.0,0.19998169,1.0,386.0,0
42.02899,0.0,3.0,1.0,0.0,0.0,0.0,80.0,78.0,16.0,36.0,139.0,6.6992188,0.79992676,186.0,1
67.92096,0.0,1.0,1.0,0.0,0.0,2.0,77.0,80.0,25.0,36.09375,141.0,22.199219,0.89990234,210.0,1
23.85199,0.0,1.0,2.0,0.0,0.0,1.0,127.0,160.0,36.0,35.39844,161.0,8.8984375,1.3999023,7.0,1
71.69897,1.0,0.0,1.0,0.0,0.0,0.0,68.0,60.0,20.0,37.0,143.0,5.2998047,0.89990234,1922.0,0
59.57797,1.0,1.0,1.0,0.0,0.0,0.0,133.0,100.0,10.0,35.0,142.0,11.798828,1.5,829.0,0
75.59796,1.0,0.0,1.0,0.0,0.0,1.0,77.0,96.0,18.0,36.0,131.0,12.298828,0.6999512,5.0,1
35.14297,0.0,0.0,1.0,0.0,0.0,0.0,77.0,80.0,18.0,35.39844,137.0,8.298828,0.89990234,1131.0,1
70.44495,0.0,0.0,1.0,0.0,0.0,1.0,107.0,65.0,25.0,35.0,132.0,13.3984375,0.5999756,39.0,1
66.08899,1.0,1.0,1.0,0.0,0.0,0.0,79.0,110.0,24.0,35.79688,139.0,8.298828,0.5999756,154.0,1
79.22498,0.0,1.0,1.0,0.0,0.0,1.0,103.0,60.0,20.0,35.79688,137.0,5.2998047,1.5,1453.0,1
57.25699,0.0,2.0,2.0,0.0,0.0,0.0,95.0,58.0,24.0,37.5,138.0,10.5,0.79992676,230.0,1
84.89795,0.0,1.0,1.0,0.0,0.0,1.0,70.0,130.0,10.0,35.79688,140.0,21.296875,1.3999023,24.0,1
63.49298,0.0,1.0,1.0,0.0,0.0,1.0,73.0,114.0,12.0,38.19531,140.0,20.796875,1.7998047,1752.0,0
73.63397,0.0,2.0,1.0,0.0,1.0,1.0,66.0,104.0,28.0,38.79688,130.0,25.296875,1.0998535,1018.0,1
57.28699,1.0,1.0,1.0,0.0,0.0,0.0,76.0,108.0,28.0,36.29688,143.0,9.199219,0.6999512,322.0,1
71.047,0.0,1.0,1.0,0.0,0.0,0.0,71.0,60.0,28.0,35.79688,140.0,9.199219,1.0998535,69.0,1
53.55499,1.0,1.0,1.0,1.0,0.0,1.0,97.0,70.0,25.0,36.09375,139.0,7.7998047,0.79992676,614.0,0
85.35498,1.0,3.0,1.0,0.0,1.0,0.0,53.0,137.0,36.0,37.79688,132.0,21.199219,1.1999512,311.0,1
33.09497,0.0,2.0,1.0,0.0,0.0,1.0,113.0,59.0,28.0,38.79688,137.0,10.199219,1.5998535,717.0,0
60.758,1.0,1.0,1.0,0.0,0.0,0.0,117.0,115.0,16.0,36.5,142.0,11.099609,1.0,212.0,1
71.86298,0.0,3.0,1.0,1.0,0.0,1.0,87.0,80.0,20.0,36.09375,138.0,8.099609,1.5,12.0,1
51.04199,1.0,2.0,3.0,0.0,0.0,0.0,109.0,72.0,20.0,36.0,135.0,8.099609,2.199707,675.0,0
88.487,1.0,1.0,1.0,0.0,0.0,1.0,48.0,65.0,24.0,38.09375,140.0,4.2998047,2.8999023,9.0,1
71.66296,0.0,2.0,1.0,1.0,0.0,1.0,50.0,64.0,16.0,37.89844,137.0,15.3984375,1.0998535,218.0,1
79.33997,1.0,0.0,1.0,0.0,0.0,1.0,110.0,122.0,8.0,38.09375,140.0,15.699219,1.1999512,8.0,1
50.40097,0.0,1.0,0.0,0.0,0.0,0.0,83.0,52.0,24.0,37.5,133.0,2.699707,1.5,1931.0,0
72.09296,1.0,2.0,2.0,1.0,0.0,1.0,93.0,70.0,20.0,36.09375,133.0,8.699219,6.5,66.0,1
66.00397,1.0,5.0,3.0,1.0,0.0,0.0,97.0,100.0,5.0,37.79688,137.0,24.5,1.0998535,30.0,1
54.95398,0.0,3.0,1.0,0.0,0.0,2.0,61.0,67.0,28.0,34.79688,139.0,3.3999023,1.0998535,36.0,1
68.36694,0.0,2.0,1.0,0.0,0.0,1.0,123.0,107.0,28.0,38.89844,145.0,10.099609,0.5999756,11.0,1
26.95699,0.0,1.0,1.0,0.0,0.0,1.0,106.0,122.0,24.0,39.19531,137.0,0.19998169,0.79992676,5.0,1
30.98399,1.0,0.0,1.0,0.0,0.0,1.0,115.0,45.0,18.0,39.39844,144.0,6.0996094,1.0998535,941.0,0
59.17297,0.0,3.0,2.0,0.0,0.0,1.0,123.0,176.0,44.0,39.19531,153.0,22.5,4.6992188,555.0,0
57.57199,0.0,1.0,3.0,0.0,0.0,1.0,110.0,96.0,24.0,36.79688,144.0,8.099609,3.0,284.0,1
64.28497,0.0,0.0,2.0,0.0,0.0,1.0,52.0,135.0,12.0,38.39844,150.0,13.699219,0.89990234,487.0,0
72.97498,1.0,2.0,1.0,1.0,0.0,1.0,124.0,69.0,28.0,36.0,136.0,17.796875,1.1999512,399.0,0
71.82996,0.0,2.0,2.0,0.0,0.0,1.0,86.0,72.0,18.0,37.0,132.0,15.298828,1.7998047,1106.0,1
70.47797,0.0,1.0,2.0,1.0,0.0,0.0,113.0,80.0,28.0,36.39844,138.0,10.699219,0.89990234,51.0,1
67.95099,1.0,2.0,1.0,0.0,0.0,1.0,81.0,110.0,32.0,35.79688,134.0,22.296875,0.6999512,82.0,1
76.81,0.0,5.0,1.0,1.0,0.0,1.0,75.0,142.0,24.0,37.89844,138.0,14.5,0.79992676,868.0,0
52.129,0.0,2.0,1.0,0.0,0.0,1.0,47.0,65.0,24.0,36.29688,134.0,10.599609,2.0,708.0,0
55.80798,1.0,3.0,2.0,1.0,0.0,1.0,130.0,150.0,28.0,36.29688,141.0,16.398438,0.6999512,554.0,0
66.54596,0.0,0.0,1.0,0.0,0.0,1.0,67.0,150.0,20.0,39.39844,127.0,19.699219,1.5,45.0,1
79.93195,1.0,4.0,1.0,1.0,0.0,1.0,84.0,58.0,24.0,35.79688,133.0,8.3984375,0.5999756,22.0,1
51.258,1.0,1.0,1.0,0.0,0.0,0.0,150.0,68.0,20.0,36.5,137.0,6.399414,0.6999512,659.0,1
60.39697,0.0,1.0,2.0,0.0,0.0,1.0,61.0,118.0,25.0,35.59375,130.0,5.0,4.0996094,31.0,1
86.14899,0.0,1.0,1.0,0.0,0.0,1.0,64.0,114.0,24.0,36.19531,138.0,6.7998047,1.0998535,10.0,1
53.18799,0.0,2.0,1.0,0.0,0.0,1.0,39.0,124.0,10.0,36.5,148.0,16.0,1.3999023,285.0,1
63.064,1.0,2.0,1.0,0.0,0.0,1.0,80.0,100.0,20.0,37.39844,136.0,6.0996094,1.0,865.0,1
44.67398,1.0,3.0,1.0,1.0,0.0,0.0,73.0,80.0,20.0,36.59375,136.0,4.7998047,0.5999756,134.0,1
45.56598,0.0,3.0,1.0,0.0,0.0,2.0,33.0,140.0,33.0,38.5,142.0,0.2999878,4.7998047,5.0,1
70.74097,0.0,1.0,1.0,0.0,0.0,2.0,77.0,115.0,28.0,39.0,135.0,23.0,1.1999512,117.0,1
85.46497,0.0,2.0,1.0,0.0,0.0,2.0,50.0,98.0,26.0,39.29688,141.0,6.7998047,1.0998535,472.0,1
57.43997,0.0,2.0,1.0,1.0,0.0,2.0,97.0,110.0,20.0,36.89844,140.0,3.8999023,1.0,20.0,1
67.74298,0.0,2.0,1.0,0.0,0.0,1.0,93.0,54.0,20.0,36.09375,140.0,6.399414,1.2998047,1530.0,1
53.25098,0.0,2.0,1.0,1.0,0.0,1.0,87.0,92.0,8.0,37.19531,145.0,10.8984375,1.5,10.0,1
65.88599,1.0,1.0,2.0,0.0,0.0,0.0,77.0,104.0,20.0,36.09375,142.0,14.0,1.0998535,18.0,1
75.737,1.0,2.0,1.0,0.0,0.0,1.0,79.0,60.0,20.0,35.69531,136.0,8.099609,1.2998047,436.0,0
74.02295,1.0,3.0,1.0,0.0,0.0,1.0,61.0,54.0,22.0,34.89844,131.0,16.097656,0.79992676,5.0,1
67.85797,0.0,3.0,1.0,0.0,0.0,2.0,65.0,129.0,28.0,35.39844,138.0,21.699219,6.1992188,872.0,0
36.13397,0.0,1.0,2.0,0.0,0.0,1.0,72.0,61.0,20.0,36.09375,135.0,4.5,0.79992676,8.0,1
22.76199,0.0,0.0,1.0,0.0,0.0,1.0,100.0,118.0,33.0,36.59375,135.0,10.8984375,0.6999512,1376.0,0
41.09,0.0,1.0,2.0,0.0,0.0,0.0,75.0,70.0,16.0,36.29688,144.0,6.0996094,0.79992676,23.0,1
88.58899,0.0,1.0,1.0,0.0,0.0,1.0,74.0,52.0,30.0,37.59375,131.0,14.798828,0.79992676,666.0,1
50.62299,1.0,1.0,1.0,0.0,0.0,1.0,114.0,104.0,30.0,38.5,140.0,7.1992188,0.5999756,1382.0,0
56.60498,1.0,3.0,1.0,0.0,0.0,1.0,67.0,68.0,20.0,36.0,139.0,6.899414,1.1999512,1952.0,0
56.41898,0.0,2.0,1.0,0.0,0.0,2.0,107.0,80.0,16.0,36.29688,137.0,8.8984375,1.7998047,50.0,1
28.81299,0.0,0.0,1.0,0.0,0.0,1.0,125.0,134.0,14.0,39.89844,146.0,13.5,2.8999023,10.0,1
66.97095,1.0,4.0,2.0,1.0,0.0,2.0,47.0,98.0,11.0,36.29688,168.0,9.798828,0.5,1305.0,0
47.896,1.0,5.0,1.0,0.0,0.0,1.0,113.0,105.0,15.0,39.39844,134.0,11.798828,0.5,20.0,1
58.09998,1.0,2.0,1.0,1.0,0.0,2.0,37.0,115.0,4.0,36.79688,139.0,0.19998169,1.8999023,4.0,1
60.96399,1.0,4.0,1.0,1.0,0.0,1.0,60.0,60.0,20.0,36.69531,135.0,10.699219,1.1999512,1616.0,0
60.01599,0.0,2.0,1.0,1.0,0.0,2.0,44.0,180.0,12.0,37.29688,153.0,0.09999084,3.7998047,4.0,1
91.68799,0.0,6.0,2.0,0.0,1.0,2.0,77.0,80.0,30.0,37.0,143.0,61.296875,1.0,18.0,1
61.50299,0.0,4.0,1.0,0.0,0.0,0.0,62.0,125.0,26.0,40.29688,139.0,10.199219,9.699219,4.0,1
49.29999,0.0,3.0,1.0,0.0,0.0,1.0,87.0,110.0,16.0,35.19531,148.0,5.7998047,3.0996094,160.0,1
35.13797,1.0,3.0,1.0,0.0,0.0,1.0,67.0,118.0,24.0,38.09375,137.0,17.597656,0.79992676,1498.0,0
40.06598,0.0,1.0,1.0,1.0,0.0,1.0,71.0,84.0,20.0,36.89844,127.0,17.898438,1.0,453.0,0
73.15796,0.0,2.0,1.0,0.0,0.0,0.0,71.0,128.0,32.0,38.09375,134.0,31.398438,1.2998047,12.0,1
60.46799,0.0,1.0,1.0,0.0,0.0,2.0,49.0,116.0,10.0,35.39844,148.0,36.195312,6.0996094,21.0,1
42.06699,0.0,1.0,1.0,0.0,0.0,2.0,47.0,175.0,36.0,39.29688,135.0,2.5996094,5.399414,4.0,1
49.20499,1.0,4.0,0.0,1.0,0.0,1.0,67.0,104.0,26.0,35.79688,133.0,11.199219,0.89990234,24.0,1
73.43195,1.0,2.0,1.0,0.0,0.0,0.0,108.0,118.0,28.0,36.39844,143.0,13.8984375,1.0,18.0,1
61.478,0.0,1.0,1.0,0.0,0.0,1.0,55.0,66.0,12.0,36.69531,140.0,21.699219,1.2998047,2020.0,0
52.19199,1.0,1.0,1.0,0.0,0.0,0.0,86.0,59.0,20.0,36.5,136.0,8.5,0.79992676,179.0,1
77.96594,1.0,0.0,1.0,0.0,0.0,1.0,67.0,147.0,38.0,38.19531,134.0,11.099609,1.3999023,11.0,1
64.81598,1.0,1.0,1.0,0.0,0.0,1.0,67.0,80.0,20.0,37.0,140.0,7.2998047,1.5,776.0,0
50.95099,1.0,1.0,2.0,0.0,0.0,2.0,63.0,125.0,14.0,39.39844,144.0,19.398438,6.5996094,43.0,1
58.54099,0.0,1.0,1.0,0.0,0.0,2.0,103.0,98.0,24.0,37.89844,145.0,34.398438,1.5,1618.0,0
61.69998,0.0,3.0,2.0,0.0,0.0,0.0,93.0,112.0,24.0,37.5,127.0,15.298828,0.5,12.0,1
70.09698,1.0,4.0,1.0,1.0,0.0,2.0,97.0,112.0,30.0,35.89844,142.0,78.796875,1.5,936.0,0
65.41498,1.0,2.0,1.0,0.0,0.0,2.0,80.0,80.0,25.0,37.79688,139.0,8.699219,2.2998047,803.0,1
47.33197,0.0,0.0,1.0,0.0,0.0,1.0,90.0,105.0,12.0,36.39844,142.0,10.599609,0.89990234,26.0,1
81.72198,0.0,3.0,1.0,0.0,0.0,2.0,113.0,98.0,42.0,38.09375,141.0,8.699219,0.89990234,437.0,1
64.03595,0.0,2.0,1.0,0.0,0.0,1.0,102.0,78.0,24.0,37.89844,133.0,8.3984375,1.0,22.0,1
58.55399,0.0,2.0,1.0,0.0,0.0,1.0,132.0,125.0,28.0,35.29688,129.0,11.798828,3.3999023,408.0,0
44.60498,0.0,4.0,2.0,0.0,0.0,1.0,133.0,90.0,22.0,37.5,136.0,9.599609,2.7998047,1957.0,0
45.37997,1.0,3.0,0.0,1.0,0.0,1.0,49.0,62.0,28.0,35.29688,130.0,7.5,1.6999512,97.0,1
66.935,0.0,5.0,1.0,0.0,0.0,2.0,53.0,110.0,25.0,36.59375,132.0,19.0,2.5996094,106.0,1
78.89697,1.0,2.0,1.0,0.0,0.0,1.0,66.0,110.0,32.0,36.69531,138.0,7.0,0.5,670.0,0
76.18597,0.0,3.0,2.0,0.0,0.0,1.0,54.0,71.0,24.0,35.0,125.0,10.3984375,2.3999023,37.0,1
73.63397,0.0,5.0,1.0,1.0,0.0,2.0,120.0,90.0,35.0,37.69531,145.0,17.5,1.0998535,11.0,1
43.03897,0.0,1.0,1.0,0.0,0.0,0.0,100.0,140.0,18.0,37.29688,142.0,9.599609,1.0998535,128.0,1
71.07196,0.0,3.0,1.0,1.0,0.0,2.0,57.0,102.0,12.0,38.09375,139.0,15.699219,2.699707,1631.0,0
48.08798,1.0,1.0,1.0,0.0,0.0,1.0,83.0,110.0,26.0,39.09375,145.0,11.199219,0.79992676,1973.0,0
39.52597,1.0,1.0,1.0,0.0,0.0,2.0,62.0,84.0,2.0,36.59375,131.0,7.0,2.8999023,119.0,1
57.88098,1.0,0.0,1.0,0.0,0.0,1.0,49.0,138.0,39.0,39.39844,148.0,7.5996094,1.5998535,1596.0,0
62.31598,1.0,0.0,2.0,0.0,0.0,1.0,117.0,104.0,32.0,36.39844,141.0,24.0,1.3999023,147.0,1
81.45898,1.0,5.0,1.0,1.0,0.0,1.0,78.0,76.0,16.0,37.79688,138.0,12.199219,1.0998535,541.0,1
41.88898,1.0,1.0,1.0,0.0,0.0,0.0,70.0,62.0,20.0,37.69531,138.0,8.5,0.89990234,504.0,1
64.73895,0.0,2.0,0.0,0.0,0.0,0.0,67.0,94.0,28.0,35.79688,132.0,32.898438,0.6999512,17.0,1
91.25299,1.0,3.0,1.0,1.0,0.0,1.0,55.0,120.0,6.0,38.0,148.0,9.798828,1.8999023,4.0,1
73.54999,0.0,3.0,1.0,0.0,0.0,0.0,77.0,70.0,25.0,36.69531,140.0,8.699219,1.0998535,43.0,1
78.41199,0.0,0.0,1.0,0.0,0.0,1.0,52.0,128.0,28.0,40.0,134.0,20.097656,2.699707,274.0,1
71.69299,0.0,1.0,1.0,0.0,0.0,0.0,112.0,135.0,31.0,38.29688,135.0,11.3984375,0.79992676,348.0,0
64.15295,0.0,5.0,2.0,1.0,0.0,1.0,142.0,134.0,10.0,38.29688,132.0,24.0,4.5,290.0,1
71.146,0.0,3.0,1.0,1.0,0.0,1.0,52.0,125.0,24.0,36.19531,138.0,22.296875,1.7998047,402.0,1
45.741,0.0,3.0,1.0,1.0,1.0,1.0,139.0,104.0,60.0,38.29688,140.0,10.599609,7.2998047,121.0,1
92.53894,0.0,3.0,3.0,0.0,0.0,1.0,78.0,70.0,20.0,36.39844,140.0,7.399414,2.3999023,234.0,1
35.63599,0.0,2.0,2.0,0.0,0.0,1.0,143.0,67.0,26.0,36.59375,144.0,16.199219,2.0,919.0,0
62.42599,0.0,1.0,1.0,0.0,0.0,0.0,83.0,78.0,20.0,36.39844,138.0,12.798828,1.0,835.0,1
54.81497,0.0,1.0,1.0,0.0,0.0,0.0,62.0,135.0,40.0,38.5,143.0,5.1992188,1.6999512,307.0,1
49.85397,0.0,1.0,1.0,0.0,0.0,0.0,57.0,120.0,26.0,39.19531,133.0,11.798828,0.79992676,7.0,1
76.20294,0.0,5.0,1.0,1.0,0.0,0.0,70.0,62.0,14.0,36.69531,142.0,6.0,1.3999023,24.0,1
59.20099,0.0,0.0,1.0,0.0,0.0,1.0,63.0,122.0,36.0,35.79688,124.0,12.099609,2.5,7.0,1
77.02698,0.0,1.0,1.0,0.0,0.0,2.0,67.0,135.0,31.0,38.39844,140.0,20.699219,1.5,85.0,1
76.85699,1.0,3.0,1.0,0.0,0.0,1.0,69.0,100.0,24.0,36.59375,137.0,11.798828,0.6999512,456.0,1
71.15094,0.0,4.0,1.0,0.0,1.0,1.0,107.0,96.0,36.0,35.79688,129.0,7.5996094,3.7998047,425.0,1
83.74799,1.0,4.0,1.0,0.0,0.0,2.0,67.0,100.0,25.0,36.39844,136.0,17.0,2.5996094,951.0,1
69.96899,0.0,2.0,1.0,0.0,0.0,1.0,70.0,106.0,40.0,38.09375,134.0,23.296875,0.5999756,428.0,0
75.31598,1.0,0.0,2.0,0.0,0.0,1.0,57.0,80.0,20.0,37.29688,133.0,11.599609,1.1999512,68.0,1
52.82098,1.0,2.0,1.0,1.0,0.0,0.0,147.0,135.0,30.0,35.79688,142.0,0.19998169,2.5996094,153.0,1
66.31598,0.0,4.0,1.0,1.0,0.0,1.0,80.0,100.0,24.0,37.29688,136.0,12.199219,1.5998535,397.0,1
65.99298,1.0,2.0,1.0,1.0,0.0,1.0,98.0,76.0,20.0,37.0,136.0,4.1992188,1.1999512,982.0,0
39.86899,0.0,1.0,1.0,0.0,0.0,2.0,62.0,115.0,24.0,36.5,136.0,6.5,0.79992676,30.0,1
60.64099,0.0,1.0,1.0,0.0,0.0,1.0,125.0,100.0,24.0,38.79688,149.0,13.298828,2.5996094,468.0,0
75.88196,0.0,3.0,1.0,0.0,0.0,1.0,55.0,105.0,20.0,36.79688,141.0,2.5996094,0.5999756,268.0,1
69.125,1.0,4.0,2.0,0.0,0.0,1.0,93.0,80.0,20.0,36.09375,139.0,6.5,1.0,1080.0,0
70.75696,1.0,1.0,2.0,0.0,0.0,0.0,55.0,118.0,30.0,38.29688,131.0,18.097656,3.3999023,41.0,1
55.32898,0.0,2.0,1.0,0.0,0.0,1.0,82.0,110.0,26.0,37.39844,140.0,20.199219,1.3999023,38.0,1
61.30298,0.0,0.0,0.0,0.0,0.0,1.0,68.0,65.0,32.0,39.09375,141.0,10.0,1.2998047,1748.0,0
61.76599,1.0,2.0,2.0,1.0,0.0,2.0,84.0,75.0,26.0,36.5,134.0,6.7998047,0.6999512,703.0,0
65.67596,0.0,1.0,1.0,0.0,0.0,0.0,64.0,134.0,32.0,38.79688,132.0,11.3984375,0.79992676,62.0,1
63.392,0.0,2.0,1.0,0.0,0.0,1.0,67.0,130.0,20.0,37.09375,130.0,14.199219,5.2998047,10.0,1
54.40097,1.0,3.0,1.0,0.0,0.0,1.0,63.0,107.0,24.0,36.39844,140.0,16.699219,0.79992676,260.0,1
65.58197,1.0,1.0,1.0,0.0,0.0,1.0,119.0,119.0,28.0,39.59375,140.0,8.0,7.0996094,624.0,1
62.073,0.0,1.0,1.0,0.0,0.0,0.0,115.0,73.0,24.0,36.29688,134.0,14.699219,1.1999512,68.0,1
67.27997,0.0,1.0,1.0,0.0,1.0,1.0,80.0,80.0,20.0,36.59375,137.0,10.599609,0.5,509.0,0
75.21997,0.0,1.0,2.0,0.0,0.0,0.0,108.0,115.0,32.0,38.5,142.0,6.899414,6.7998047,8.0,1
47.51297,0.0,3.0,2.0,0.0,0.0,1.0,121.0,101.0,14.0,35.59375,126.0,10.5,6.6992188,1855.0,0
69.48895,1.0,1.0,1.0,0.0,0.0,1.0,117.0,135.0,40.0,38.59375,132.0,10.298828,0.5999756,1999.0,0
76.82397,1.0,1.0,1.0,0.0,0.0,1.0,72.0,65.0,10.0,37.5,139.0,16.699219,1.2998047,404.0,0
63.10199,0.0,0.0,3.0,0.0,0.0,1.0,107.0,107.0,28.0,35.39844,147.0,11.099609,1.1999512,24.0,1
60.56897,0.0,0.0,1.0,0.0,0.0,1.0,79.0,71.0,24.0,36.0,136.0,0.6999512,0.89990234,621.0,0
71.32898,1.0,3.0,1.0,1.0,0.0,1.0,67.0,110.0,32.0,38.79688,148.0,16.597656,1.0,15.0,1
73.08997,1.0,0.0,1.0,0.0,0.0,2.0,62.0,65.0,10.0,35.0,135.0,6.7998047,0.5999756,5.0,1
87.06097,1.0,3.0,1.0,0.0,0.0,1.0,83.0,60.0,20.0,36.09375,142.0,6.7998047,1.2998047,1109.0,1
67.32397,1.0,3.0,1.0,1.0,0.0,1.0,63.0,76.0,22.0,36.69531,121.0,13.0,4.399414,19.0,1
72.24597,1.0,4.0,1.0,1.0,0.0,0.0,77.0,73.0,8.0,37.69531,140.0,8.199219,1.0,27.0,1
64.17798,0.0,2.0,1.0,0.0,0.0,1.0,109.0,83.0,38.0,37.89844,137.0,9.8984375,1.3999023,23.0,1
59.31,1.0,1.0,1.0,0.0,0.0,2.0,62.0,105.0,31.0,39.29688,151.0,2.2998047,1.5998535,242.0,1
73.47595,0.0,2.0,1.0,0.0,0.0,1.0,115.0,76.0,29.0,36.29688,135.0,12.0,0.89990234,491.0,0
75.54297,0.0,1.0,1.0,0.0,0.0,0.0,93.0,84.0,20.0,36.19531,136.0,13.8984375,1.0,484.0,1
53.48898,1.0,0.0,1.0,0.0,0.0,1.0,115.0,64.0,20.0,36.69531,136.0,5.0996094,0.89990234,5.0,1
59.01199,0.0,1.0,1.0,0.0,0.0,1.0,75.0,135.0,40.0,39.19531,145.0,17.699219,1.6999512,77.0,1
82.63098,0.0,2.0,1.0,0.0,0.0,1.0,77.0,70.0,22.0,36.39844,132.0,19.398438,2.2998047,30.0,1
61.74899,0.0,1.0,1.0,0.0,0.0,0.0,73.0,100.0,24.0,37.39844,135.0,12.8984375,2.0996094,3.0,1
56.64099,1.0,1.0,1.0,0.0,0.0,2.0,100.0,100.0,24.0,37.0,140.0,10.099609,0.89990234,1022.0,1
65.25397,1.0,1.0,1.0,0.0,0.0,1.0,58.0,75.0,38.0,37.89844,141.0,14.798828,0.79992676,142.0,1
58.19299,0.0,2.0,1.0,0.0,0.0,0.0,73.0,120.0,27.0,38.59375,136.0,6.899414,1.6999512,6.0,1
74.57397,1.0,1.0,1.0,0.0,0.0,2.0,73.0,70.0,16.0,36.5,136.0,5.7998047,1.2998047,5.0,1
70.20697,0.0,2.0,1.0,1.0,0.0,1.0,68.0,145.0,24.0,36.69531,131.0,17.898438,0.79992676,121.0,1
73.39398,1.0,0.0,1.0,0.0,0.0,1.0,126.0,70.0,34.0,37.79688,136.0,17.398438,0.6999512,8.0,1
78.76794,0.0,4.0,1.0,1.0,1.0,1.0,97.0,70.0,25.0,36.79688,141.0,10.699219,2.7998047,428.0,0
69.70599,0.0,3.0,1.0,0.0,0.0,1.0,119.0,66.0,36.0,38.19531,133.0,15.199219,0.89990234,933.0,0
47.81699,1.0,1.0,1.0,0.0,0.0,0.0,74.0,80.0,16.0,36.89844,141.0,7.5,1.0,734.0,1
80.41095,1.0,6.0,5.0,0.0,0.0,1.0,121.0,81.0,22.0,36.5,135.0,11.199219,3.5,182.0,1
62.28299,1.0,1.0,1.0,0.0,0.0,1.0,100.0,60.0,29.0,38.79688,137.0,17.296875,0.79992676,1060.0,0
80.07098,1.0,1.0,1.0,0.0,0.0,1.0,122.0,113.0,32.0,39.79688,148.0,13.599609,1.0,17.0,1
33.54999,1.0,1.0,1.0,0.0,0.0,0.0,73.0,140.0,22.0,39.59375,135.0,15.199219,0.5999756,191.0,1
52.68997,0.0,1.0,1.0,0.0,0.0,0.0,125.0,118.0,36.0,37.0,141.0,15.599609,0.89990234,353.0,1
71.58099,0.0,1.0,1.0,0.0,0.0,0.0,117.0,62.0,24.0,36.09375,139.0,5.5,1.5,1560.0,0
39.25497,1.0,2.0,1.0,0.0,0.0,1.0,50.0,155.0,30.0,38.69531,136.0,11.298828,12.8984375,700.0,1
25.114,1.0,0.0,2.0,0.0,0.0,1.0,104.0,125.0,22.0,36.89844,136.0,0.19998169,0.5,1069.0,0
55.56998,0.0,6.0,1.0,0.0,0.0,1.0,140.0,200.0,32.0,36.0,133.0,1.0998535,1.2998047,477.0,1
70.21497,1.0,0.0,1.0,0.0,0.0,1.0,107.0,80.0,20.0,36.69531,135.0,3.7998047,4.5996094,13.0,1
58.64999,0.0,2.0,1.0,0.0,0.0,1.0,117.0,76.0,20.0,36.59375,139.0,1.0,0.89990234,394.0,1
71.75598,0.0,1.0,2.0,0.0,0.0,1.0,63.0,110.0,18.0,36.39844,140.0,24.796875,2.0996094,270.0,1
65.30896,1.0,1.0,1.0,0.0,0.0,1.0,99.0,150.0,16.0,37.39844,136.0,14.599609,0.6999512,866.0,1
69.64294,1.0,3.0,1.0,1.0,1.0,1.0,53.0,96.0,20.0,34.29688,140.0,9.599609,0.89990234,674.0,0
37.77399,1.0,1.0,1.0,0.0,0.0,0.0,73.0,115.0,36.0,38.39844,149.0,5.399414,5.5,93.0,1
49.74899,0.0,1.0,1.0,0.0,0.0,0.0,112.0,71.0,20.0,36.29688,135.0,18.796875,1.0,941.0,1
83.02795,1.0,2.0,1.0,1.0,0.0,1.0,102.0,60.0,24.0,35.69531,134.0,7.2998047,1.5998535,36.0,1
60.28497,1.0,1.0,1.0,0.0,0.0,0.0,115.0,125.0,10.0,36.29688,137.0,27.398438,0.39996338,593.0,1
79.70398,1.0,2.0,1.0,0.0,0.0,1.0,65.0,145.0,12.0,36.19531,148.0,0.04999542,3.199707,335.0,1
80.45197,1.0,1.0,1.0,0.0,0.0,0.0,89.0,86.0,20.0,36.39844,140.0,13.8984375,1.1999512,19.0,1
55.431,0.0,4.0,1.0,0.0,0.0,2.0,60.0,45.0,24.0,36.09375,132.0,7.2998047,2.699707,100.0,1
60.70398,1.0,4.0,1.0,1.0,0.0,2.0,85.0,88.0,24.0,37.0,137.0,6.5996094,1.1999512,790.0,0
50.45599,1.0,2.0,1.0,0.0,0.0,2.0,63.0,115.0,16.0,38.19531,143.0,0.89990234,2.3999023,9.0,1
54.61697,0.0,1.0,1.0,0.0,0.0,0.0,79.0,60.0,22.0,38.0,126.0,0.2999878,0.6999512,300.0,1
42.83398,1.0,1.0,2.0,0.0,0.0,1.0,53.0,120.0,14.0,38.39844,135.0,17.5,1.0,956.0,0
65.33099,0.0,0.0,1.0,0.0,0.0,1.0,123.0,135.0,40.0,39.09375,140.0,14.798828,0.6999512,3.0,1
64.75,0.0,2.0,1.0,0.0,0.0,2.0,70.0,125.0,20.0,36.5,130.0,9.099609,1.2998047,477.0,0
54.86899,0.0,1.0,1.0,0.0,0.0,1.0,48.0,118.0,10.0,36.39844,140.0,27.0,1.1999512,1050.0,1
81.85895,0.0,2.0,1.0,0.0,0.0,2.0,134.0,120.0,10.0,38.0,140.0,11.699219,1.1999512,8.0,1
75.27698,1.0,3.0,1.0,0.0,0.0,1.0,75.0,115.0,35.0,38.5,138.0,23.398438,1.0998535,769.0,0
68.78894,1.0,2.0,1.0,0.0,0.0,1.0,80.0,60.0,22.0,36.19531,134.0,14.3984375,0.89990234,21.0,1
67.75098,0.0,1.0,1.0,0.0,0.0,2.0,57.0,145.0,14.0,36.89844,138.0,12.199219,11.798828,10.0,1
82.91895,0.0,4.0,1.0,1.0,0.0,1.0,70.0,102.0,12.0,36.59375,139.0,15.699219,1.5998535,738.0,1
58.94299,1.0,0.0,1.0,0.0,0.0,1.0,65.0,80.0,20.0,36.29688,140.0,9.8984375,1.1999512,215.0,1
34.439,1.0,3.0,2.0,0.0,0.0,2.0,118.0,112.0,12.0,36.39844,134.0,2.3999023,1.2998047,761.0,0
60.67398,0.0,1.0,1.0,0.0,0.0,2.0,96.0,125.0,24.0,35.09375,138.0,5.5996094,1.0,15.0,1
79.88794,0.0,2.0,1.0,1.0,0.0,1.0,111.0,83.0,24.0,36.09375,135.0,4.1992188,1.0998535,16.0,1
55.98599,0.0,3.0,1.0,0.0,0.0,1.0,80.0,74.0,20.0,35.59375,128.0,8.5,1.5998535,27.0,1
67.35095,1.0,1.0,1.0,0.0,0.0,0.0,69.0,114.0,36.0,36.29688,138.0,14.3984375,1.0,69.0,1
69.34998,0.0,4.0,1.0,0.0,0.0,2.0,80.0,102.0,22.0,36.29688,142.0,18.699219,0.6999512,974.0,1
62.29398,1.0,4.0,1.0,0.0,0.0,1.0,67.0,80.0,20.0,38.39844,142.0,16.796875,1.5,78.0,1
59.31,0.0,1.0,1.0,0.0,0.0,0.0,69.0,105.0,24.0,36.0,142.0,8.5,1.1999512,346.0,0
57.64798,1.0,3.0,1.0,1.0,0.0,2.0,78.0,112.0,40.0,38.5,138.0,11.0,1.0998535,322.0,1
88.53699,1.0,2.0,1.0,0.0,0.0,1.0,110.0,110.0,14.0,38.39844,150.0,8.5,0.5,82.0,1
62.543,0.0,1.0,0.0,0.0,0.0,0.0,80.0,68.0,28.0,36.19531,134.0,10.5,1.0,196.0,1
67.71796,0.0,2.0,1.0,0.0,0.0,0.0,71.0,138.0,51.0,39.19531,147.0,10.199219,1.5,158.0,1
69.56598,0.0,3.0,1.0,0.0,0.0,1.0,73.0,122.0,44.0,36.69531,128.0,31.796875,2.699707,276.0,1
80.51495,1.0,1.0,1.0,0.0,1.0,1.0,57.0,95.0,31.0,37.79688,130.0,34.398438,2.699707,6.0,1
43.047,1.0,1.0,1.0,0.0,0.0,0.0,59.0,116.0,16.0,38.79688,137.0,17.0,1.0998535,5.0,1
60.435,0.0,1.0,1.0,0.0,0.0,1.0,110.0,120.0,40.0,38.69531,139.0,10.298828,0.5,721.0,0
80.29596,1.0,2.0,1.0,0.0,0.0,1.0,98.0,40.0,24.0,38.0,141.0,5.0,0.5999756,7.0,1
83.08295,1.0,2.0,1.0,0.0,0.0,2.0,34.0,41.0,8.0,35.39844,137.0,18.398438,2.3999023,4.0,1
55.32898,1.0,2.0,1.0,0.0,0.0,0.0,103.0,70.0,20.0,35.69531,137.0,8.5,0.5999756,32.0,1
21.37999,1.0,0.0,1.0,0.0,0.0,1.0,108.0,84.0,24.0,36.29688,134.0,21.5,2.199707,8.0,1
76.18896,1.0,4.0,1.0,0.0,1.0,2.0,65.0,60.0,30.0,37.69531,140.0,12.5,1.5,685.0,0
65.26495,0.0,5.0,1.0,0.0,0.0,1.0,46.0,160.0,38.0,39.0,131.0,18.5,1.5,5.0,1
67.70197,0.0,1.0,1.0,0.0,0.0,0.0,83.0,100.0,36.0,36.19531,143.0,12.599609,1.0998535,39.0,1
57.34698,0.0,1.0,3.0,1.0,0.0,1.0,55.0,120.0,36.0,37.0,136.0,14.3984375,1.0,937.0,0
88.20294,1.0,0.0,1.0,0.0,0.0,1.0,35.0,182.0,40.0,38.89844,135.0,11.8984375,4.7998047,279.0,1
65.45898,0.0,2.0,1.0,0.0,0.0,1.0,73.0,100.0,24.0,38.5,126.0,8.099609,3.199707,33.0,1
88.159,0.0,2.0,1.0,0.0,1.0,1.0,60.0,69.0,10.0,38.79688,140.0,7.899414,0.89990234,43.0,1
62.02298,0.0,2.0,1.0,0.0,0.0,1.0,67.0,64.0,40.0,35.29688,123.0,9.5,0.5,490.0,1
70.04199,0.0,1.0,1.0,0.0,0.0,0.0,115.0,112.0,24.0,36.79688,138.0,11.699219,0.6999512,615.0,0
60.62097,1.0,2.0,1.0,0.0,0.0,2.0,99.0,77.0,20.0,36.69531,139.0,0.5999756,1.2998047,752.0,1
84.76697,1.0,1.0,1.0,0.0,0.0,1.0,70.0,75.0,50.0,36.5,138.0,11.5,0.79992676,128.0,1
53.18799,0.0,3.0,1.0,0.0,0.0,1.0,82.0,80.0,20.0,36.19531,141.0,5.7998047,1.5,1396.0,0
46.10797,0.0,1.0,1.0,0.0,0.0,1.0,51.0,140.0,43.0,38.89844,153.0,15.699219,0.89990234,1480.0,0
48.83798,0.0,0.0,1.0,0.0,0.0,1.0,58.0,120.0,10.0,36.69531,141.0,18.0,2.5,921.0,0
83.30194,0.0,3.0,1.0,1.0,0.0,1.0,130.0,80.0,10.0,38.5,138.0,11.8984375,1.0,10.0,1
74.32196,0.0,4.0,1.0,0.0,0.0,1.0,97.0,70.0,32.0,37.09375,142.0,11.5,2.0,234.0,1
51.23297,0.0,2.0,2.0,0.0,0.0,1.0,78.0,50.0,24.0,36.69531,139.0,5.6992188,0.79992676,8.0,1
90.27795,1.0,2.0,1.0,0.0,0.0,1.0,68.0,80.0,20.0,35.89844,132.0,7.0,0.89990234,42.0,1
60.30399,0.0,1.0,2.0,0.0,0.0,0.0,93.0,112.0,28.0,39.79688,133.0,4.899414,0.6999512,40.0,1
58.267,0.0,0.0,1.0,0.0,0.0,1.0,75.0,74.0,24.0,35.59375,124.0,8.0,1.0,379.0,1
87.25299,1.0,1.0,1.0,0.0,0.0,1.0,60.0,120.0,44.0,38.19531,150.0,13.699219,1.0998535,1006.0,1
55.85498,0.0,2.0,1.0,0.0,0.0,1.0,90.0,94.0,18.0,34.39844,126.0,11.199219,1.3999023,24.0,1
62.05298,0.0,2.0,1.0,0.0,0.0,1.0,103.0,68.0,14.0,36.0,138.0,10.699219,1.7998047,1039.0,0
61.72498,1.0,0.0,1.0,0.0,0.0,1.0,107.0,146.0,7.0,38.29688,147.0,18.0,1.2998047,6.0,1
76.961,1.0,1.0,3.0,0.0,0.0,1.0,78.0,105.0,12.0,36.5,126.0,9.099609,2.0,1045.0,0
77.65399,1.0,2.0,1.0,1.0,0.0,1.0,53.0,72.0,10.0,38.29688,130.0,13.199219,2.5996094,844.0,0
80.71198,1.0,1.0,1.0,0.0,0.0,1.0,75.0,66.0,9.0,37.5,141.0,9.599609,0.6999512,1324.0,0
57.599,0.0,2.0,3.0,0.0,0.0,1.0,78.0,120.0,10.0,35.5,135.0,27.898438,3.699707,845.0,0
33.85098,0.0,1.0,1.0,0.0,0.0,2.0,79.0,60.0,10.0,36.29688,151.0,7.6992188,1.0,152.0,1
36.26797,1.0,0.0,1.0,0.0,0.0,1.0,67.0,100.0,24.0,38.19531,136.0,13.5,0.89990234,599.0,0
82.39294,0.0,3.0,1.0,1.0,0.0,2.0,73.0,70.0,25.0,37.79688,142.0,8.8984375,1.0998535,1524.0,0
84.95795,0.0,4.0,1.0,0.0,0.0,1.0,92.0,80.0,32.0,37.19531,137.0,13.699219,1.2998047,1998.0,0
62.69098,1.0,0.0,1.0,0.0,0.0,1.0,125.0,80.0,20.0,36.39844,137.0,5.899414,5.899414,606.0,0
72.33899,1.0,0.0,1.0,0.0,0.0,1.0,132.0,75.0,16.0,37.69531,135.0,19.296875,0.5999756,923.0,0
60.94699,0.0,2.0,1.0,0.0,0.0,0.0,70.0,104.0,20.0,37.59375,133.0,2.3999023,0.5,21.0,1
71.15094,1.0,5.0,2.0,1.0,0.0,1.0,127.0,110.0,24.0,37.5,140.0,6.6992188,3.5,13.0,1
89.31396,0.0,2.0,1.0,0.0,1.0,1.0,123.0,62.0,28.0,38.09375,148.0,10.8984375,1.7998047,28.0,1
65.53595,0.0,1.0,1.0,0.0,0.0,1.0,53.0,77.0,24.0,39.29688,143.0,12.3984375,1.0,991.0,1
83.24194,1.0,2.0,2.0,0.0,0.0,1.0,83.0,60.0,16.0,36.0,140.0,5.7998047,1.5,85.0,1
74.58997,0.0,1.0,1.0,0.0,0.0,1.0,112.0,115.0,38.0,38.09375,145.0,33.0,2.0,8.0,1
69.30597,1.0,1.0,1.0,0.0,0.0,1.0,84.0,96.0,30.0,37.0,139.0,7.1992188,1.5,58.0,1
85.89996,0.0,1.0,1.0,0.0,0.0,2.0,100.0,85.0,22.0,36.59375,137.0,9.3984375,0.89990234,57.0,1
60.57797,0.0,3.0,1.0,0.0,0.0,1.0,102.0,70.0,24.0,35.89844,135.0,7.7998047,1.1999512,516.0,0
71.55597,1.0,3.0,3.0,1.0,0.0,1.0,53.0,62.0,22.0,35.39844,130.0,4.899414,1.0,481.0,1
62.25299,0.0,4.0,1.0,1.0,0.0,1.0,72.0,80.0,20.0,36.59375,131.0,6.5996094,1.5998535,642.0,0
57.53897,0.0,1.0,1.0,0.0,0.0,0.0,58.0,65.0,26.0,38.39844,142.0,14.599609,0.6999512,29.0,1
73.125,1.0,2.0,1.0,1.0,0.0,1.0,53.0,59.0,36.0,36.69531,133.0,10.599609,0.79992676,82.0,1
69.29199,1.0,4.0,1.0,1.0,0.0,1.0,69.0,74.0,30.0,39.29688,136.0,23.097656,1.5998535,136.0,1
59.409,0.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,10.0,35.79688,138.0,31.699219,2.5996094,628.0,0
70.10498,1.0,3.0,1.0,0.0,0.0,0.0,65.0,74.0,22.0,35.79688,138.0,0.0,1.0998535,418.0,1
75.87695,1.0,0.0,1.0,0.0,0.0,1.0,33.0,161.0,10.0,37.5,138.0,13.699219,2.8999023,20.0,1
46.146,1.0,0.0,0.0,0.0,0.0,1.0,114.0,130.0,33.0,37.79688,143.0,22.699219,1.2998047,1728.0,0
23.452,0.0,3.0,3.0,1.0,0.0,1.0,38.0,138.0,38.0,35.39844,134.0,27.097656,1.1999512,832.0,0
65.75995,0.0,1.0,1.0,0.0,0.0,1.0,114.0,129.0,34.0,35.79688,142.0,19.296875,1.3999023,180.0,1
68.18597,0.0,2.0,1.0,0.0,0.0,0.0,83.0,80.0,20.0,37.5,134.0,13.099609,0.6999512,99.0,1
67.17297,0.0,4.0,2.0,1.0,0.0,1.0,69.0,76.0,24.0,36.19531,137.0,5.7998047,1.5998535,355.0,0
41.90799,1.0,1.0,1.0,0.0,0.0,0.0,127.0,150.0,10.0,39.59375,132.0,8.8984375,0.79992676,23.0,1
55.82498,1.0,3.0,2.0,1.0,0.0,1.0,115.0,189.0,10.0,38.79688,141.0,29.398438,1.6999512,6.0,1
59.37299,0.0,3.0,1.0,0.0,0.0,0.0,95.0,110.0,28.0,38.19531,142.0,0.18997192,2.5996094,60.0,1
83.79999,0.0,2.0,1.0,0.0,0.0,0.0,99.0,80.0,16.0,36.19531,145.0,5.899414,1.1999512,598.0,1
62.77298,0.0,2.0,1.0,0.0,0.0,1.0,58.0,130.0,10.0,39.69531,147.0,39.09375,4.0,831.0,0
52.909,1.0,2.0,1.0,0.0,0.0,1.0,63.0,78.0,8.0,36.0,135.0,12.0,4.0,27.0,1
70.45599,1.0,1.0,2.0,0.0,0.0,1.0,110.0,155.0,44.0,36.59375,131.0,15.099609,1.5998535,4.0,1
68.14795,0.0,3.0,1.0,0.0,0.0,1.0,113.0,76.0,24.0,38.29688,145.0,17.699219,2.5996094,14.0,1
65.711,1.0,1.0,1.0,0.0,0.0,1.0,50.0,95.0,12.0,38.5,144.0,13.699219,5.0,394.0,1
74.68298,1.0,1.0,2.0,0.0,0.0,0.0,131.0,116.0,36.0,36.0,125.0,18.199219,2.0996094,4.0,1
46.03699,0.0,2.0,1.0,0.0,0.0,1.0,111.0,108.0,14.0,37.59375,134.0,4.399414,2.0996094,27.0,1
78.54596,1.0,2.0,2.0,1.0,0.0,2.0,118.0,125.0,46.0,38.79688,143.0,19.0,0.5,7.0,1
47.30499,0.0,4.0,1.0,0.0,0.0,1.0,62.0,145.0,32.0,39.19531,145.0,5.899414,2.5,5.0,1
27.644,0.0,0.0,2.0,0.0,0.0,1.0,51.0,124.0,30.0,35.19531,132.0,0.2999878,1.3999023,5.0,1
72.86798,1.0,2.0,1.0,0.0,0.0,2.0,131.0,144.0,28.0,38.5,132.0,14.798828,0.6999512,1007.0,1
65.32794,0.0,1.0,1.0,0.0,0.0,0.0,100.0,64.0,20.0,36.69531,139.0,10.0,1.0,307.0,1
79.54797,0.0,3.0,1.0,1.0,0.0,2.0,76.0,64.0,24.0,36.5,137.0,36.398438,1.1999512,58.0,1
66.08398,0.0,2.0,1.0,1.0,0.0,1.0,148.0,132.0,52.0,37.39844,139.0,20.398438,1.0998535,98.0,1
45.97098,0.0,1.0,1.0,1.0,0.0,1.0,80.0,114.0,26.0,36.79688,125.0,14.3984375,1.0,1934.0,0
39.98898,0.0,0.0,2.0,0.0,0.0,1.0,150.0,54.0,16.0,36.5,142.0,21.5,2.0,1616.0,0
65.71399,0.0,1.0,1.0,0.0,0.0,1.0,81.0,73.0,24.0,36.09375,142.0,13.3984375,1.1999512,454.0,0
72.13995,0.0,3.0,2.0,1.0,0.0,0.0,130.0,110.0,6.0,37.5,144.0,8.199219,0.89990234,7.0,1
78.67798,0.0,5.0,1.0,0.0,0.0,1.0,58.0,53.0,24.0,36.39844,125.0,17.097656,0.2999878,1038.0,0
49.45697,0.0,2.0,1.0,0.0,0.0,1.0,72.0,45.0,34.0,38.09375,136.0,19.0,0.6999512,83.0,1
46.133,0.0,0.0,1.0,0.0,0.0,1.0,63.0,106.0,24.0,36.59375,149.0,10.298828,1.2998047,1740.0,0
81.24799,0.0,2.0,1.0,0.0,0.0,2.0,73.0,100.0,22.0,36.5,133.0,8.298828,2.0,91.0,1
58.62299,1.0,0.0,1.0,0.0,0.0,1.0,72.0,124.0,16.0,38.29688,130.0,16.296875,0.89990234,164.0,1
65.52197,0.0,2.0,2.0,0.0,0.0,0.0,87.0,84.0,20.0,36.5,137.0,3.0996094,0.79992676,80.0,1
58.87698,0.0,2.0,1.0,0.0,0.0,1.0,115.0,140.0,10.0,39.09375,135.0,8.099609,1.5,26.0,1
57.629,1.0,2.0,1.0,0.0,0.0,1.0,58.0,99.0,24.0,37.0,137.0,21.199219,0.79992676,994.0,0
56.94199,0.0,3.0,1.0,0.0,0.0,1.0,112.0,130.0,31.0,35.89844,131.0,20.699219,0.6999512,18.0,1
87.44696,1.0,4.0,1.0,1.0,1.0,1.0,54.0,117.0,35.0,39.5,130.0,18.597656,3.5,248.0,1
66.82495,0.0,1.0,1.0,0.0,0.0,0.0,70.0,125.0,28.0,36.29688,132.0,3.0,1.0998535,348.0,0
69.77399,0.0,4.0,1.0,0.0,0.0,0.0,73.0,104.0,40.0,39.0,145.0,22.398438,1.2998047,7.0,1
75.76196,0.0,0.0,1.0,0.0,0.0,1.0,68.0,79.0,20.0,37.19531,132.0,16.597656,1.0998535,1962.0,0
49.34198,1.0,1.0,1.0,0.0,0.0,1.0,115.0,75.0,32.0,35.79688,138.0,19.0,7.399414,1807.0,0
51.77298,0.0,1.0,1.0,0.0,0.0,2.0,54.0,90.0,36.0,39.09375,136.0,0.09999084,2.5,236.0,1
65.52795,0.0,2.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,37.09375,147.0,10.599609,1.0,388.0,0
52.59399,0.0,1.0,1.0,0.0,0.0,1.0,73.0,105.0,24.0,37.89844,133.0,15.599609,0.5999756,276.0,1
70.59796,1.0,2.0,1.0,0.0,0.0,1.0,95.0,65.0,16.0,35.79688,136.0,12.099609,1.3999023,4.0,1
41.771,0.0,3.0,3.0,0.0,0.0,1.0,70.0,70.0,10.0,38.09375,132.0,11.199219,0.79992676,21.0,1
70.30798,0.0,1.0,1.0,0.0,0.0,2.0,56.0,130.0,29.0,37.89844,137.0,9.699219,3.699707,16.0,1
41.02698,0.0,2.0,1.0,0.0,0.0,1.0,57.0,120.0,18.0,35.19531,141.0,4.0,2.0,27.0,1
79.27698,1.0,2.0,1.0,0.0,0.0,1.0,60.0,100.0,20.0,37.79688,135.0,16.296875,1.6999512,1556.0,0
66.77594,1.0,1.0,1.0,0.0,0.0,0.0,73.0,105.0,10.0,38.0,136.0,15.298828,0.6999512,1551.0,0
21.63699,1.0,1.0,1.0,0.0,0.0,0.0,88.0,74.0,20.0,36.39844,138.0,17.097656,0.89990234,591.0,1
25.95499,1.0,0.0,1.0,0.0,0.0,1.0,58.0,80.0,35.0,38.09375,143.0,9.298828,2.699707,720.0,0
74.49396,1.0,1.0,1.0,0.0,0.0,0.0,60.0,120.0,30.0,37.29688,142.0,39.195312,1.3999023,4.0,1
38.116,0.0,0.0,3.0,0.0,0.0,1.0,82.0,115.0,3.0,38.79688,150.0,5.5,0.79992676,407.0,0
80.53894,0.0,5.0,1.0,0.0,0.0,1.0,112.0,75.0,28.0,38.69531,139.0,10.8984375,0.79992676,17.0,1
41.09799,0.0,1.0,1.0,0.0,0.0,0.0,86.0,116.0,24.0,38.09375,138.0,8.199219,0.6999512,91.0,1
64.38898,1.0,4.0,1.0,1.0,0.0,1.0,63.0,122.0,24.0,35.19531,136.0,26.097656,6.0,51.0,1
48.87097,0.0,1.0,1.0,0.0,0.0,0.0,101.0,95.0,18.0,38.5,137.0,5.1992188,0.89990234,207.0,1
65.61798,0.0,1.0,1.0,0.0,0.0,0.0,133.0,115.0,13.0,36.89844,131.0,23.0,6.6992188,433.0,1
54.38199,0.0,3.0,1.0,0.0,0.0,2.0,117.0,45.0,27.0,38.0,144.0,5.0996094,4.899414,16.0,1
59.06897,1.0,1.0,2.0,0.0,0.0,1.0,68.0,115.0,10.0,35.69531,145.0,15.699219,2.8999023,391.0,0
87.56696,1.0,3.0,1.0,1.0,0.0,1.0,121.0,58.0,32.0,37.89844,133.0,16.597656,2.7998047,617.0,0
71.79498,0.0,1.0,1.0,0.0,0.0,1.0,103.0,58.0,28.0,36.89844,145.0,8.0,1.5998535,1840.0,0
89.23199,0.0,3.0,2.0,0.0,0.0,1.0,63.0,130.0,6.0,37.0,146.0,5.6992188,1.7998047,201.0,1
79.12897,1.0,3.0,1.0,0.0,0.0,1.0,52.0,115.0,14.0,37.5,134.0,0.04999542,2.0996094,59.0,1
52.586,0.0,1.0,1.0,0.0,0.0,1.0,60.0,156.0,32.0,36.0,146.0,28.5,2.199707,39.0,1
25.254,1.0,0.0,2.0,0.0,0.0,1.0,122.0,125.0,24.0,36.19531,141.0,6.7998047,1.3999023,803.0,0
83.39496,1.0,0.0,1.0,0.0,0.0,1.0,79.0,67.0,24.0,37.89844,138.0,8.199219,0.6999512,485.0,0
22.196,1.0,0.0,1.0,0.0,0.0,1.0,83.0,112.0,20.0,36.39844,138.0,7.5996094,0.5,33.0,1
65.54095,1.0,3.0,1.0,1.0,0.0,1.0,60.0,24.0,36.0,35.39844,131.0,7.0,1.3999023,231.0,1
54.16599,1.0,1.0,1.0,0.0,0.0,1.0,77.0,108.0,22.0,38.69531,142.0,14.099609,0.89990234,919.0,0
83.50696,1.0,2.0,1.0,0.0,0.0,0.0,103.0,60.0,20.0,36.09375,138.0,6.899414,1.1999512,1579.0,0
85.90295,1.0,2.0,1.0,1.0,0.0,1.0,103.0,58.0,16.0,38.19531,144.0,15.699219,0.89990234,392.0,0
24.493,0.0,0.0,1.0,0.0,0.0,1.0,108.0,140.0,10.0,38.69531,132.0,29.796875,0.79992676,1619.0,0
72.29297,1.0,3.0,1.0,0.0,0.0,0.0,59.0,118.0,24.0,35.69531,133.0,7.6992188,3.8999023,3.0,1
86.51099,1.0,1.0,1.0,0.0,0.0,1.0,97.0,70.0,20.0,38.19531,138.0,19.296875,0.89990234,15.0,1
81.021,0.0,4.0,1.0,0.0,0.0,2.0,33.0,68.0,44.0,40.0,136.0,19.398438,2.199707,7.0,1
93.91394,1.0,2.0,1.0,0.0,0.0,1.0,42.0,127.0,26.0,38.29688,140.0,13.199219,1.3999023,7.0,1
61.56598,1.0,2.0,1.0,0.0,0.0,1.0,131.0,62.0,24.0,37.69531,140.0,6.0,0.5999756,339.0,1
53.72998,1.0,1.0,2.0,0.0,0.0,0.0,97.0,106.0,32.0,36.59375,135.0,13.099609,1.0,492.0,1
45.57397,1.0,0.0,2.0,0.0,0.0,1.0,80.0,104.0,40.0,38.59375,128.0,12.699219,0.5999756,1487.0,0
42.28897,1.0,2.0,1.0,0.0,0.0,1.0,70.0,72.0,20.0,37.0,133.0,2.5996094,0.89990234,1649.0,0
58.82498,1.0,4.0,1.0,0.0,0.0,1.0,61.0,108.0,10.0,39.0,137.0,18.199219,0.5999756,853.0,0
68.85095,0.0,1.0,1.0,0.0,0.0,0.0,133.0,128.0,36.0,39.29688,134.0,13.699219,0.89990234,220.0,1
61.63397,0.0,1.0,1.0,0.0,0.0,1.0,85.0,160.0,24.0,36.09375,141.0,7.1992188,1.5998535,1867.0,0
68.88397,0.0,1.0,1.0,0.0,0.0,0.0,56.0,61.0,28.0,36.19531,136.0,6.6992188,2.0,214.0,1
79.70398,1.0,5.0,1.0,1.0,0.0,2.0,60.0,110.0,36.0,36.09375,135.0,22.0,0.5,11.0,1
39.392,1.0,1.0,2.0,0.0,0.0,1.0,59.0,100.0,32.0,36.39844,133.0,35.296875,1.0998535,13.0,1
20.48199,0.0,1.0,1.0,0.0,0.0,1.0,58.0,115.0,38.0,38.19531,148.0,13.699219,1.3999023,627.0,0
70.00696,1.0,1.0,1.0,0.0,0.0,2.0,44.0,78.0,40.0,38.59375,139.0,37.898438,1.3999023,1368.0,0
64.64899,0.0,4.0,1.0,0.0,0.0,2.0,57.0,103.0,12.0,39.59375,138.0,33.59375,2.199707,4.0,1
42.88797,0.0,1.0,2.0,0.0,0.0,1.0,127.0,154.0,36.0,36.09375,138.0,28.097656,0.6999512,1364.0,1
61.28998,0.0,2.0,2.0,1.0,0.0,0.0,77.0,120.0,20.0,35.69531,139.0,11.199219,0.89990234,8.0,1
57.94897,0.0,4.0,1.0,0.0,0.0,0.0,101.0,71.0,16.0,36.0,139.0,13.798828,0.89990234,713.0,1
65.92999,1.0,4.0,1.0,1.0,0.0,2.0,63.0,50.0,20.0,36.5,140.0,7.0996094,2.0996094,1336.0,0
36.46298,1.0,0.0,2.0,0.0,0.0,1.0,49.0,130.0,10.0,36.89844,143.0,6.6992188,3.2998047,7.0,1
61.711,1.0,3.0,1.0,1.0,0.0,0.0,121.0,98.0,20.0,37.5,140.0,8.0,0.6999512,113.0,1
85.90594,0.0,0.0,1.0,0.0,0.0,1.0,69.0,74.0,27.0,36.19531,144.0,33.59375,2.0,6.0,1
85.48096,1.0,1.0,1.0,0.0,0.0,1.0,67.0,70.0,20.0,36.69531,144.0,21.296875,1.2998047,1096.0,1
73.85596,0.0,1.0,1.0,0.0,0.0,1.0,71.0,114.0,8.0,38.5,135.0,11.0,0.79992676,10.0,1
59.45798,0.0,2.0,1.0,0.0,0.0,0.0,107.0,24.0,24.0,36.09375,136.0,6.0996094,1.1999512,107.0,1
100.849,1.0,2.0,1.0,0.0,1.0,1.0,57.0,70.0,25.0,36.69531,132.0,20.296875,2.0996094,26.0,1
43.64398,0.0,4.0,1.0,0.0,0.0,1.0,100.0,80.0,20.0,37.19531,137.0,6.7998047,1.0998535,15.0,1
73.45099,0.0,2.0,1.0,0.0,0.0,1.0,137.0,66.0,12.0,38.19531,150.0,12.8984375,0.89990234,28.0,1
74.72095,0.0,3.0,1.0,1.0,0.0,1.0,61.0,108.0,32.0,36.69531,143.0,9.699219,1.2998047,824.0,0
64.29297,1.0,4.0,1.0,0.0,0.0,2.0,106.0,93.0,16.0,36.09375,139.0,6.5,1.1999512,84.0,1
82.31299,0.0,0.0,1.0,0.0,0.0,1.0,42.0,114.0,20.0,35.89844,145.0,15.099609,1.3999023,4.0,1
76.71198,0.0,2.0,1.0,0.0,0.0,1.0,59.0,72.0,32.0,35.89844,145.0,16.796875,11.599609,669.0,1
52.38599,0.0,1.0,1.0,0.0,0.0,2.0,65.0,100.0,26.0,39.19531,133.0,1.0,0.79992676,1315.0,0
40.20499,0.0,1.0,1.0,0.0,0.0,2.0,52.0,150.0,35.0,36.79688,143.0,6.5,1.1999512,6.0,1
77.29999,1.0,1.0,1.0,0.0,0.0,0.0,71.0,72.0,14.0,36.19531,140.0,13.0,0.89990234,705.0,0
67.10199,0.0,6.0,2.0,1.0,1.0,1.0,105.0,115.0,20.0,37.39844,144.0,18.898438,2.699707,969.0,1
56.34998,1.0,2.0,1.0,0.0,0.0,0.0,67.0,140.0,36.0,39.0,135.0,7.5996094,0.79992676,74.0,1
81.28699,0.0,2.0,1.0,0.0,1.0,1.0,74.0,60.0,22.0,36.59375,137.0,10.8984375,2.5,137.0,1
72.03796,1.0,3.0,1.0,0.0,0.0,1.0,91.0,96.0,22.0,36.39844,134.0,9.5,0.89990234,639.0,0
40.30099,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,39.79688,135.0,23.097656,6.0996094,291.0,1
72.70398,0.0,2.0,1.0,0.0,0.0,2.0,132.0,126.0,23.0,38.69531,133.0,21.796875,0.6999512,207.0,1
68.40497,1.0,1.0,1.0,0.0,0.0,0.0,62.0,75.0,30.0,36.59375,136.0,7.899414,1.7998047,330.0,1
63.88797,0.0,4.0,1.0,0.0,0.0,1.0,100.0,72.0,16.0,36.09375,135.0,4.7998047,1.0998535,492.0,0
69.61499,0.0,0.0,1.0,0.0,0.0,1.0,111.0,67.0,36.0,39.0,140.0,12.298828,1.0,7.0,1
74.02899,1.0,3.0,1.0,1.0,0.0,1.0,59.0,77.0,28.0,36.09375,141.0,18.097656,0.6999512,16.0,1
72.96594,0.0,1.0,1.0,0.0,0.0,0.0,137.0,122.0,12.0,38.09375,149.0,10.0,0.89990234,49.0,1
58.349,1.0,4.0,1.0,1.0,0.0,1.0,102.0,125.0,52.0,39.59375,131.0,11.099609,0.6999512,1080.0,0
70.67499,1.0,3.0,1.0,1.0,0.0,1.0,71.0,54.0,20.0,36.89844,134.0,13.099609,1.1999512,430.0,0
65.15497,1.0,2.0,1.0,0.0,0.0,0.0,69.0,69.0,20.0,35.79688,132.0,11.099609,0.79992676,84.0,1
58.44998,0.0,2.0,1.0,0.0,0.0,1.0,85.0,90.0,28.0,37.0,133.0,6.1992188,1.6999512,33.0,1
63.83798,1.0,3.0,1.0,1.0,0.0,1.0,71.0,76.0,16.0,36.69531,134.0,5.899414,1.2998047,281.0,1
64.29596,1.0,0.0,1.0,0.0,0.0,1.0,55.0,70.0,28.0,38.29688,141.0,7.899414,0.5999756,1396.0,0
39.84399,0.0,2.0,1.0,0.0,0.0,1.0,133.0,75.0,27.0,37.59375,139.0,10.699219,0.79992676,76.0,1
79.29596,0.0,4.0,1.0,0.0,0.0,1.0,53.0,150.0,20.0,37.5,140.0,15.8984375,8.599609,123.0,1
37.16599,0.0,2.0,1.0,0.0,0.0,1.0,97.0,80.0,25.0,36.69531,143.0,14.0,1.0998535,857.0,0
30.741,1.0,1.0,2.0,0.0,0.0,1.0,68.0,95.0,29.0,36.79688,137.0,12.699219,1.0,346.0,0
42.31598,0.0,0.0,1.0,0.0,0.0,1.0,119.0,114.0,32.0,36.19531,138.0,10.298828,1.0998535,1030.0,0
57.94699,1.0,1.0,1.0,1.0,0.0,0.0,64.0,69.0,24.0,35.89844,138.0,5.5,1.6999512,171.0,1
57.21597,1.0,0.0,1.0,0.0,0.0,1.0,129.0,124.0,10.0,38.39844,131.0,8.199219,5.0,1521.0,0
70.21997,1.0,1.0,1.0,0.0,0.0,0.0,55.0,145.0,0.0,36.69531,136.0,15.199219,2.2998047,761.0,0
44.47897,0.0,1.0,1.0,0.0,0.0,1.0,100.0,82.0,18.0,36.79688,137.0,4.6992188,0.79992676,1767.0,0
44.05197,1.0,1.0,1.0,0.0,0.0,1.0,51.0,60.0,31.0,40.09375,133.0,9.8984375,3.0,5.0,1
71.06897,1.0,3.0,1.0,0.0,1.0,1.0,107.0,110.0,26.0,36.5,137.0,14.199219,1.0,1048.0,0
49.98798,0.0,1.0,1.0,0.0,0.0,0.0,82.0,107.0,28.0,38.69531,128.0,14.699219,1.0,137.0,1
62.198,1.0,2.0,1.0,1.0,0.0,1.0,45.0,132.0,8.0,41.29688,139.0,20.898438,1.0,1258.0,1
85.85394,1.0,2.0,1.0,1.0,0.0,1.0,53.0,70.0,30.0,36.69531,142.0,4.1992188,0.89990234,48.0,1
62.987,0.0,2.0,1.0,1.0,0.0,2.0,79.0,100.0,14.0,36.0,131.0,15.599609,0.89990234,650.0,0
68.758,1.0,1.0,1.0,0.0,0.0,0.0,79.0,76.0,36.0,40.5,136.0,8.5,0.6999512,371.0,1
38.59799,1.0,2.0,1.0,0.0,0.0,1.0,61.0,129.0,34.0,38.09375,136.0,13.5,1.5998535,44.0,1
91.81696,1.0,2.0,1.0,1.0,1.0,1.0,68.0,70.0,28.0,37.69531,152.0,11.599609,13.099609,315.0,1
64.98798,1.0,0.0,1.0,0.0,0.0,0.0,110.0,80.0,20.0,36.39844,134.0,18.796875,0.6999512,33.0,1
39.78098,0.0,1.0,1.0,0.0,0.0,2.0,102.0,80.0,24.0,36.39844,136.0,11.099609,1.1999512,476.0,0
77.17999,1.0,4.0,2.0,1.0,0.0,1.0,67.0,124.0,14.0,38.89844,147.0,19.898438,0.6999512,20.0,1
75.66595,1.0,0.0,1.0,0.0,0.0,1.0,71.0,64.0,40.0,38.59375,138.0,8.5,0.5999756,13.0,1
49.10098,0.0,0.0,1.0,0.0,0.0,1.0,67.0,126.0,9.0,39.59375,145.0,21.199219,1.3999023,1769.0,0
73.03796,0.0,4.0,1.0,1.0,0.0,1.0,76.0,61.0,24.0,36.39844,133.0,7.0,1.0998535,860.0,0
73.49194,0.0,3.0,1.0,0.0,0.0,1.0,71.0,126.0,24.0,39.0,131.0,18.898438,1.0998535,1027.0,0
75.67999,0.0,1.0,1.0,0.0,0.0,1.0,104.0,107.0,24.0,36.09375,136.0,7.0996094,1.2998047,9.0,1
65.42896,0.0,3.0,1.0,0.0,0.0,2.0,58.0,110.0,8.0,38.29688,145.0,12.099609,2.699707,11.0,1
42.45599,0.0,0.0,3.0,0.0,0.0,1.0,113.0,110.0,33.0,38.29688,137.0,9.199219,0.79992676,1430.0,0
64.45197,0.0,1.0,1.0,0.0,0.0,0.0,50.0,125.0,35.0,36.59375,127.0,13.5,2.5996094,165.0,1
64.20294,0.0,2.0,1.0,0.0,0.0,1.0,65.0,123.0,8.0,36.29688,128.0,16.097656,0.5999756,695.0,0
84.862,0.0,1.0,1.0,0.0,0.0,1.0,100.0,120.0,30.0,38.29688,139.0,17.699219,1.3999023,7.0,1
67.01398,1.0,1.0,1.0,0.0,0.0,0.0,96.0,52.0,20.0,37.0,138.0,9.298828,0.79992676,1940.0,0
49.43997,1.0,1.0,3.0,0.0,0.0,0.0,83.0,72.0,18.0,36.39844,135.0,8.298828,0.89990234,128.0,1
33.577,1.0,1.0,2.0,0.0,0.0,2.0,130.0,64.0,22.0,35.59375,134.0,8.8984375,1.5998535,671.0,0
52.33398,0.0,3.0,2.0,1.0,0.0,1.0,68.0,122.0,24.0,38.39844,135.0,19.0,1.1999512,391.0,1
61.45697,1.0,1.0,1.0,0.0,0.0,0.0,105.0,110.0,22.0,36.59375,141.0,6.5,0.5999756,524.0,1
83.17896,1.0,0.0,1.0,0.0,0.0,1.0,63.0,116.0,24.0,38.0,130.0,10.3984375,0.89990234,4.0,1
75.10498,0.0,3.0,2.0,0.0,0.0,1.0,122.0,42.0,26.0,36.0,139.0,3.7998047,1.2998047,1172.0,1
64.48499,1.0,2.0,1.0,1.0,0.0,0.0,64.0,116.0,8.0,39.39844,129.0,6.1992188,1.6999512,356.0,0
80.01099,0.0,1.0,1.0,0.0,0.0,1.0,63.0,100.0,28.0,38.0,148.0,15.298828,1.0998535,45.0,1
63.04999,1.0,1.0,1.0,0.0,0.0,0.0,52.0,76.0,6.0,36.19531,147.0,22.296875,2.7998047,124.0,1
68.94196,1.0,0.0,1.0,0.0,0.0,1.0,70.0,80.0,30.0,35.0,131.0,9.3984375,1.0,5.0,1
52.13998,1.0,6.0,1.0,0.0,0.0,2.0,163.0,118.0,38.0,37.79688,140.0,5.5,5.2998047,1811.0,0
41.83197,1.0,1.0,1.0,0.0,0.0,1.0,57.0,167.0,24.0,35.89844,137.0,10.3984375,1.0,742.0,0
69.66498,0.0,2.0,2.0,0.0,0.0,0.0,109.0,70.0,20.0,36.39844,136.0,12.5,1.1999512,334.0,1
53.54099,1.0,5.0,1.0,0.0,0.0,1.0,144.0,155.0,9.0,35.79688,135.0,11.099609,0.5,52.0,1
72.25494,0.0,2.0,2.0,0.0,0.0,0.0,40.0,144.0,4.0,37.19531,141.0,15.699219,0.89990234,9.0,1
73.57697,1.0,2.0,2.0,1.0,0.0,1.0,111.0,116.0,41.0,38.5,141.0,15.8984375,1.5998535,34.0,1
54.84198,0.0,1.0,2.0,1.0,0.0,1.0,110.0,116.0,46.0,39.19531,129.0,6.399414,1.0,1076.0,0
52.73398,0.0,1.0,1.0,0.0,0.0,1.0,45.0,118.0,20.0,38.69531,138.0,2.0996094,2.5,853.0,0
37.314,0.0,0.0,1.0,0.0,0.0,1.0,124.0,106.0,11.0,37.59375,141.0,16.097656,1.1999512,6.0,1
79.90997,0.0,2.0,1.0,1.0,0.0,1.0,59.0,70.0,24.0,35.39844,132.0,12.0,2.0,937.0,0
65.36298,1.0,3.0,1.0,1.0,0.0,1.0,71.0,82.0,20.0,36.5,135.0,8.5,1.0,365.0,1
48.909,0.0,2.0,1.0,0.0,0.0,1.0,47.0,121.0,10.0,33.29688,138.0,18.296875,1.1999512,410.0,1
28.786,1.0,0.0,2.0,0.0,0.0,1.0,65.0,140.0,13.0,38.5,143.0,1.2998047,1.8999023,867.0,0
83.35394,0.0,3.0,1.0,0.0,0.0,2.0,80.0,68.0,24.0,36.29688,134.0,11.599609,1.5,100.0,1
78.17395,0.0,0.0,4.0,0.0,0.0,1.0,45.0,120.0,28.0,36.89844,131.0,10.5,2.2998047,7.0,1
72.56097,0.0,2.0,2.0,0.0,0.0,1.0,103.0,82.0,24.0,37.0,136.0,4.6992188,2.0,1804.0,0
36.517,0.0,1.0,1.0,0.0,0.0,1.0,75.0,129.0,22.0,36.0,128.0,20.398438,5.5,1377.0,0
66.14099,0.0,3.0,1.0,1.0,0.0,1.0,108.0,132.0,32.0,36.59375,137.0,14.099609,1.0,8.0,1
40.34998,1.0,1.0,2.0,0.0,0.0,1.0,110.0,60.0,20.0,36.09375,137.0,5.5,1.0998535,70.0,1
44.36697,1.0,1.0,1.0,1.0,0.0,1.0,119.0,122.0,44.0,38.29688,136.0,9.199219,0.5999756,7.0,1
70.02295,0.0,1.0,2.0,0.0,0.0,2.0,67.0,105.0,12.0,38.69531,130.0,11.699219,0.5999756,12.0,1
58.22897,0.0,2.0,1.0,0.0,0.0,0.0,75.0,81.0,28.0,36.39844,136.0,8.599609,0.79992676,6.0,1
64.34796,1.0,1.0,1.0,0.0,0.0,0.0,120.0,112.0,28.0,38.79688,138.0,11.099609,0.79992676,451.0,1
52.40799,1.0,1.0,1.0,0.0,0.0,1.0,41.0,196.0,36.0,38.19531,145.0,0.09999084,2.199707,3.0,1
50.237,0.0,1.0,1.0,0.0,0.0,0.0,103.0,80.0,20.0,36.29688,135.0,4.399414,1.0,199.0,1
51.38699,0.0,1.0,1.0,0.0,0.0,2.0,138.0,105.0,25.0,38.19531,144.0,16.398438,1.1999512,120.0,1
62.86398,0.0,4.0,1.0,1.0,0.0,1.0,0.0,0.0,10.0,36.09375,139.0,7.1992188,1.0998535,957.0,0
79.23297,0.0,4.0,1.0,0.0,0.0,1.0,62.0,129.0,9.0,35.5,129.0,66.796875,2.8999023,68.0,1
50.97598,0.0,4.0,1.0,0.0,0.0,1.0,138.0,120.0,16.0,38.29688,143.0,14.298828,1.1999512,1457.0,0
76.91998,1.0,1.0,1.0,0.0,0.0,1.0,106.0,75.0,60.0,36.0,131.0,16.398438,0.79992676,1657.0,0
54.75198,0.0,0.0,2.0,0.0,0.0,1.0,108.0,75.0,30.0,35.5,125.0,12.5,5.0,510.0,0
64.73395,0.0,1.0,1.0,0.0,0.0,0.0,110.0,60.0,20.0,36.0,141.0,7.1992188,6.6992188,35.0,1
64.91699,0.0,0.0,1.0,0.0,0.0,1.0,131.0,77.0,43.0,36.29688,149.0,9.798828,0.5,794.0,0
65.659,1.0,3.0,1.0,0.0,0.0,0.0,115.0,115.0,10.0,38.5,134.0,17.296875,0.79992676,224.0,1
40.099,0.0,0.0,2.0,0.0,0.0,1.0,55.0,106.0,42.0,38.09375,143.0,23.296875,1.8999023,11.0,1
74.27795,1.0,3.0,1.0,1.0,0.0,0.0,47.0,140.0,14.0,39.5,132.0,11.3984375,1.5,243.0,1
60.34497,1.0,2.0,1.0,0.0,0.0,1.0,99.0,90.0,28.0,37.09375,144.0,7.399414,0.79992676,1761.0,1
53.75497,0.0,2.0,1.0,0.0,0.0,1.0,110.0,80.0,20.0,36.09375,141.0,6.0996094,1.3999023,695.0,0
57.19098,0.0,2.0,1.0,0.0,0.0,1.0,59.0,85.0,26.0,36.79688,126.0,16.0,0.79992676,42.0,1
59.51297,0.0,3.0,1.0,1.0,0.0,1.0,72.0,75.0,4.0,38.39844,140.0,12.0,1.3999023,801.0,0
91.47198,1.0,2.0,1.0,0.0,0.0,2.0,53.0,120.0,26.0,36.19531,138.0,1.5998535,1.0,71.0,1
73.19397,0.0,0.0,1.0,0.0,0.0,1.0,80.0,114.0,24.0,36.0,136.0,13.699219,1.2998047,1754.0,0
74.94299,0.0,3.0,2.0,1.0,0.0,1.0,107.0,105.0,30.0,38.09375,131.0,22.5,1.0998535,45.0,1
80.98297,0.0,3.0,1.0,0.0,0.0,1.0,98.0,73.0,40.0,35.79688,136.0,10.798828,1.5,151.0,1
53.11697,0.0,1.0,2.0,0.0,0.0,1.0,72.0,98.0,24.0,35.39844,134.0,24.296875,2.0996094,17.0,1
58.48898,0.0,1.0,1.0,0.0,0.0,1.0,123.0,110.0,28.0,36.19531,137.0,19.398438,0.89990234,876.0,0
41.29797,1.0,2.0,2.0,1.0,0.0,1.0,52.0,140.0,10.0,39.0,128.0,25.699219,4.6992188,18.0,1
37.74698,1.0,1.0,2.0,0.0,0.0,1.0,63.0,130.0,10.0,39.29688,135.0,4.2998047,0.6999512,56.0,1
26.18199,0.0,3.0,3.0,1.0,0.0,1.0,116.0,65.0,38.0,36.0,138.0,13.699219,2.0,207.0,1
50.51599,0.0,2.0,2.0,0.0,0.0,1.0,74.0,57.0,24.0,38.0,130.0,1.0,1.1999512,413.0,0
91.43896,1.0,1.0,1.0,0.0,0.0,1.0,75.0,75.0,37.0,36.5,134.0,9.5,1.0998535,883.0,0
76.36694,0.0,1.0,1.0,0.0,0.0,0.0,109.0,126.0,36.0,38.29688,139.0,10.3984375,0.6999512,47.0,1
66.56494,0.0,3.0,1.0,1.0,0.0,1.0,66.0,60.0,28.0,35.59375,142.0,13.0,2.199707,971.0,0
84.46796,1.0,2.0,2.0,0.0,1.0,1.0,63.0,168.0,40.0,39.59375,149.0,13.798828,0.6999512,3.0,1
50.62598,1.0,2.0,1.0,0.0,0.0,0.0,141.0,132.0,24.0,36.59375,133.0,26.699219,0.89990234,422.0,1
62.03998,0.0,2.0,1.0,0.0,0.0,0.0,112.0,130.0,36.0,35.79688,140.0,29.597656,0.5999756,17.0,1
62.92999,0.0,1.0,2.0,0.0,0.0,0.0,118.0,65.0,22.0,36.39844,135.0,17.597656,3.699707,152.0,1
75.95898,0.0,5.0,1.0,0.0,0.0,2.0,70.0,105.0,10.0,38.69531,132.0,11.8984375,1.2998047,16.0,1
79.05298,1.0,0.0,1.0,0.0,0.0,1.0,72.0,73.0,24.0,35.79688,136.0,16.199219,0.79992676,1697.0,0
61.728,0.0,0.0,1.0,0.0,0.0,1.0,58.0,35.0,30.0,34.89844,126.0,3.0,2.0996094,11.0,1
47.35098,0.0,1.0,1.0,0.0,0.0,0.0,74.0,126.0,24.0,38.39844,128.0,11.3984375,0.89990234,339.0,1
65.34998,0.0,4.0,1.0,1.0,0.0,2.0,74.0,98.0,24.0,34.5,131.0,10.599609,1.1999512,436.0,0
54.44498,0.0,1.0,1.0,0.0,0.0,1.0,30.0,145.0,20.0,39.19531,131.0,6.7998047,0.5999756,5.0,1
26.519,1.0,1.0,2.0,1.0,0.0,1.0,145.0,166.0,56.0,38.89844,132.0,49.695312,1.0998535,1410.0,0
37.89499,0.0,4.0,1.0,0.0,0.0,1.0,55.0,113.0,32.0,38.09375,131.0,13.699219,0.5999756,11.0,1
74.98999,1.0,0.0,1.0,0.0,0.0,1.0,100.0,100.0,30.0,36.09375,141.0,9.3984375,0.6999512,1034.0,0
27.10699,1.0,2.0,1.0,0.0,0.0,1.0,115.0,191.0,27.0,38.19531,135.0,18.5,0.5,1416.0,0
43.603,1.0,1.0,1.0,0.0,0.0,1.0,121.0,102.0,22.0,38.79688,137.0,14.199219,0.79992676,1356.0,1
61.34399,1.0,2.0,3.0,1.0,0.0,0.0,140.0,70.0,26.0,37.5,140.0,9.798828,0.89990234,643.0,1
57.57397,0.0,3.0,1.0,0.0,0.0,1.0,74.0,108.0,14.0,35.0,135.0,6.1992188,1.5998535,5.0,1
72.26794,0.0,2.0,1.0,0.0,0.0,2.0,68.0,55.0,24.0,36.59375,130.0,7.6992188,2.5996094,848.0,0
64.89294,0.0,3.0,1.0,0.0,0.0,0.0,66.0,122.0,36.0,36.39844,129.0,13.798828,0.5,24.0,1
86.64795,0.0,3.0,1.0,0.0,0.0,1.0,90.0,80.0,30.0,36.09375,146.0,13.3984375,1.6999512,17.0,1
67.17297,0.0,2.0,1.0,1.0,0.0,0.0,58.0,73.0,40.0,38.29688,134.0,6.2998047,1.1999512,56.0,1
70.14099,0.0,2.0,1.0,0.0,0.0,1.0,41.0,122.0,44.0,39.69531,130.0,4.5996094,14.0,13.0,1
70.06995,0.0,1.0,1.0,0.0,0.0,1.0,93.0,72.0,24.0,36.19531,143.0,7.0,4.6992188,4.0,1
66.823,1.0,2.0,1.0,0.0,0.0,2.0,84.0,101.0,8.0,36.29688,137.0,13.699219,0.89990234,36.0,1
59.03598,0.0,2.0,2.0,0.0,0.0,0.0,69.0,129.0,22.0,38.09375,145.0,24.097656,1.1999512,204.0,1
64.92499,1.0,3.0,3.0,1.0,0.0,1.0,60.0,135.0,28.0,36.39844,142.0,7.5,0.79992676,1378.0,0
64.24597,1.0,1.0,3.0,0.0,0.0,1.0,77.0,110.0,22.0,38.0,143.0,33.59375,3.0,1788.0,0
81.97095,0.0,1.0,1.0,0.0,0.0,1.0,131.0,66.0,4.0,38.39844,137.0,18.0,11.298828,919.0,0
68.10394,1.0,0.0,1.0,0.0,0.0,1.0,87.0,64.0,22.0,36.29688,134.0,1.7998047,1.0998535,430.0,0
80.79095,1.0,2.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,38.0,144.0,12.8984375,0.89990234,1521.0,0
62.25098,1.0,1.0,1.0,0.0,0.0,1.0,110.0,100.0,20.0,36.69531,143.0,17.296875,1.1999512,1779.0,0
38.83398,1.0,3.0,2.0,0.0,0.0,1.0,63.0,60.0,15.0,35.59375,128.0,8.8984375,0.39996338,55.0,1
84.50696,1.0,2.0,2.0,0.0,0.0,1.0,103.0,66.0,20.0,38.59375,128.0,19.199219,1.8999023,71.0,1
82.237,1.0,1.0,1.0,0.0,0.0,2.0,68.0,120.0,18.0,38.09375,127.0,0.79992676,2.5,245.0,1
56.80197,0.0,3.0,1.0,1.0,0.0,1.0,73.0,72.0,16.0,38.19531,130.0,13.3984375,0.5999756,1657.0,1
53.771,0.0,1.0,2.0,0.0,0.0,1.0,65.0,136.0,40.0,39.69531,135.0,21.597656,0.5,28.0,1
60.44098,0.0,4.0,1.0,1.0,0.0,1.0,61.0,66.0,10.0,38.09375,142.0,17.898438,1.7998047,435.0,1
68.14197,0.0,1.0,1.0,0.0,0.0,0.0,117.0,156.0,11.0,39.79688,148.0,46.695312,0.6999512,34.0,1
60.85999,0.0,5.0,1.0,0.0,0.0,2.0,120.0,90.0,25.0,36.09375,132.0,5.1992188,1.0998535,393.0,0
42.38199,0.0,1.0,1.0,0.0,0.0,1.0,100.0,104.0,22.0,39.09375,145.0,10.3984375,0.5999756,161.0,1
80.48499,0.0,2.0,1.0,0.0,0.0,1.0,106.0,128.0,30.0,38.89844,136.0,0.09999084,4.7998047,310.0,1
86.07794,1.0,2.0,1.0,0.0,0.0,1.0,79.0,58.0,44.0,38.09375,145.0,13.0,1.1999512,395.0,0
83.77496,0.0,1.0,2.0,0.0,0.0,1.0,45.0,105.0,27.0,38.89844,129.0,14.798828,5.899414,860.0,0
77.823,0.0,1.0,1.0,0.0,0.0,1.0,107.0,96.0,32.0,35.69531,126.0,12.298828,1.0,776.0,1
58.86697,0.0,1.0,1.0,0.0,0.0,0.0,107.0,45.0,12.0,39.39844,142.0,8.8984375,0.79992676,54.0,1
38.508,1.0,1.0,1.0,0.0,0.0,1.0,105.0,77.0,26.0,38.09375,140.0,11.298828,0.5999756,1074.0,0
46.00699,0.0,3.0,1.0,0.0,0.0,2.0,45.0,125.0,28.0,35.19531,143.0,22.699219,3.699707,4.0,1
59.45499,1.0,3.0,1.0,0.0,0.0,1.0,73.0,115.0,30.0,38.59375,142.0,4.7998047,3.699707,205.0,1
68.862,0.0,3.0,1.0,0.0,0.0,0.0,59.0,120.0,28.0,35.59375,148.0,23.398438,1.1999512,200.0,1
60.69498,1.0,5.0,2.0,0.0,0.0,0.0,91.0,114.0,8.0,36.39844,136.0,15.199219,2.0996094,470.0,1
72.34998,0.0,0.0,1.0,0.0,0.0,1.0,69.0,78.0,40.0,39.89844,146.0,10.199219,1.6999512,1349.0,0
71.45496,1.0,4.0,1.0,0.0,1.0,1.0,113.0,80.0,20.0,36.5,135.0,7.0996094,2.8999023,345.0,1
39.228,0.0,1.0,1.0,0.0,0.0,0.0,122.0,116.0,38.0,38.69531,131.0,15.8984375,3.5,230.0,1
65.487,0.0,4.0,1.0,0.0,0.0,1.0,47.0,70.0,10.0,40.19531,145.0,16.0,2.199707,231.0,1
61.73297,1.0,2.0,0.0,1.0,0.0,1.0,68.0,74.0,28.0,36.29688,138.0,5.6992188,1.8999023,446.0,0
66.40698,0.0,5.0,1.0,0.0,0.0,1.0,50.0,200.0,40.0,34.79688,128.0,14.798828,2.2998047,4.0,1
91.84399,1.0,0.0,1.0,0.0,0.0,1.0,73.0,100.0,36.0,35.29688,143.0,28.296875,1.6999512,4.0,1
54.40399,1.0,3.0,1.0,1.0,0.0,1.0,69.0,106.0,23.0,38.59375,142.0,5.7998047,1.6999512,1320.0,0
35.35699,0.0,2.0,1.0,0.0,0.0,2.0,97.0,52.0,16.0,37.79688,139.0,4.7998047,1.3999023,490.0,1
63.814,0.0,3.0,1.0,1.0,0.0,1.0,134.0,129.0,8.0,38.0,147.0,8.298828,0.89990234,92.0,1
54.69699,0.0,1.0,1.0,0.0,0.0,2.0,82.0,115.0,34.0,36.5,151.0,0.5999756,7.2998047,4.0,1
58.823,0.0,2.0,1.0,1.0,0.0,1.0,117.0,110.0,13.0,36.39844,133.0,12.798828,0.89990234,23.0,1
56.88199,1.0,3.0,1.0,0.0,0.0,2.0,49.0,135.0,16.0,36.69531,137.0,12.3984375,1.1999512,4.0,1
59.96997,0.0,2.0,1.0,0.0,0.0,0.0,113.0,55.0,40.0,36.39844,133.0,13.0,1.0,812.0,1
67.06097,0.0,2.0,1.0,0.0,0.0,0.0,57.0,120.0,26.0,39.09375,138.0,25.0,1.1999512,93.0,1
57.85599,1.0,1.0,2.0,0.0,0.0,0.0,99.0,80.0,20.0,36.59375,144.0,6.0996094,1.1999512,1978.0,0
74.85797,1.0,1.0,1.0,0.0,0.0,1.0,58.0,115.0,56.0,38.59375,137.0,19.699219,4.1992188,52.0,1
65.91595,1.0,2.0,1.0,1.0,0.0,1.0,30.0,0.0,0.0,38.79688,137.0,13.699219,6.2998047,4.0,1
44.00497,0.0,0.0,1.0,0.0,0.0,1.0,62.0,134.0,30.0,35.89844,144.0,15.699219,1.7998047,441.0,1
91.86597,1.0,0.0,1.0,0.0,0.0,1.0,67.0,93.0,20.0,37.5,140.0,6.5,3.5996094,6.0,1
66.91296,1.0,3.0,1.0,0.0,0.0,1.0,103.0,80.0,24.0,35.89844,132.0,7.5996094,1.0,26.0,1
80.26794,0.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,36.69531,130.0,19.398438,4.399414,3.0,1
90.84198,1.0,6.0,1.0,1.0,1.0,2.0,72.0,72.0,24.0,36.19531,141.0,10.8984375,1.8999023,171.0,1
85.22095,1.0,4.0,1.0,0.0,0.0,2.0,77.0,73.0,20.0,35.79688,135.0,7.7998047,0.6999512,290.0,1
67.43298,0.0,4.0,1.0,0.0,0.0,1.0,53.0,60.0,22.0,35.89844,136.0,7.899414,1.5998535,414.0,1
22.459,1.0,1.0,1.0,1.0,0.0,1.0,121.0,115.0,28.0,38.89844,132.0,20.199219,0.5999756,498.0,0
87.20099,1.0,2.0,1.0,0.0,0.0,1.0,67.0,88.0,24.0,38.0,139.0,8.199219,1.5998535,217.0,1
85.15796,1.0,1.0,1.0,0.0,0.0,1.0,55.0,62.0,40.0,35.39844,138.0,6.5996094,1.2998047,41.0,1
43.88797,0.0,1.0,1.0,0.0,0.0,1.0,73.0,66.0,43.0,36.89844,143.0,11.599609,0.5999756,3.0,1
87.64697,1.0,1.0,1.0,0.0,0.0,0.0,104.0,109.0,28.0,36.5,133.0,10.599609,2.0,28.0,1
46.20099,1.0,4.0,1.0,1.0,0.0,1.0,114.0,118.0,28.0,36.0,135.0,5.0,0.5,1527.0,1
61.56299,0.0,1.0,1.0,1.0,0.0,1.0,103.0,70.0,20.0,36.09375,140.0,7.7998047,1.0998535,1708.0,0
47.33499,1.0,1.0,1.0,0.0,0.0,0.0,93.0,100.0,20.0,38.59375,140.0,10.0,0.6999512,1740.0,0
78.23096,1.0,4.0,1.0,1.0,0.0,0.0,117.0,74.0,30.0,39.09375,134.0,11.5,0.6999512,1796.0,0
49.86697,1.0,1.0,1.0,0.0,0.0,1.0,45.0,46.0,12.0,33.0,127.0,27.597656,0.79992676,5.0,1
51.23099,1.0,2.0,2.0,0.0,0.0,0.0,35.0,55.0,4.0,36.0,138.0,22.097656,0.5,4.0,1
77.55798,0.0,4.0,1.0,1.0,0.0,1.0,79.0,52.0,24.0,38.79688,140.0,8.298828,4.2998047,655.0,0
68.32599,0.0,0.0,1.0,0.0,0.0,1.0,105.0,100.0,30.0,37.79688,130.0,10.798828,1.1999512,687.0,0
57.547,0.0,1.0,1.0,0.0,0.0,1.0,121.0,83.0,20.0,35.79688,137.0,7.399414,5.6992188,8.0,1
57.435,1.0,4.0,2.0,0.0,0.0,1.0,67.0,109.0,24.0,35.0,132.0,4.399414,0.89990234,5.0,1
50.396,1.0,2.0,2.0,0.0,0.0,1.0,51.0,92.0,24.0,37.0,134.0,14.3984375,1.2998047,1921.0,0
65.35498,0.0,3.0,1.0,1.0,0.0,1.0,111.0,96.0,24.0,36.59375,137.0,9.099609,2.5,244.0,1
43.80298,0.0,1.0,3.0,0.0,0.0,1.0,113.0,68.0,28.0,38.29688,136.0,52.898438,1.0,162.0,1
64.43799,1.0,3.0,2.0,1.0,0.0,2.0,107.0,65.0,20.0,36.29688,139.0,9.298828,1.0998535,4.0,1
55.29599,0.0,1.0,1.0,0.0,0.0,1.0,118.0,79.0,24.0,36.29688,138.0,8.298828,2.0996094,544.0,0
78.85797,1.0,2.0,1.0,0.0,0.0,1.0,64.0,102.0,36.0,36.59375,140.0,11.0,2.0,10.0,1
60.35599,1.0,2.0,1.0,1.0,0.0,1.0,60.0,155.0,24.0,35.19531,137.0,17.0,1.7998047,827.0,0
33.254,0.0,2.0,2.0,0.0,0.0,2.0,69.0,145.0,52.0,39.39844,148.0,0.39996338,1.6999512,61.0,1
92.33899,1.0,3.0,1.0,1.0,0.0,1.0,52.0,81.0,8.0,38.89844,139.0,8.5,1.0998535,147.0,1
77.23999,0.0,4.0,1.0,0.0,0.0,2.0,73.0,80.0,20.0,36.09375,140.0,6.0996094,1.5998535,1420.0,0
59.61899,1.0,2.0,1.0,1.0,0.0,1.0,65.0,104.0,24.0,39.0,136.0,8.5,1.3999023,434.0,0
68.60797,1.0,2.0,1.0,1.0,0.0,1.0,52.0,80.0,26.0,36.89844,142.0,15.8984375,2.2998047,5.0,1
40.41898,1.0,0.0,1.0,0.0,0.0,1.0,69.0,114.0,26.0,37.79688,149.0,14.0,3.3999023,99.0,1
51.26099,0.0,1.0,1.0,0.0,1.0,1.0,102.0,95.0,20.0,36.0,136.0,17.296875,1.5,205.0,1
50.59799,0.0,1.0,1.0,0.0,0.0,2.0,128.0,55.0,14.0,38.59375,148.0,19.699219,1.0998535,723.0,0
65.55798,0.0,3.0,1.0,1.0,0.0,1.0,122.0,55.0,14.0,38.69531,143.0,110.0,2.0,540.0,1
44.47098,0.0,3.0,1.0,0.0,0.0,1.0,108.0,129.0,36.0,38.59375,130.0,13.0,0.79992676,1886.0,0
40.86798,1.0,1.0,1.0,0.0,0.0,1.0,50.0,109.0,8.0,35.5,141.0,18.699219,4.7998047,1036.0,0
44.271,0.0,2.0,1.0,1.0,0.0,1.0,124.0,112.0,38.0,36.59375,138.0,19.597656,0.79992676,587.0,0
54.168,0.0,4.0,1.0,1.0,0.0,1.0,87.0,90.0,26.0,35.0,135.0,15.599609,9.099609,174.0,1
56.556,1.0,2.0,1.0,1.0,0.0,1.0,53.0,120.0,8.0,32.59375,130.0,20.898438,1.1999512,437.0,0
50.23999,1.0,2.0,1.0,0.0,0.0,1.0,119.0,108.0,34.0,39.39844,143.0,2.0,1.0998535,38.0,1
79.78595,1.0,4.0,1.0,1.0,0.0,1.0,115.0,105.0,32.0,38.29688,138.0,13.099609,0.6999512,8.0,1
59.18997,0.0,2.0,1.0,1.0,0.0,2.0,72.0,113.0,32.0,38.69531,149.0,12.5,1.7998047,5.0,1
46.26099,0.0,2.0,1.0,0.0,0.0,1.0,103.0,112.0,24.0,36.0,141.0,12.3984375,1.1999512,1056.0,0
42.95697,0.0,0.0,1.0,0.0,0.0,1.0,67.0,125.0,24.0,38.69531,149.0,28.5,4.5,1945.0,0
68.62695,0.0,1.0,2.0,1.0,0.0,1.0,70.0,120.0,32.0,39.29688,142.0,13.298828,2.8999023,117.0,1
57.84799,0.0,1.0,1.0,0.0,0.0,2.0,48.0,200.0,32.0,39.29688,152.0,0.04999542,1.7998047,4.0,1
66.73798,0.0,2.0,1.0,0.0,0.0,1.0,130.0,65.0,10.0,36.5,138.0,13.099609,1.2998047,397.0,1
59.69598,0.0,2.0,1.0,0.0,0.0,0.0,56.0,80.0,15.0,36.69531,145.0,8.0,1.0998535,122.0,1
73.86694,1.0,0.0,1.0,0.0,0.0,1.0,63.0,100.0,11.0,37.39844,140.0,9.099609,0.5,145.0,1
67.86597,0.0,4.0,1.0,1.0,0.0,1.0,153.0,54.0,38.0,37.89844,142.0,4.6992188,0.89990234,32.0,1
58.26099,0.0,2.0,2.0,1.0,0.0,0.0,77.0,100.0,24.0,36.19531,133.0,13.599609,1.8999023,310.0,1
71.49097,1.0,3.0,1.0,1.0,0.0,1.0,125.0,105.0,13.0,37.89844,146.0,18.5,4.7998047,52.0,1
66.05597,1.0,2.0,1.0,0.0,0.0,0.0,105.0,69.0,22.0,36.09375,144.0,7.5996094,0.89990234,162.0,1
45.05698,0.0,0.0,1.0,0.0,0.0,1.0,99.0,107.0,24.0,36.39844,135.0,25.699219,0.6999512,1027.0,0
79.56696,0.0,2.0,1.0,0.0,0.0,1.0,76.0,70.0,6.0,38.09375,139.0,7.5996094,2.0,9.0,1
79.61694,0.0,1.0,1.0,0.0,0.0,0.0,64.0,112.0,24.0,38.69531,139.0,8.0,1.1999512,35.0,1
55.36798,1.0,3.0,1.0,1.0,0.0,1.0,82.0,110.0,26.0,39.0,137.0,5.899414,0.6999512,108.0,1
64.21899,1.0,2.0,1.0,0.0,0.0,0.0,61.0,101.0,22.0,36.39844,138.0,10.798828,0.5999756,470.0,1
72.46497,1.0,2.0,2.0,1.0,0.0,0.0,83.0,74.0,20.0,36.19531,135.0,13.0,0.79992676,54.0,1
41.09799,0.0,0.0,3.0,0.0,0.0,1.0,57.0,140.0,10.0,36.39844,151.0,13.3984375,2.8999023,411.0,0
77.29498,0.0,3.0,1.0,1.0,0.0,1.0,68.0,107.0,30.0,36.59375,136.0,15.298828,0.79992676,33.0,1
40.00299,0.0,1.0,2.0,0.0,0.0,1.0,55.0,75.0,26.0,36.39844,140.0,13.298828,1.3999023,14.0,1
72.68994,1.0,1.0,1.0,1.0,0.0,1.0,63.0,55.0,6.0,35.5,143.0,14.099609,0.89990234,512.0,0
74.65796,1.0,3.0,1.0,0.0,0.0,1.0,53.0,120.0,36.0,36.09375,128.0,31.398438,2.2998047,1454.0,0
64.33099,1.0,1.0,1.0,0.0,0.0,0.0,79.0,110.0,24.0,38.0,128.0,8.199219,0.6999512,23.0,1
61.75998,0.0,3.0,1.0,0.0,0.0,1.0,71.0,104.0,22.0,36.29688,137.0,6.1992188,1.3999023,15.0,1
66.80396,1.0,2.0,1.0,0.0,0.0,0.0,66.0,104.0,24.0,37.39844,142.0,6.0996094,1.0,385.0,1
74.40399,1.0,2.0,1.0,0.0,0.0,1.0,63.0,124.0,36.0,36.0,147.0,21.0,1.1999512,805.0,1
84.29297,1.0,3.0,1.0,0.0,0.0,1.0,103.0,130.0,20.0,36.0,137.0,9.3984375,1.2998047,1291.0,1
75.25299,0.0,1.0,1.0,0.0,0.0,0.0,98.0,79.0,24.0,35.09375,135.0,4.5996094,1.5,1224.0,1
38.11899,1.0,1.0,1.0,0.0,0.0,2.0,133.0,133.0,36.0,36.19531,141.0,19.5,0.5,479.0,0
80.12897,0.0,1.0,1.0,0.0,0.0,1.0,63.0,122.0,40.0,36.0,142.0,6.5,1.0998535,55.0,1
86.71295,1.0,0.0,2.0,0.0,0.0,1.0,100.0,100.0,20.0,35.89844,143.0,9.798828,1.5998535,417.0,1
67.01398,1.0,1.0,1.0,0.0,0.0,0.0,118.0,65.0,42.0,37.89844,142.0,13.0,0.5,414.0,1
54.004,1.0,4.0,1.0,1.0,0.0,1.0,45.0,105.0,32.0,36.89844,142.0,0.19998169,3.5996094,991.0,0
50.431,0.0,3.0,1.0,0.0,0.0,2.0,54.0,136.0,32.0,36.89844,132.0,12.699219,2.699707,6.0,1
77.95996,0.0,2.0,1.0,0.0,0.0,0.0,117.0,60.0,22.0,35.5,128.0,5.2998047,0.6999512,26.0,1
67.49298,0.0,1.0,1.0,0.0,0.0,0.0,105.0,160.0,26.0,38.59375,141.0,12.699219,0.5999756,298.0,1
58.18997,1.0,1.0,1.0,0.0,0.0,2.0,121.0,158.0,27.0,38.39844,156.0,15.0,1.8999023,231.0,1
68.38898,1.0,5.0,1.0,0.0,0.0,2.0,78.0,83.0,20.0,35.89844,143.0,7.0,1.8999023,808.0,0
63.10199,0.0,5.0,1.0,1.0,0.0,1.0,97.0,50.0,16.0,35.79688,146.0,4.2998047,2.5,8.0,1
77.27594,1.0,3.0,1.0,0.0,0.0,1.0,64.0,77.0,34.0,36.0,147.0,27.699219,2.5996094,148.0,1
56.31998,0.0,3.0,1.0,0.0,0.0,0.0,127.0,143.0,24.0,36.19531,135.0,12.798828,1.3999023,618.0,0
75.35699,0.0,1.0,2.0,1.0,0.0,1.0,65.0,110.0,8.0,36.79688,134.0,0.19998169,0.5999756,62.0,1
26.56,1.0,2.0,1.0,0.0,0.0,2.0,49.0,118.0,10.0,36.39844,144.0,5.5,0.6999512,15.0,1
55.22498,0.0,1.0,2.0,0.0,0.0,1.0,73.0,130.0,22.0,37.69531,137.0,8.099609,0.89990234,1017.0,0
67.30695,1.0,2.0,1.0,1.0,1.0,1.0,118.0,120.0,26.0,36.59375,141.0,22.796875,1.5998535,39.0,1
61.36099,0.0,1.0,1.0,0.0,0.0,0.0,125.0,60.0,28.0,35.29688,137.0,3.7998047,0.79992676,465.0,1
60.931,0.0,2.0,1.0,1.0,0.0,0.0,56.0,126.0,24.0,36.39844,143.0,18.898438,1.2998047,4.0,1
88.65198,0.0,3.0,1.0,1.0,1.0,1.0,107.0,80.0,25.0,36.09375,144.0,12.3984375,2.0996094,12.0,1
54.95398,1.0,2.0,3.0,0.0,0.0,0.0,67.0,112.0,10.0,36.19531,148.0,4.2998047,1.5998535,58.0,1
28.02499,0.0,1.0,1.0,0.0,0.0,1.0,59.0,150.0,14.0,39.89844,135.0,21.597656,0.6999512,5.0,1
66.349,0.0,3.0,2.0,0.0,0.0,1.0,127.0,126.0,6.0,36.29688,139.0,14.699219,1.3999023,1320.0,0
68.65997,0.0,0.0,1.0,0.0,0.0,1.0,60.0,105.0,28.0,38.0,142.0,25.199219,3.199707,567.0,0
64.94995,0.0,3.0,1.0,1.0,0.0,1.0,63.0,75.0,20.0,36.09375,136.0,6.7998047,1.2998047,337.0,1
24.57199,1.0,0.0,2.0,0.0,0.0,1.0,67.0,72.0,20.0,38.89844,133.0,0.79992676,1.0,360.0,0
31.59799,0.0,3.0,1.0,1.0,0.0,1.0,145.0,64.0,28.0,36.39844,142.0,4.6992188,5.1992188,747.0,1
28.47099,0.0,1.0,1.0,0.0,0.0,0.0,96.0,74.0,20.0,37.69531,135.0,10.599609,0.6999512,235.0,1
67.52399,0.0,1.0,2.0,0.0,0.0,1.0,75.0,156.0,37.0,38.5,138.0,8.3984375,1.5,1529.0,0
58.37598,1.0,2.0,1.0,0.0,0.0,1.0,132.0,135.0,8.0,38.79688,137.0,28.398438,1.3999023,287.0,1
72.909,0.0,2.0,1.0,1.0,0.0,1.0,117.0,165.0,53.0,39.69531,133.0,2.3999023,1.1999512,7.0,1
59.59198,0.0,2.0,1.0,0.0,0.0,2.0,77.0,66.0,22.0,36.19531,133.0,16.398438,0.79992676,355.0,0
34.47198,0.0,0.0,1.0,0.0,0.0,1.0,83.0,105.0,32.0,36.59375,135.0,8.699219,0.89990234,790.0,0
55.16498,0.0,2.0,1.0,0.0,0.0,1.0,53.0,117.0,29.0,39.19531,148.0,18.597656,1.2998047,30.0,1
89.04297,0.0,0.0,3.0,0.0,0.0,1.0,59.0,120.0,33.0,38.59375,146.0,12.5,1.0,10.0,1
32.18298,1.0,2.0,1.0,0.0,0.0,1.0,82.0,80.0,28.0,36.0,134.0,12.199219,1.3999023,16.0,1
58.34399,0.0,2.0,1.0,0.0,0.0,0.0,105.0,78.0,16.0,36.0,126.0,11.798828,1.3999023,120.0,1
76.67096,0.0,2.0,1.0,0.0,0.0,1.0,73.0,76.0,24.0,36.59375,136.0,8.3984375,1.2998047,26.0,1
53.27899,1.0,1.0,1.0,0.0,0.0,2.0,123.0,130.0,28.0,37.89844,132.0,12.199219,1.0,542.0,1
78.12195,0.0,4.0,1.0,1.0,0.0,2.0,57.0,115.0,12.0,36.0,126.0,3.2998047,7.899414,341.0,1
68.07397,0.0,1.0,1.0,0.0,0.0,2.0,73.0,75.0,22.0,36.5,134.0,6.2998047,1.0,43.0,1
72.20294,0.0,1.0,1.0,0.0,0.0,0.0,72.0,75.0,22.0,37.0,131.0,6.399414,2.3999023,146.0,1
76.08997,0.0,5.0,1.0,0.0,0.0,1.0,80.0,120.0,20.0,36.19531,142.0,14.0,0.79992676,240.0,1
33.16898,0.0,2.0,1.0,0.0,0.0,1.0,44.0,120.0,27.0,36.5,141.0,5.399414,2.199707,1355.0,0
24.63499,0.0,0.0,1.0,0.0,0.0,1.0,62.0,122.0,32.0,40.09375,142.0,42.398438,1.1999512,9.0,1
48.25198,1.0,4.0,2.0,0.0,0.0,1.0,127.0,84.0,20.0,36.39844,137.0,8.199219,1.6999512,1442.0,0
58.29398,1.0,1.0,1.0,0.0,0.0,0.0,52.0,72.0,14.0,39.89844,142.0,3.3999023,1.2998047,143.0,1
65.74097,0.0,0.0,1.0,0.0,0.0,1.0,73.0,66.0,28.0,36.0,136.0,8.3984375,3.5996094,1021.0,0
55.66898,0.0,4.0,1.0,1.0,0.0,1.0,75.0,76.0,22.0,36.29688,142.0,8.0,1.1999512,400.0,1
32.50699,0.0,3.0,1.0,0.0,0.0,1.0,93.0,80.0,14.0,36.0,140.0,4.899414,0.6999512,136.0,1
74.12695,0.0,1.0,1.0,0.0,1.0,1.0,82.0,50.0,14.0,35.0,134.0,9.699219,0.89990234,3.0,1
53.46997,1.0,3.0,1.0,0.0,0.0,1.0,77.0,50.0,26.0,36.89844,140.0,11.699219,2.5,465.0,1
89.16095,0.0,0.0,1.0,0.0,0.0,1.0,47.0,72.0,26.0,38.39844,138.0,9.099609,2.5,62.0,1
65.29999,0.0,6.0,1.0,1.0,0.0,0.0,43.0,115.0,10.0,38.0,142.0,3.2998047,7.1992188,24.0,1
44.85699,0.0,1.0,1.0,0.0,0.0,1.0,52.0,55.0,18.0,35.79688,134.0,17.296875,1.1999512,561.0,0
58.30798,0.0,2.0,1.0,0.0,0.0,1.0,71.0,76.0,24.0,35.79688,134.0,10.3984375,1.5998535,789.0,0
59.90399,0.0,2.0,1.0,0.0,0.0,2.0,78.0,72.0,20.0,36.0,140.0,5.399414,1.0,224.0,1
55.22498,0.0,1.0,1.0,0.0,0.0,0.0,100.0,70.0,40.0,37.59375,138.0,6.0996094,2.199707,161.0,1
70.13794,1.0,1.0,1.0,0.0,0.0,0.0,65.0,79.0,24.0,36.09375,134.0,12.0,1.3999023,194.0,1
79.69897,0.0,5.0,1.0,0.0,0.0,2.0,110.0,118.0,28.0,35.59375,139.0,21.199219,1.1999512,71.0,1
70.90796,0.0,1.0,1.0,0.0,0.0,1.0,50.0,120.0,28.0,38.69531,133.0,26.199219,2.199707,18.0,1
73.61798,0.0,1.0,1.0,0.0,0.0,0.0,62.0,64.0,24.0,36.0,134.0,5.5996094,0.79992676,21.0,1
63.33499,0.0,1.0,1.0,0.0,0.0,0.0,105.0,50.0,26.0,39.0,132.0,9.3984375,0.6999512,467.0,1
59.168,0.0,1.0,1.0,0.0,0.0,0.0,102.0,101.0,20.0,36.59375,139.0,3.5,1.1999512,245.0,1
49.26797,1.0,2.0,1.0,1.0,0.0,0.0,47.0,51.0,44.0,34.09375,133.0,10.8984375,2.3999023,11.0,1
77.52997,0.0,1.0,1.0,0.0,0.0,1.0,115.0,100.0,20.0,36.5,142.0,10.3984375,0.89990234,8.0,1
80.66296,1.0,0.0,1.0,0.0,0.0,1.0,69.0,125.0,28.0,35.59375,123.0,12.099609,6.1992188,17.0,1
41.125,0.0,0.0,1.0,0.0,0.0,1.0,75.0,115.0,28.0,38.19531,146.0,15.298828,0.79992676,612.0,0
57.44299,0.0,5.0,1.0,1.0,0.0,1.0,63.0,80.0,8.0,36.89844,132.0,24.296875,1.3999023,544.0,0
66.22595,1.0,4.0,1.0,0.0,0.0,1.0,118.0,114.0,30.0,36.29688,136.0,24.5,5.0996094,31.0,1
76.62695,0.0,1.0,1.0,0.0,0.0,0.0,63.0,79.0,28.0,38.0,135.0,4.6992188,1.0,691.0,0
67.92896,1.0,0.0,3.0,0.0,0.0,1.0,57.0,55.0,22.0,36.29688,134.0,7.0996094,0.89990234,129.0,1
47.95297,1.0,1.0,2.0,0.0,0.0,0.0,51.0,50.0,6.0,35.59375,135.0,7.0996094,3.0,7.0,1
63.63898,1.0,2.0,3.0,0.0,0.0,1.0,57.0,105.0,9.0,36.59375,138.0,23.898438,3.2998047,55.0,1
63.28,0.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,20.0,36.29688,139.0,4.7998047,1.0,194.0,1
70.57898,1.0,0.0,1.0,0.0,0.0,1.0,61.0,126.0,42.0,36.59375,144.0,15.3984375,6.5,675.0,0
50.53,0.0,2.0,5.0,0.0,0.0,1.0,66.0,80.0,24.0,36.69531,134.0,4.899414,1.3999023,1349.0,1
82.65594,1.0,2.0,1.0,0.0,0.0,1.0,73.0,105.0,22.0,35.79688,141.0,7.7998047,1.0998535,53.0,1
75.73999,1.0,3.0,1.0,1.0,0.0,2.0,81.0,78.0,6.0,36.39844,127.0,12.798828,0.6999512,1867.0,0
61.47299,0.0,0.0,1.0,0.0,0.0,1.0,80.0,67.0,20.0,36.29688,138.0,16.796875,1.2998047,1546.0,1
90.52399,1.0,2.0,1.0,0.0,0.0,1.0,144.0,138.0,13.0,36.69531,134.0,14.298828,5.1992188,7.0,1
58.491,0.0,2.0,2.0,1.0,0.0,1.0,61.0,134.0,44.0,37.69531,135.0,14.199219,2.699707,6.0,1
45.57999,1.0,0.0,1.0,0.0,0.0,1.0,121.0,136.0,27.0,39.0,136.0,22.699219,1.0998535,9.0,1
76.38898,1.0,1.0,1.0,0.0,0.0,1.0,103.0,101.0,20.0,36.29688,135.0,15.8984375,2.5,1866.0,0
31.45499,1.0,2.0,2.0,1.0,0.0,1.0,131.0,103.0,10.0,37.69531,144.0,11.0,2.699707,198.0,1
59.87698,0.0,3.0,1.0,0.0,0.0,0.0,65.0,63.0,20.0,36.39844,135.0,0.89990234,0.5999756,78.0,1
63.59799,1.0,1.0,1.0,0.0,0.0,1.0,80.0,74.0,22.0,36.39844,135.0,12.099609,0.79992676,7.0,1
65.74896,1.0,3.0,1.0,0.0,0.0,1.0,62.0,70.0,22.0,36.19531,132.0,10.298828,1.2998047,689.0,1
39.84097,0.0,5.0,2.0,0.0,0.0,1.0,92.0,110.0,14.0,36.69531,134.0,4.2998047,1.7998047,8.0,1
73.88397,0.0,2.0,1.0,0.0,0.0,2.0,99.0,52.0,24.0,36.39844,142.0,12.3984375,1.1999512,773.0,1
53.57999,1.0,2.0,2.0,0.0,0.0,1.0,111.0,77.0,28.0,35.89844,141.0,9.5,1.0,170.0,1
87.45197,1.0,2.0,1.0,1.0,0.0,1.0,53.0,56.0,16.0,36.79688,137.0,5.7998047,3.199707,1068.0,0
50.12997,0.0,2.0,0.0,0.0,0.0,2.0,45.0,75.0,14.0,38.0,141.0,10.699219,2.699707,272.0,1
78.74298,1.0,1.0,1.0,0.0,0.0,0.0,85.0,64.0,20.0,37.69531,130.0,28.699219,1.0,30.0,1
72.16998,1.0,2.0,1.0,0.0,0.0,2.0,85.0,105.0,24.0,35.39844,143.0,5.7998047,1.0,42.0,1
81.25897,0.0,3.0,1.0,0.0,0.0,2.0,125.0,62.0,30.0,36.5,142.0,5.6992188,1.3999023,5.0,1
70.07794,0.0,2.0,1.0,0.0,0.0,1.0,100.0,104.0,22.0,38.39844,137.0,1.2998047,0.89990234,83.0,1
44.12299,1.0,2.0,1.0,0.0,0.0,2.0,63.0,160.0,21.0,39.19531,135.0,3.3999023,4.899414,55.0,1
58.20898,0.0,1.0,1.0,0.0,0.0,1.0,89.0,70.0,16.0,36.0,143.0,7.5996094,0.79992676,831.0,0
96.02496,0.0,2.0,1.0,0.0,0.0,1.0,52.0,63.0,10.0,38.59375,136.0,11.798828,1.5998535,153.0,1
35.09399,0.0,0.0,1.0,0.0,0.0,1.0,107.0,108.0,12.0,38.5,134.0,9.5,0.6999512,1918.0,0
58.52197,0.0,4.0,1.0,1.0,0.0,1.0,67.0,118.0,26.0,36.19531,135.0,8.298828,1.3999023,570.0,1
90.36798,1.0,3.0,1.0,0.0,0.0,1.0,75.0,145.0,24.0,37.79688,128.0,8.099609,1.1999512,631.0,0
72.81,1.0,3.0,1.0,1.0,0.0,2.0,110.0,70.0,20.0,35.89844,146.0,7.6992188,1.1999512,858.0,1
56.556,1.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,28.0,38.5,140.0,6.0,0.5999756,283.0,1
39.31,0.0,0.0,1.0,0.0,0.0,1.0,144.0,59.0,10.0,34.59375,136.0,15.8984375,0.6999512,1533.0,0
68.70398,1.0,1.0,1.0,0.0,0.0,2.0,135.0,115.0,40.0,36.79688,143.0,13.798828,1.0,407.0,0
72.46497,0.0,5.0,1.0,0.0,0.0,2.0,48.0,134.0,10.0,38.29688,143.0,10.3984375,1.2998047,31.0,1
46.06198,1.0,1.0,1.0,0.0,0.0,2.0,73.0,73.0,24.0,36.09375,136.0,10.298828,1.0,424.0,0
44.37,1.0,3.0,1.0,0.0,0.0,1.0,102.0,70.0,32.0,36.39844,147.0,38.0,6.7998047,8.0,1
57.284,1.0,2.0,1.0,1.0,0.0,1.0,51.0,108.0,10.0,35.5,137.0,20.0,0.39996338,23.0,1
61.64297,0.0,2.0,1.0,0.0,0.0,1.0,111.0,82.0,11.0,37.69531,131.0,1.1999512,0.79992676,78.0,1
58.92999,1.0,0.0,1.0,0.0,0.0,1.0,137.0,160.0,29.0,39.0,136.0,16.898438,0.39996338,1307.0,0
63.655,0.0,2.0,2.0,1.0,0.0,1.0,78.0,65.0,20.0,37.29688,136.0,6.1992188,1.0,271.0,1
41.45099,0.0,3.0,1.0,0.0,0.0,1.0,111.0,100.0,32.0,38.79688,127.0,14.298828,0.79992676,1585.0,0
58.28598,0.0,1.0,1.0,0.0,0.0,0.0,81.0,72.0,22.0,38.89844,139.0,11.798828,1.0,872.0,1
73.85394,1.0,1.0,2.0,1.0,0.0,1.0,103.0,80.0,20.0,36.29688,133.0,7.5,1.0,31.0,1
70.01196,0.0,3.0,2.0,0.0,0.0,1.0,113.0,70.0,20.0,36.19531,138.0,13.099609,1.0998535,1781.0,1
62.07797,0.0,1.0,2.0,0.0,0.0,1.0,58.0,145.0,34.0,35.29688,150.0,31.398438,2.7998047,624.0,0
35.379,1.0,1.0,1.0,0.0,0.0,0.0,78.0,120.0,22.0,39.19531,139.0,7.1992188,0.89990234,725.0,0
35.31799,1.0,0.0,2.0,0.0,0.0,1.0,70.0,130.0,22.0,38.89844,134.0,11.0,0.79992676,18.0,1
87.29095,1.0,1.0,1.0,0.0,1.0,1.0,74.0,116.0,16.0,36.19531,141.0,10.599609,1.3999023,23.0,1
80.40198,1.0,3.0,1.0,1.0,0.0,1.0,101.0,69.0,30.0,36.0,132.0,9.699219,1.3999023,1598.0,1
66.30499,1.0,0.0,1.0,0.0,0.0,1.0,93.0,100.0,10.0,38.5,138.0,18.796875,3.0996094,43.0,1
66.66895,1.0,0.0,4.0,0.0,0.0,1.0,112.0,150.0,19.0,40.19531,148.0,19.5,0.89990234,164.0,1
29.33299,1.0,0.0,1.0,0.0,0.0,1.0,62.0,62.0,16.0,38.79688,140.0,27.796875,0.89990234,2026.0,0
74.72095,0.0,3.0,1.0,1.0,0.0,1.0,120.0,80.0,20.0,37.5,142.0,8.199219,1.5,1507.0,0
86.13599,0.0,1.0,1.0,0.0,0.0,1.0,60.0,130.0,26.0,38.0,134.0,7.899414,6.1992188,40.0,1
33.01297,1.0,2.0,1.0,0.0,0.0,1.0,117.0,120.0,54.0,38.5,153.0,4.0,2.5996094,4.0,1
79.37897,0.0,0.0,1.0,0.0,0.0,1.0,136.0,45.0,12.0,38.0,137.0,7.0996094,2.0,637.0,0
38.883,0.0,0.0,3.0,0.0,0.0,1.0,83.0,110.0,30.0,38.69531,133.0,7.0,0.6999512,1807.0,0
78.57098,0.0,1.0,1.0,1.0,0.0,1.0,101.0,72.0,26.0,36.29688,140.0,12.0,1.3999023,1661.0,1
49.30298,0.0,1.0,1.0,0.0,0.0,0.0,60.0,125.0,10.0,38.19531,135.0,15.298828,0.5999756,4.0,1
63.59799,0.0,2.0,1.0,0.0,0.0,2.0,30.0,115.0,25.0,38.39844,129.0,50.59375,5.1992188,4.0,1
55.57797,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,37.09375,127.0,15.699219,1.1999512,1034.0,0
71.59998,1.0,2.0,1.0,0.0,0.0,1.0,73.0,60.0,20.0,36.69531,137.0,5.5,1.1999512,358.0,1
77.32794,0.0,2.0,1.0,0.0,0.0,2.0,75.0,108.0,32.0,35.0,131.0,19.699219,4.399414,14.0,1
57.62399,1.0,0.0,1.0,0.0,0.0,1.0,115.0,136.0,12.0,38.79688,131.0,19.0,0.39996338,1879.0,0
33.57999,1.0,1.0,1.0,0.0,0.0,2.0,58.0,157.0,43.0,36.39844,144.0,20.097656,0.5999756,4.0,1
78.85297,1.0,2.0,1.0,0.0,1.0,1.0,60.0,112.0,11.0,36.59375,137.0,36.195312,1.0998535,6.0,1
55.38098,1.0,3.0,1.0,1.0,0.0,1.0,92.0,114.0,22.0,37.09375,137.0,10.699219,0.89990234,106.0,1
80.10095,0.0,2.0,1.0,1.0,0.0,1.0,103.0,60.0,32.0,36.39844,138.0,16.796875,2.199707,11.0,1
81.45898,1.0,1.0,1.0,0.0,0.0,0.0,83.0,112.0,24.0,35.69531,129.0,22.898438,0.5999756,120.0,1
83.70197,1.0,0.0,1.0,0.0,0.0,1.0,122.0,88.0,28.0,36.09375,141.0,15.298828,0.5999756,3.0,1
69.11395,0.0,2.0,2.0,1.0,0.0,1.0,123.0,94.0,35.0,38.09375,139.0,12.099609,1.6999512,15.0,1
68.41095,0.0,1.0,1.0,0.0,0.0,1.0,63.0,106.0,10.0,39.0,131.0,6.0996094,0.5999756,46.0,1
81.27295,1.0,6.0,1.0,1.0,1.0,1.0,51.0,64.0,16.0,36.09375,134.0,22.0,1.2998047,6.0,1
39.43597,0.0,0.0,1.0,0.0,0.0,1.0,59.0,115.0,60.0,38.29688,133.0,16.898438,1.0998535,25.0,1
79.43097,1.0,2.0,1.0,1.0,0.0,0.0,87.0,109.0,20.0,36.09375,131.0,5.2998047,0.89990234,60.0,1
63.04199,0.0,1.0,1.0,0.0,0.0,1.0,72.0,120.0,10.0,37.79688,137.0,18.199219,1.3999023,1441.0,1
91.64398,1.0,3.0,0.0,0.0,0.0,2.0,73.0,80.0,22.0,36.19531,138.0,9.099609,1.0,241.0,1
47.62799,0.0,1.0,1.0,0.0,0.0,0.0,70.0,64.0,28.0,37.79688,131.0,23.296875,0.5999756,521.0,1
41.64499,0.0,0.0,1.0,0.0,0.0,1.0,65.0,119.0,24.0,36.19531,138.0,14.5,0.89990234,661.0,0
44.73099,0.0,0.0,1.0,0.0,0.0,1.0,109.0,85.0,28.0,36.59375,134.0,6.1992188,1.0,38.0,1
64.31195,1.0,1.0,1.0,0.0,0.0,1.0,115.0,130.0,28.0,35.69531,143.0,7.1992188,0.79992676,7.0,1
64.797,0.0,3.0,1.0,0.0,0.0,0.0,85.0,74.0,28.0,35.59375,135.0,12.5,1.0,15.0,1
52.33899,1.0,3.0,2.0,0.0,0.0,1.0,99.0,102.0,20.0,37.0,132.0,5.1992188,0.89990234,1944.0,0
46.15198,1.0,2.0,1.0,1.0,0.0,1.0,117.0,74.0,22.0,36.09375,132.0,15.599609,7.899414,30.0,1
79.67694,0.0,3.0,1.0,0.0,0.0,1.0,46.0,71.0,16.0,35.39844,128.0,15.199219,5.5996094,96.0,1
71.75397,1.0,1.0,2.0,0.0,0.0,1.0,60.0,110.0,10.0,38.19531,137.0,15.3984375,0.89990234,1400.0,0
60.715,0.0,2.0,1.0,1.0,0.0,0.0,103.0,80.0,20.0,36.09375,134.0,5.399414,0.89990234,892.0,1
40.74698,0.0,3.0,1.0,1.0,0.0,1.0,103.0,100.0,20.0,36.79688,127.0,4.399414,1.5,46.0,1
71.13794,1.0,2.0,1.0,0.0,0.0,1.0,61.0,64.0,28.0,35.89844,137.0,8.3984375,2.5,1943.0,0
71.20099,0.0,2.0,1.0,0.0,0.0,1.0,105.0,98.0,16.0,36.19531,133.0,8.0,1.2998047,16.0,1
77.133,1.0,3.0,1.0,0.0,0.0,1.0,103.0,44.0,6.0,37.89844,145.0,10.5,2.699707,939.0,0
76.54797,0.0,3.0,1.0,1.0,0.0,1.0,97.0,76.0,24.0,36.59375,137.0,6.2998047,1.5,637.0,0
58.09998,0.0,2.0,1.0,0.0,0.0,0.0,27.0,135.0,12.0,37.89844,135.0,15.599609,2.3999023,108.0,1
82.56299,1.0,0.0,1.0,0.0,0.0,1.0,123.0,59.0,24.0,39.0,141.0,13.099609,0.89990234,4.0,1
66.409,1.0,2.0,1.0,0.0,0.0,1.0,66.0,75.0,20.0,36.19531,131.0,7.399414,1.0,1511.0,0
53.46997,1.0,5.0,1.0,1.0,0.0,1.0,77.0,60.0,20.0,35.59375,136.0,5.6992188,2.8999023,941.0,0
56.57498,0.0,2.0,4.0,0.0,0.0,1.0,49.0,65.0,20.0,36.19531,134.0,4.5996094,1.0,727.0,0
44.63498,0.0,1.0,1.0,0.0,0.0,0.0,116.0,112.0,26.0,36.39844,140.0,14.298828,1.3999023,258.0,1
42.72699,1.0,0.0,1.0,0.0,0.0,1.0,68.0,67.0,11.0,38.5,137.0,10.8984375,5.5,1088.0,0
46.77899,1.0,2.0,1.0,0.0,0.0,1.0,85.0,130.0,14.0,39.09375,137.0,22.398438,0.89990234,6.0,1
76.20496,0.0,2.0,1.0,0.0,0.0,0.0,59.0,136.0,28.0,36.39844,143.0,0.09999084,2.0996094,11.0,1
85.48895,1.0,5.0,1.0,1.0,1.0,1.0,121.0,147.0,34.0,40.0,143.0,11.298828,0.89990234,147.0,1
43.87997,1.0,2.0,1.0,0.0,0.0,1.0,75.0,60.0,8.0,38.09375,137.0,6.0,0.5999756,912.0,0
59.49298,0.0,4.0,3.0,0.0,0.0,1.0,30.0,40.0,12.0,37.89844,132.0,43.398438,8.3984375,960.0,0
76.43298,1.0,0.0,1.0,0.0,0.0,1.0,115.0,66.0,6.0,38.39844,136.0,10.298828,6.899414,197.0,1
59.53699,1.0,2.0,1.0,1.0,0.0,1.0,0.0,0.0,25.0,36.79688,131.0,26.296875,10.099609,3.0,1
68.20294,0.0,1.0,1.0,0.0,0.0,1.0,64.0,36.0,32.0,37.89844,132.0,21.5,2.699707,17.0,1
64.71198,0.0,4.0,1.0,1.0,0.0,1.0,67.0,100.0,12.0,35.29688,144.0,1.0,1.7998047,84.0,1
89.05695,1.0,1.0,1.0,0.0,0.0,1.0,59.0,115.0,36.0,38.39844,150.0,8.5,1.1999512,11.0,1
66.97095,1.0,1.0,1.0,0.0,0.0,1.0,62.0,110.0,8.0,37.89844,143.0,8.3984375,0.89990234,1315.0,0
44.39398,0.0,0.0,2.0,0.0,0.0,1.0,0.0,0.0,0.0,35.0,154.0,20.796875,2.5,3.0,1
45.13599,0.0,3.0,1.0,0.0,0.0,1.0,117.0,110.0,32.0,37.69531,138.0,15.298828,0.89990234,878.0,0
76.18896,1.0,0.0,1.0,0.0,0.0,1.0,57.0,63.0,6.0,38.19531,132.0,10.199219,0.6999512,283.0,1
61.50299,1.0,1.0,1.0,0.0,0.0,1.0,64.0,118.0,36.0,39.59375,141.0,12.0,0.89990234,28.0,1
33.16599,0.0,1.0,1.0,0.0,0.0,0.0,101.0,112.0,24.0,36.0,141.0,6.899414,0.6999512,35.0,1
56.49298,0.0,4.0,1.0,1.0,0.0,1.0,124.0,113.0,10.0,39.39844,139.0,8.0,1.1999512,235.0,1
34.60098,1.0,0.0,2.0,0.0,0.0,1.0,62.0,125.0,44.0,36.69531,138.0,8.298828,1.2998047,421.0,0
69.94098,0.0,3.0,1.0,0.0,0.0,1.0,60.0,130.0,24.0,35.59375,138.0,8.0,1.1999512,352.0,1
44.94199,0.0,2.0,1.0,1.0,0.0,1.0,137.0,57.0,11.0,36.09375,138.0,8.699219,1.2998047,259.0,1
49.65598,1.0,2.0,1.0,0.0,0.0,1.0,97.0,60.0,20.0,36.29688,136.0,7.899414,3.2998047,18.0,1
59.20099,0.0,0.0,1.0,0.0,0.0,0.0,77.0,90.0,22.0,36.39844,136.0,10.798828,1.0998535,13.0,1
61.84,1.0,3.0,2.0,0.0,0.0,2.0,65.0,105.0,28.0,38.09375,137.0,9.5,2.0,1090.0,0
56.20798,1.0,2.0,1.0,0.0,0.0,2.0,49.0,120.0,44.0,36.39844,135.0,18.796875,1.8999023,939.0,0
49.87799,1.0,0.0,2.0,0.0,0.0,1.0,90.0,68.0,10.0,36.19531,142.0,6.6992188,1.0,1977.0,0
51.409,0.0,2.0,1.0,0.0,0.0,1.0,83.0,100.0,10.0,36.89844,132.0,13.298828,0.5999756,622.0,0
46.65799,1.0,0.0,2.0,0.0,0.0,1.0,145.0,110.0,32.0,38.59375,132.0,17.699219,8.199219,1806.0,0
49.41498,0.0,1.0,1.0,0.0,0.0,1.0,116.0,74.0,12.0,40.0,131.0,10.099609,1.0998535,146.0,1
76.82397,1.0,2.0,2.0,0.0,0.0,1.0,129.0,136.0,10.0,38.5,143.0,7.6992188,0.79992676,565.0,0
70.52698,0.0,3.0,1.0,1.0,0.0,2.0,73.0,50.0,13.0,38.19531,131.0,19.296875,1.5998535,533.0,0
56.76398,0.0,1.0,1.0,0.0,0.0,2.0,65.0,55.0,20.0,36.39844,136.0,7.6992188,1.1999512,810.0,0
61.37698,0.0,6.0,1.0,0.0,0.0,1.0,53.0,110.0,24.0,36.5,148.0,14.0,6.399414,779.0,0
86.35999,1.0,3.0,1.0,0.0,0.0,1.0,61.0,56.0,16.0,35.69531,134.0,6.399414,1.0998535,741.0,1
76.59698,0.0,1.0,1.0,1.0,0.0,1.0,65.0,58.0,9.0,37.29688,142.0,8.0,2.0,9.0,1
58.68597,0.0,1.0,1.0,0.0,0.0,1.0,57.0,75.0,24.0,36.29688,132.0,10.599609,1.2998047,1446.0,0
86.41199,0.0,2.0,1.0,0.0,0.0,1.0,43.0,40.0,40.0,37.09375,143.0,12.5,3.2998047,4.0,1
76.646,0.0,2.0,1.0,0.0,0.0,1.0,68.0,105.0,8.0,39.29688,132.0,19.0,11.199219,558.0,1
57.46698,0.0,1.0,4.0,0.0,0.0,2.0,73.0,120.0,16.0,36.5,141.0,15.599609,0.79992676,33.0,1
77.06,0.0,2.0,1.0,0.0,0.0,1.0,100.0,80.0,20.0,37.79688,138.0,5.5,3.5,699.0,0
86.36298,1.0,3.0,1.0,0.0,0.0,1.0,84.0,79.0,32.0,39.09375,127.0,8.199219,0.89990234,857.0,0
61.142,0.0,3.0,2.0,0.0,0.0,1.0,108.0,116.0,34.0,36.39844,132.0,18.398438,1.1999512,149.0,1
73.27594,1.0,3.0,1.0,1.0,0.0,1.0,110.0,68.0,10.0,38.29688,132.0,17.699219,1.0998535,4.0,1
71.625,1.0,1.0,1.0,0.0,0.0,1.0,63.0,115.0,22.0,37.79688,151.0,45.5,0.79992676,24.0,1
61.39398,0.0,3.0,1.0,0.0,0.0,1.0,75.0,65.0,20.0,36.0,129.0,9.798828,1.7998047,20.0,1
71.42499,0.0,3.0,1.0,0.0,0.0,2.0,88.0,98.0,24.0,36.39844,134.0,10.0,1.5,965.0,1
71.81696,1.0,4.0,2.0,0.0,0.0,1.0,130.0,60.0,26.0,35.5,139.0,5.7998047,1.5,24.0,1
60.52798,1.0,1.0,1.0,0.0,0.0,1.0,68.0,125.0,12.0,35.59375,140.0,14.5,1.5,757.0,0
31.30199,0.0,1.0,1.0,0.0,0.0,1.0,77.0,82.0,15.0,36.19531,137.0,5.0,0.79992676,1971.0,0
55.702,0.0,3.0,1.0,0.0,0.0,1.0,89.0,79.0,20.0,36.0,138.0,10.5,2.0,84.0,1
55.09698,0.0,2.0,1.0,0.0,0.0,1.0,118.0,129.0,32.0,38.79688,137.0,16.796875,1.0,5.0,1
57.67297,0.0,4.0,1.0,0.0,0.0,2.0,111.0,110.0,21.0,36.69531,155.0,7.399414,2.7998047,1697.0,0
63.82999,0.0,2.0,1.0,0.0,0.0,1.0,70.0,125.0,36.0,38.39844,158.0,36.195312,2.0,490.0,0
68.75299,0.0,2.0,1.0,0.0,0.0,1.0,52.0,122.0,28.0,36.79688,142.0,2.5996094,1.2998047,45.0,1
92.07898,0.0,1.0,2.0,0.0,0.0,1.0,139.0,52.0,20.0,36.0,141.0,13.5,1.6999512,17.0,1
76.96399,0.0,2.0,1.0,1.0,0.0,1.0,78.0,68.0,10.0,35.69531,139.0,29.296875,1.0998535,23.0,1
70.48297,1.0,2.0,1.0,0.0,0.0,1.0,53.0,110.0,22.0,36.19531,134.0,6.899414,0.89990234,670.0,1
83.461,0.0,4.0,1.0,1.0,0.0,1.0,43.0,120.0,32.0,36.5,128.0,3.199707,2.8999023,87.0,1
87.05798,1.0,1.0,1.0,0.0,0.0,0.0,72.0,115.0,26.0,37.89844,131.0,18.597656,2.0,956.0,1
83.55896,0.0,1.0,1.0,0.0,0.0,1.0,107.0,60.0,25.0,36.69531,144.0,16.796875,1.5,928.0,1
64.83496,1.0,0.0,4.0,0.0,0.0,1.0,56.0,47.0,6.0,38.09375,136.0,9.798828,0.79992676,9.0,1
43.26898,0.0,2.0,1.0,0.0,0.0,1.0,43.0,140.0,26.0,39.0,137.0,28.0,3.7998047,4.0,1
77.86694,1.0,4.0,1.0,1.0,0.0,2.0,60.0,52.0,50.0,38.79688,141.0,8.798828,0.89990234,4.0,1
53.57999,1.0,1.0,1.0,0.0,0.0,1.0,93.0,92.0,12.0,36.59375,136.0,12.3984375,1.0998535,1572.0,1
85.41296,0.0,3.0,1.0,0.0,0.0,2.0,69.0,112.0,28.0,36.69531,143.0,15.5,1.6999512,1012.0,1
52.24899,1.0,2.0,1.0,0.0,0.0,0.0,161.0,50.0,14.0,38.69531,152.0,9.798828,1.5,110.0,1
65.5,1.0,2.0,1.0,1.0,0.0,2.0,63.0,55.0,10.0,36.09375,135.0,13.5,1.0,6.0,1
84.97998,1.0,2.0,1.0,0.0,1.0,1.0,99.0,96.0,40.0,39.0,141.0,26.597656,2.699707,31.0,1
77.57397,1.0,1.0,1.0,1.0,0.0,1.0,105.0,80.0,20.0,36.79688,142.0,7.899414,0.5999756,674.0,0
48.92798,0.0,5.0,2.0,0.0,0.0,1.0,129.0,80.0,16.0,36.29688,135.0,3.7998047,3.0,1839.0,0
67.93994,0.0,2.0,2.0,0.0,0.0,0.0,131.0,154.0,25.0,34.5,135.0,16.5,3.199707,227.0,1
43.21399,1.0,2.0,1.0,0.0,0.0,1.0,58.0,132.0,56.0,38.89844,145.0,11.298828,0.39996338,322.0,1
63.22198,0.0,1.0,1.0,0.0,0.0,0.0,75.0,83.0,18.0,36.39844,136.0,6.6992188,1.0998535,632.0,1
47.39999,1.0,1.0,1.0,0.0,0.0,0.0,93.0,68.0,24.0,37.39844,140.0,5.1992188,0.5,461.0,1
77.09497,0.0,2.0,1.0,1.0,0.0,1.0,93.0,86.0,22.0,36.59375,137.0,11.599609,3.3999023,248.0,1
68.70099,0.0,1.0,1.0,0.0,0.0,0.0,127.0,65.0,27.0,34.5,132.0,21.199219,12.298828,161.0,1
52.323,0.0,2.0,1.0,0.0,0.0,1.0,55.0,35.0,10.0,35.0,138.0,11.298828,1.6999512,454.0,0
81.45398,0.0,1.0,1.0,0.0,0.0,1.0,60.0,75.0,40.0,38.89844,132.0,8.3984375,1.0998535,163.0,1
82.55396,1.0,1.0,1.0,0.0,1.0,1.0,107.0,80.0,24.0,38.0,135.0,7.6992188,1.0,18.0,1
67.73999,0.0,1.0,1.0,0.0,0.0,0.0,62.0,135.0,31.0,35.69531,138.0,9.3984375,1.8999023,285.0,1
67.29895,0.0,1.0,1.0,0.0,0.0,1.0,130.0,71.0,32.0,38.0,143.0,10.8984375,1.3999023,706.0,1
58.21799,0.0,1.0,1.0,0.0,0.0,0.0,93.0,82.0,20.0,36.59375,137.0,6.0996094,0.5999756,392.0,1
57.51099,0.0,1.0,1.0,1.0,0.0,1.0,58.0,155.0,40.0,37.89844,134.0,11.798828,1.1999512,759.0,0
65.08398,1.0,1.0,2.0,0.0,0.0,2.0,77.0,100.0,20.0,36.69531,142.0,12.298828,1.0,64.0,1
49.659,1.0,1.0,2.0,0.0,0.0,0.0,79.0,110.0,28.0,36.59375,119.0,41.898438,0.79992676,5.0,1
62.15198,1.0,4.0,1.0,1.0,0.0,2.0,69.0,111.0,8.0,37.69531,133.0,5.7998047,1.0,331.0,1
72.42395,0.0,2.0,1.0,0.0,0.0,1.0,65.0,136.0,12.0,39.59375,135.0,20.398438,0.89990234,656.0,1
49.91599,0.0,1.0,2.0,0.0,0.0,0.0,115.0,55.0,14.0,36.09375,136.0,15.0,0.5999756,20.0,1
70.88599,1.0,2.0,1.0,1.0,0.0,0.0,78.0,65.0,26.0,37.59375,137.0,14.0,0.6999512,46.0,1
56.00299,0.0,1.0,1.0,0.0,0.0,1.0,57.0,106.0,4.0,38.09375,143.0,9.5,1.2998047,36.0,1
59.75598,0.0,4.0,1.0,0.0,0.0,1.0,113.0,135.0,49.0,39.5,143.0,12.599609,1.3999023,647.0,0
74.19598,0.0,1.0,1.0,1.0,0.0,1.0,82.0,96.0,24.0,37.19531,141.0,8.798828,1.1999512,1057.0,0
61.202,0.0,4.0,2.0,0.0,0.0,0.0,118.0,77.0,10.0,36.39844,136.0,15.0,8.199219,1112.0,1
57.40997,0.0,1.0,1.0,0.0,0.0,1.0,66.0,118.0,22.0,39.09375,138.0,1.7998047,1.5,415.0,0
58.98199,0.0,2.0,4.0,0.0,0.0,1.0,57.0,105.0,12.0,36.59375,135.0,7.7998047,5.1992188,541.0,0
84.40198,0.0,1.0,1.0,0.0,0.0,2.0,108.0,114.0,34.0,38.5,140.0,13.298828,1.1999512,1680.0,0
48.33698,1.0,1.0,1.0,1.0,0.0,1.0,130.0,73.0,30.0,38.39844,140.0,14.3984375,0.89990234,164.0,1
70.125,1.0,0.0,1.0,0.0,0.0,1.0,122.0,135.0,28.0,38.5,140.0,37.0,1.1999512,11.0,1
63.28799,1.0,0.0,1.0,0.0,0.0,1.0,57.0,134.0,30.0,38.19531,133.0,19.0,4.5,22.0,1
71.43896,1.0,1.0,1.0,0.0,0.0,0.0,68.0,135.0,36.0,39.59375,134.0,16.398438,0.5999756,47.0,1
31.24699,1.0,3.0,2.0,0.0,0.0,1.0,57.0,79.0,16.0,35.79688,133.0,6.1992188,1.5,1083.0,1
78.90997,1.0,0.0,1.0,0.0,0.0,1.0,122.0,116.0,20.0,39.09375,151.0,17.699219,1.2998047,7.0,1
52.92499,0.0,1.0,1.0,0.0,0.0,0.0,73.0,62.0,20.0,36.89844,131.0,9.199219,0.79992676,262.0,1
85.20496,0.0,3.0,1.0,0.0,0.0,2.0,56.0,70.0,25.0,36.09375,140.0,5.1992188,1.0,299.0,1
68.20294,0.0,0.0,1.0,0.0,0.0,1.0,53.0,90.0,15.0,37.59375,127.0,41.5,3.2998047,37.0,1
69.09497,0.0,4.0,1.0,1.0,0.0,1.0,79.0,107.0,24.0,36.0,126.0,9.798828,1.0998535,187.0,1
78.32196,0.0,0.0,1.0,0.0,0.0,1.0,108.0,126.0,46.0,39.39844,143.0,16.699219,1.3999023,33.0,1
70.20898,0.0,1.0,1.0,0.0,0.0,1.0,103.0,68.0,22.0,37.69531,131.0,5.1992188,3.5,279.0,1
90.18799,1.0,0.0,1.0,0.0,0.0,1.0,110.0,80.0,20.0,37.19531,139.0,15.0,1.6999512,862.0,0
44.64899,0.0,3.0,1.0,0.0,0.0,1.0,58.0,96.0,20.0,38.69531,139.0,3.5,1.0,634.0,0
63.431,0.0,0.0,1.0,0.0,0.0,1.0,90.0,130.0,20.0,37.09375,141.0,3.3999023,2.0996094,1809.0,0
67.59998,1.0,2.0,2.0,0.0,0.0,1.0,63.0,140.0,40.0,35.39844,129.0,15.099609,2.2998047,1979.0,0
76.70599,0.0,3.0,1.0,0.0,0.0,1.0,70.0,116.0,40.0,38.29688,140.0,15.8984375,1.0,18.0,1
91.88995,1.0,2.0,1.0,0.0,0.0,1.0,75.0,60.0,24.0,36.69531,135.0,8.699219,1.8999023,1813.0,0
69.71899,0.0,4.0,1.0,0.0,0.0,1.0,104.0,130.0,26.0,35.5,141.0,12.0,1.0,799.0,0
73.59296,0.0,3.0,2.0,0.0,0.0,2.0,53.0,67.0,28.0,35.5,131.0,21.796875,0.6999512,25.0,1
61.16098,0.0,1.0,1.0,0.0,0.0,0.0,113.0,96.0,24.0,35.89844,137.0,3.3999023,1.5998535,24.0,1
41.37399,1.0,0.0,1.0,0.0,0.0,1.0,72.0,58.0,22.0,36.5,140.0,11.599609,0.6999512,769.0,0
64.60498,1.0,3.0,1.0,0.0,0.0,2.0,77.0,84.0,10.0,38.39844,135.0,11.8984375,0.5999756,685.0,1
64.08496,1.0,2.0,2.0,0.0,0.0,0.0,116.0,126.0,20.0,37.0,140.0,5.899414,0.5999756,92.0,1
54.48898,1.0,4.0,1.0,1.0,0.0,1.0,95.0,110.0,20.0,36.09375,130.0,7.0,1.0,1926.0,0
40.94498,0.0,2.0,2.0,0.0,0.0,0.0,79.0,140.0,24.0,36.19531,135.0,14.298828,1.8999023,77.0,1
64.12,1.0,1.0,2.0,1.0,0.0,1.0,108.0,65.0,24.0,38.09375,129.0,12.199219,8.199219,531.0,0
66.48895,0.0,2.0,1.0,0.0,0.0,1.0,60.0,109.0,26.0,38.09375,138.0,18.398438,2.0996094,95.0,1
67.409,0.0,1.0,2.0,0.0,0.0,0.0,97.0,114.0,36.0,36.29688,130.0,17.898438,2.2998047,15.0,1
68.33698,0.0,0.0,1.0,0.0,0.0,1.0,73.0,128.0,20.0,36.39844,132.0,5.0996094,0.6999512,916.0,0
59.95599,0.0,2.0,1.0,0.0,0.0,2.0,41.0,140.0,20.0,35.19531,131.0,14.798828,1.0998535,132.0,1
38.155,0.0,4.0,1.0,1.0,0.0,1.0,73.0,60.0,10.0,36.59375,131.0,13.199219,6.5,1050.0,1
58.58499,0.0,1.0,1.0,0.0,0.0,0.0,107.0,74.0,20.0,36.39844,141.0,5.7998047,0.79992676,137.0,1
67.25,0.0,4.0,1.0,0.0,0.0,1.0,69.0,126.0,22.0,36.69531,137.0,24.0,1.1999512,473.0,0
84.15594,1.0,3.0,1.0,1.0,0.0,1.0,109.0,50.0,10.0,36.39844,140.0,23.5,1.0998535,526.0,0
69.84796,1.0,2.0,3.0,0.0,0.0,2.0,50.0,63.0,10.0,38.0,137.0,15.0,0.5999756,126.0,1
58.90997,0.0,5.0,1.0,1.0,0.0,1.0,107.0,72.0,20.0,36.19531,134.0,7.899414,2.0996094,469.0,1
76.33698,1.0,1.0,1.0,0.0,0.0,1.0,87.0,122.0,36.0,38.5,143.0,9.599609,0.89990234,104.0,1
71.37897,0.0,3.0,1.0,0.0,0.0,1.0,39.0,130.0,10.0,36.0,127.0,32.59375,5.1992188,26.0,1
78.72095,0.0,1.0,2.0,0.0,0.0,2.0,105.0,120.0,13.0,39.29688,133.0,13.298828,0.79992676,31.0,1
71.52594,0.0,4.0,1.0,1.0,0.0,1.0,80.0,110.0,39.0,36.09375,152.0,6.2998047,2.0,53.0,1
70.63898,0.0,1.0,1.0,0.0,0.0,1.0,80.0,95.0,18.0,37.0,139.0,11.298828,5.7998047,376.0,1
58.85797,0.0,1.0,2.0,1.0,0.0,1.0,142.0,135.0,10.0,38.69531,146.0,14.599609,0.6999512,90.0,1
54.66397,1.0,1.0,1.0,0.0,0.0,1.0,57.0,140.0,26.0,35.79688,132.0,3.0996094,3.699707,8.0,1
52.98599,0.0,2.0,1.0,0.0,0.0,1.0,68.0,115.0,28.0,39.09375,136.0,7.6992188,1.2998047,494.0,1
84.47894,0.0,4.0,1.0,0.0,0.0,2.0,105.0,68.0,24.0,36.89844,138.0,10.199219,1.7998047,1637.0,0
63.64697,0.0,3.0,1.0,0.0,0.0,2.0,65.0,55.0,21.0,37.69531,137.0,7.0996094,0.79992676,157.0,1
75.12897,0.0,2.0,1.0,0.0,0.0,0.0,93.0,110.0,20.0,35.59375,142.0,8.0,1.2998047,51.0,1
62.76797,1.0,0.0,1.0,0.0,0.0,1.0,112.0,80.0,16.0,38.09375,142.0,3.7998047,1.5998535,587.0,0
74.41797,1.0,1.0,1.0,0.0,0.0,2.0,122.0,65.0,24.0,38.09375,137.0,1.5998535,0.79992676,634.0,0
86.83099,1.0,1.0,1.0,0.0,0.0,1.0,37.0,65.0,10.0,38.59375,131.0,15.599609,3.699707,12.0,1
21.405,1.0,0.0,1.0,0.0,0.0,1.0,65.0,118.0,20.0,36.5,138.0,10.8984375,1.0998535,1906.0,0
48.58298,0.0,2.0,1.0,0.0,0.0,1.0,68.0,98.0,24.0,36.19531,143.0,9.8984375,0.5999756,489.0,0
74.56494,1.0,2.0,1.0,0.0,1.0,1.0,57.0,130.0,32.0,35.39844,142.0,9.5,0.39996338,4.0,1
79.93994,0.0,5.0,1.0,0.0,1.0,2.0,55.0,60.0,34.0,38.79688,130.0,14.3984375,1.0998535,10.0,1
31.20299,0.0,0.0,0.0,0.0,0.0,1.0,115.0,145.0,28.0,40.0,130.0,17.699219,0.89990234,776.0,0
69.85596,1.0,0.0,2.0,0.0,0.0,1.0,61.0,130.0,26.0,37.79688,129.0,1.3999023,1.5998535,1801.0,0
56.68399,0.0,1.0,1.0,0.0,0.0,0.0,69.0,122.0,26.0,38.59375,136.0,18.199219,0.79992676,11.0,1
50.57098,1.0,2.0,2.0,0.0,0.0,1.0,155.0,105.0,30.0,36.39844,137.0,6.7998047,1.2998047,7.0,1
76.62695,1.0,2.0,1.0,0.0,0.0,1.0,55.0,190.0,24.0,36.39844,125.0,36.59375,6.2998047,26.0,1
47.01999,0.0,1.0,1.0,0.0,0.0,2.0,99.0,110.0,24.0,36.39844,135.0,7.5996094,3.5,7.0,1
61.59598,0.0,3.0,1.0,0.0,0.0,1.0,55.0,135.0,24.0,36.59375,135.0,7.0996094,1.2998047,818.0,0
61.07599,1.0,1.0,1.0,0.0,0.0,0.0,113.0,70.0,24.0,35.69531,141.0,5.5,0.6999512,134.0,1
69.08698,0.0,1.0,1.0,0.0,0.0,0.0,61.0,76.0,24.0,36.79688,136.0,5.0,3.0,225.0,1
67.63898,0.0,1.0,1.0,0.0,0.0,0.0,103.0,76.0,22.0,36.39844,135.0,9.5,1.0998535,111.0,1
56.09598,1.0,3.0,0.0,0.0,0.0,1.0,67.0,120.0,16.0,37.09375,127.0,8.0,0.89990234,1826.0,0
66.74298,1.0,1.0,1.0,0.0,0.0,1.0,71.0,74.0,24.0,36.0,139.0,10.8984375,1.5998535,1764.0,0
73.40698,0.0,1.0,1.0,0.0,0.0,0.0,71.0,76.0,10.0,37.0,141.0,16.5,0.79992676,2007.0,0
53.59299,1.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,20.0,36.79688,141.0,13.699219,1.0,1344.0,1
41.33899,0.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,22.0,37.5,136.0,7.5996094,1.3999023,664.0,1
51.34299,0.0,1.0,1.0,0.0,0.0,1.0,127.0,120.0,10.0,37.79688,144.0,19.796875,1.1999512,493.0,1
18.41499,0.0,1.0,1.0,0.0,0.0,2.0,65.0,104.0,30.0,36.0,132.0,38.398438,1.2998047,380.0,0
48.715,1.0,1.0,1.0,0.0,0.0,1.0,61.0,68.0,26.0,35.29688,151.0,14.0,1.0998535,1759.0,0
66.41199,1.0,2.0,1.0,0.0,0.0,0.0,73.0,130.0,10.0,37.69531,136.0,11.699219,0.6999512,14.0,1
40.09299,0.0,3.0,1.0,0.0,0.0,1.0,110.0,86.0,28.0,36.19531,131.0,29.5,1.0998535,265.0,1
59.45499,0.0,4.0,1.0,1.0,0.0,1.0,58.0,120.0,28.0,37.29688,124.0,12.699219,2.199707,25.0,1
72.67596,0.0,1.0,1.0,0.0,0.0,1.0,67.0,62.0,26.0,36.09375,134.0,10.599609,1.7998047,45.0,1
57.91397,1.0,2.0,1.0,0.0,0.0,1.0,120.0,125.0,12.0,37.59375,136.0,23.0,1.1999512,95.0,1
68.92297,1.0,2.0,1.0,0.0,0.0,0.0,102.0,120.0,38.0,35.39844,142.0,7.0996094,0.5,95.0,1
60.63797,1.0,0.0,1.0,0.0,0.0,1.0,142.0,72.0,26.0,38.0,136.0,10.699219,10.599609,26.0,1
71.01996,1.0,2.0,5.0,0.0,0.0,1.0,69.0,80.0,24.0,36.29688,138.0,10.3984375,0.79992676,1889.0,0
39.784,1.0,2.0,1.0,0.0,0.0,1.0,73.0,110.0,14.0,36.69531,129.0,22.597656,4.0,5.0,1
73.98199,0.0,2.0,1.0,0.0,0.0,1.0,52.0,142.0,26.0,39.09375,142.0,0.19998169,1.1999512,909.0,0
81.44299,1.0,2.0,1.0,0.0,0.0,2.0,61.0,69.0,24.0,38.29688,135.0,15.0,1.3999023,1347.0,0
35.56998,1.0,1.0,2.0,0.0,0.0,2.0,113.0,120.0,28.0,37.59375,133.0,0.04999542,0.6999512,66.0,1
38.98199,1.0,6.0,1.0,1.0,0.0,2.0,113.0,78.0,20.0,36.29688,137.0,9.298828,2.0996094,274.0,1
71.625,0.0,5.0,1.0,0.0,0.0,2.0,97.0,120.0,20.0,39.39844,139.0,6.399414,0.89990234,746.0,0
63.69299,1.0,3.0,1.0,1.0,0.0,1.0,52.0,122.0,32.0,39.09375,134.0,10.699219,0.89990234,117.0,1
72.0,1.0,1.0,2.0,0.0,0.0,1.0,83.0,100.0,24.0,37.0,138.0,8.8984375,0.89990234,612.0,1
54.25299,1.0,2.0,1.0,0.0,0.0,1.0,104.0,96.0,24.0,36.29688,130.0,10.798828,1.1999512,662.0,0
48.375,1.0,1.0,1.0,0.0,0.0,0.0,48.0,145.0,8.0,38.09375,146.0,15.8984375,0.79992676,106.0,1
40.91397,0.0,0.0,1.0,0.0,0.0,1.0,52.0,145.0,8.0,38.69531,130.0,23.898438,0.5,5.0,1
72.41095,0.0,1.0,1.0,1.0,0.0,1.0,103.0,80.0,20.0,36.09375,135.0,6.2998047,5.899414,16.0,1
87.15698,0.0,2.0,1.0,0.0,0.0,1.0,73.0,64.0,20.0,36.39844,139.0,7.399414,1.6999512,927.0,0
72.90594,0.0,1.0,1.0,0.0,0.0,1.0,129.0,100.0,12.0,36.19531,139.0,12.0,2.199707,1068.0,1
67.26099,0.0,1.0,1.0,0.0,0.0,1.0,68.0,115.0,36.0,39.19531,155.0,5.5,1.1999512,4.0,1
63.02298,1.0,3.0,1.0,0.0,0.0,1.0,68.0,110.0,29.0,37.79688,154.0,10.0,1.5998535,643.0,0
89.00494,0.0,0.0,1.0,0.0,0.0,1.0,54.0,142.0,34.0,38.89844,151.0,0.09999084,7.5996094,645.0,0
70.60596,1.0,1.0,2.0,1.0,0.0,1.0,105.0,118.0,16.0,35.59375,135.0,8.3984375,1.0,130.0,1
62.60898,1.0,2.0,1.0,0.0,0.0,0.0,71.0,76.0,20.0,36.39844,133.0,5.5996094,0.5999756,471.0,1
53.26797,1.0,1.0,1.0,0.0,0.0,1.0,55.0,95.0,10.0,38.69531,132.0,27.597656,3.699707,21.0,1
38.43698,0.0,1.0,1.0,0.0,0.0,0.0,57.0,109.0,28.0,38.69531,130.0,28.398438,0.89990234,69.0,1
65.01794,0.0,0.0,1.0,0.0,0.0,1.0,108.0,105.0,18.0,36.69531,139.0,7.7998047,1.0998535,704.0,0
75.146,1.0,1.0,1.0,0.0,0.0,0.0,72.0,84.0,20.0,37.79688,136.0,10.3984375,0.6999512,746.0,1
61.23199,1.0,3.0,1.0,0.0,0.0,1.0,65.0,126.0,24.0,38.09375,136.0,12.0,1.0,198.0,1
54.31897,1.0,0.0,1.0,0.0,0.0,1.0,79.0,70.0,30.0,38.39844,137.0,11.798828,0.6999512,6.0,1
55.91498,0.0,2.0,1.0,1.0,0.0,2.0,107.0,133.0,10.0,39.19531,144.0,17.199219,2.5996094,58.0,1
71.95599,1.0,2.0,2.0,0.0,0.0,0.0,72.0,79.0,22.0,35.39844,143.0,0.79992676,0.5,22.0,1
34.05899,1.0,0.0,2.0,0.0,0.0,1.0,103.0,105.0,18.0,38.79688,133.0,21.898438,0.5,1368.0,0
44.16699,1.0,2.0,3.0,0.0,0.0,1.0,58.0,130.0,28.0,36.5,138.0,27.699219,1.3999023,53.0,1
44.25998,1.0,2.0,0.0,0.0,0.0,1.0,62.0,62.0,24.0,36.0,141.0,11.699219,0.5999756,1143.0,1
75.99695,0.0,1.0,1.0,0.0,0.0,0.0,82.0,105.0,12.0,36.0,134.0,24.699219,1.2998047,10.0,1
44.25699,1.0,1.0,1.0,0.0,0.0,0.0,85.0,76.0,12.0,35.89844,131.0,1.8999023,0.5999756,20.0,1
63.767,0.0,5.0,1.0,0.0,0.0,2.0,62.0,95.0,25.0,36.59375,132.0,14.298828,4.5996094,8.0,1
25.92999,0.0,0.0,1.0,0.0,0.0,1.0,145.0,120.0,20.0,36.09375,135.0,15.798828,12.199219,1909.0,0
66.51294,1.0,5.0,1.0,0.0,0.0,2.0,63.0,130.0,35.0,36.59375,145.0,14.0,0.79992676,818.0,0
60.93399,1.0,1.0,1.0,0.0,0.0,2.0,102.0,72.0,20.0,36.59375,125.0,6.899414,0.5,306.0,1
76.12299,0.0,1.0,1.0,0.0,0.0,2.0,45.0,145.0,41.0,38.19531,139.0,11.3984375,0.6999512,7.0,1
49.80698,1.0,1.0,2.0,0.0,0.0,0.0,83.0,122.0,22.0,35.89844,136.0,14.199219,1.5998535,32.0,1
57.84497,0.0,2.0,1.0,0.0,0.0,1.0,80.0,127.0,25.0,35.89844,146.0,4.899414,1.1999512,774.0,1
29.37199,1.0,1.0,1.0,0.0,0.0,1.0,76.0,64.0,44.0,36.19531,124.0,8.5,0.5,1788.0,0
72.96899,0.0,2.0,1.0,1.0,0.0,1.0,105.0,120.0,30.0,39.19531,137.0,17.097656,0.5,650.0,0
53.81,0.0,4.0,2.0,0.0,0.0,1.0,85.0,78.0,22.0,36.09375,133.0,6.0,1.0,589.0,1
67.10199,0.0,3.0,1.0,0.0,0.0,1.0,117.0,100.0,20.0,36.09375,135.0,11.798828,2.7998047,22.0,1
77.85596,1.0,2.0,2.0,0.0,0.0,0.0,64.0,120.0,37.0,39.09375,132.0,12.298828,1.5998535,7.0,1
57.90298,1.0,3.0,1.0,1.0,0.0,1.0,50.0,101.0,10.0,36.39844,126.0,13.099609,2.699707,708.0,0
49.69199,0.0,1.0,1.0,0.0,0.0,1.0,30.0,0.0,10.0,37.19531,137.0,1.1999512,4.0,6.0,1
39.01398,0.0,1.0,1.0,0.0,0.0,1.0,47.0,120.0,46.0,36.59375,134.0,12.5,6.1992188,1619.0,0
54.79797,0.0,1.0,1.0,0.0,0.0,0.0,159.0,128.0,42.0,36.59375,141.0,9.099609,2.0,30.0,1
72.19995,0.0,2.0,1.0,0.0,1.0,2.0,117.0,60.0,22.0,36.29688,138.0,4.1992188,2.2998047,9.0,1
44.89798,0.0,3.0,1.0,0.0,0.0,1.0,45.0,174.0,36.0,38.19531,132.0,5.5996094,1.1999512,5.0,1
68.30896,0.0,1.0,2.0,0.0,0.0,0.0,81.0,80.0,24.0,36.5,140.0,4.399414,1.0998535,266.0,1
58.08398,1.0,2.0,1.0,0.0,0.0,1.0,99.0,130.0,40.0,37.59375,134.0,8.199219,1.5998535,5.0,1
79.21997,0.0,2.0,1.0,0.0,0.0,2.0,60.0,130.0,8.0,38.5,144.0,12.5,1.0,13.0,1
75.92096,0.0,2.0,1.0,0.0,0.0,1.0,100.0,70.0,30.0,36.09375,139.0,14.0,1.1999512,522.0,0
75.461,1.0,3.0,2.0,0.0,0.0,1.0,56.0,105.0,8.0,36.0,155.0,7.899414,2.2998047,451.0,1
74.29395,1.0,4.0,1.0,1.0,0.0,1.0,67.0,66.0,16.0,36.69531,141.0,25.097656,1.5998535,453.0,1
77.52496,0.0,1.0,1.0,0.0,0.0,2.0,110.0,110.0,28.0,36.09375,136.0,0.89990234,1.6999512,246.0,1
58.13797,0.0,1.0,1.0,0.0,0.0,1.0,72.0,100.0,14.0,37.79688,131.0,18.398438,3.0996094,681.0,1
62.41199,0.0,6.0,2.0,1.0,0.0,1.0,47.0,125.0,42.0,38.79688,146.0,29.699219,1.2998047,183.0,1
39.81897,0.0,2.0,1.0,0.0,0.0,1.0,35.0,130.0,15.0,38.79688,132.0,18.398438,3.0,5.0,1
95.53699,0.0,0.0,1.0,0.0,0.0,1.0,107.0,45.0,13.0,36.59375,138.0,71.6875,1.1999512,4.0,1
38.21799,1.0,3.0,1.0,0.0,0.0,2.0,118.0,126.0,44.0,37.79688,127.0,15.8984375,1.8999023,6.0,1
59.17599,1.0,0.0,1.0,0.0,0.0,1.0,141.0,125.0,32.0,38.59375,137.0,1.2998047,0.6999512,5.0,1
70.28296,1.0,2.0,1.0,0.0,0.0,1.0,122.0,300.0,12.0,36.29688,138.0,30.296875,0.5999756,757.0,0
43.42499,0.0,4.0,2.0,0.0,0.0,1.0,51.0,68.0,8.0,38.59375,140.0,14.798828,0.89990234,980.0,0
33.96597,0.0,1.0,1.0,0.0,0.0,2.0,49.0,107.0,24.0,35.89844,137.0,10.699219,1.2998047,358.0,0
33.76297,0.0,0.0,1.0,0.0,0.0,1.0,74.0,108.0,24.0,37.5,132.0,1.8999023,1.0,389.0,0
74.89697,1.0,4.0,1.0,0.0,0.0,1.0,105.0,120.0,28.0,36.29688,138.0,13.798828,1.0998535,167.0,1
55.474,1.0,0.0,1.0,1.0,0.0,1.0,61.0,133.0,36.0,38.5,136.0,11.199219,2.0996094,257.0,1
53.67297,0.0,0.0,2.0,0.0,0.0,1.0,33.0,0.0,0.0,35.19531,145.0,5.0996094,2.3999023,3.0,1
87.24194,0.0,1.0,1.0,0.0,1.0,1.0,47.0,66.0,10.0,37.69531,142.0,9.599609,4.2998047,8.0,1
68.20294,1.0,2.0,1.0,1.0,0.0,0.0,113.0,108.0,28.0,37.19531,137.0,15.599609,0.79992676,267.0,1
53.82599,1.0,0.0,1.0,0.0,0.0,1.0,125.0,107.0,34.0,36.0,134.0,23.898438,0.6999512,530.0,0
89.70795,1.0,3.0,1.0,1.0,1.0,2.0,93.0,80.0,20.0,36.09375,143.0,10.199219,1.2998047,4.0,1
48.39999,1.0,0.0,1.0,0.0,0.0,1.0,111.0,124.0,22.0,36.29688,143.0,19.5,0.5999756,361.0,0
72.48999,0.0,2.0,1.0,0.0,0.0,1.0,78.0,62.0,20.0,35.69531,136.0,10.699219,1.0998535,247.0,1
43.20297,0.0,0.0,1.0,0.0,0.0,1.0,73.0,80.0,16.0,36.79688,140.0,5.0,0.89990234,383.0,0
64.43298,0.0,2.0,1.0,0.0,0.0,0.0,115.0,80.0,40.0,36.0,149.0,29.898438,0.89990234,5.0,1
79.896,0.0,3.0,1.0,0.0,1.0,1.0,127.0,120.0,38.0,38.59375,130.0,18.699219,1.6999512,10.0,1
52.33398,1.0,3.0,1.0,1.0,0.0,1.0,71.0,80.0,24.0,36.59375,139.0,5.5,0.89990234,677.0,0
58.21997,0.0,2.0,1.0,0.0,0.0,0.0,87.0,72.0,16.0,36.59375,140.0,11.199219,1.0,1976.0,0
83.95294,1.0,1.0,1.0,1.0,0.0,1.0,128.0,134.0,28.0,38.09375,142.0,13.5,1.8999023,63.0,1
69.91895,0.0,2.0,1.0,0.0,0.0,1.0,106.0,122.0,20.0,36.59375,137.0,22.199219,0.89990234,859.0,0
63.81897,0.0,4.0,2.0,1.0,0.0,1.0,141.0,144.0,50.0,38.69531,131.0,17.5,4.6992188,4.0,1
73.04895,1.0,3.0,1.0,1.0,0.0,1.0,103.0,74.0,22.0,36.79688,143.0,9.699219,0.79992676,699.0,0
44.73398,1.0,1.0,1.0,0.0,0.0,0.0,72.0,105.0,24.0,35.19531,123.0,5.399414,1.5,554.0,1
70.74896,0.0,0.0,1.0,0.0,0.0,1.0,48.0,0.0,24.0,36.09375,128.0,1.7998047,0.5999756,788.0,0
56.95798,0.0,0.0,0.0,0.0,0.0,1.0,68.0,125.0,32.0,36.39844,146.0,17.5,9.099609,7.0,1
30.752,1.0,3.0,1.0,0.0,0.0,1.0,57.0,144.0,36.0,40.19531,134.0,6.0,1.2998047,793.0,0
79.81396,0.0,1.0,1.0,0.0,0.0,1.0,45.0,95.0,48.0,39.5,152.0,16.0,1.1999512,351.0,1
38.39798,0.0,2.0,1.0,0.0,1.0,1.0,103.0,70.0,20.0,36.69531,143.0,5.5996094,1.6999512,850.0,0
60.26599,1.0,4.0,2.0,0.0,0.0,1.0,65.0,125.0,40.0,38.89844,152.0,15.0,0.79992676,380.0,0
39.90997,0.0,1.0,2.0,0.0,0.0,0.0,127.0,120.0,10.0,38.5,127.0,5.899414,0.6999512,411.0,0
65.79297,0.0,1.0,1.0,0.0,0.0,0.0,77.0,84.0,24.0,37.59375,132.0,21.199219,1.1999512,31.0,1
85.06195,1.0,3.0,1.0,0.0,0.0,1.0,68.0,120.0,8.0,38.69531,142.0,12.599609,0.5999756,14.0,1
50.95398,0.0,2.0,1.0,0.0,0.0,2.0,40.0,40.0,15.0,35.19531,129.0,27.5,1.2998047,41.0,1
72.68195,0.0,6.0,1.0,0.0,0.0,1.0,62.0,74.0,32.0,36.09375,131.0,7.7998047,1.7998047,666.0,1
47.379,0.0,1.0,1.0,0.0,0.0,0.0,107.0,60.0,20.0,35.39844,142.0,12.3984375,1.6999512,216.0,1
41.40698,0.0,0.0,2.0,0.0,0.0,1.0,65.0,180.0,20.0,38.29688,151.0,15.8984375,4.5,209.0,1
73.37396,0.0,2.0,1.0,1.0,0.0,1.0,77.0,80.0,20.0,35.89844,137.0,5.0996094,0.6999512,4.0,1
63.30499,1.0,2.0,1.0,0.0,0.0,1.0,50.0,165.0,28.0,36.39844,133.0,5.7998047,3.5,590.0,0
76.05499,0.0,5.0,1.0,0.0,1.0,2.0,101.0,114.0,20.0,36.79688,139.0,6.7998047,1.6999512,1070.0,0
68.88196,0.0,4.0,1.0,1.0,0.0,0.0,60.0,80.0,36.0,33.79688,149.0,11.599609,2.3999023,177.0,1
57.547,0.0,1.0,1.0,0.0,0.0,0.0,108.0,125.0,30.0,38.0,142.0,11.5,0.89990234,588.0,0
69.91895,0.0,2.0,1.0,0.0,0.0,1.0,72.0,42.0,20.0,35.79688,138.0,3.8999023,0.79992676,697.0,0
77.125,1.0,3.0,1.0,1.0,0.0,1.0,67.0,100.0,22.0,36.19531,136.0,4.899414,1.1999512,193.0,1
69.62396,1.0,0.0,1.0,0.0,0.0,1.0,62.0,150.0,30.0,36.5,136.0,11.798828,0.6999512,69.0,1
66.92096,1.0,1.0,3.0,1.0,0.0,1.0,103.0,105.0,20.0,36.79688,141.0,20.199219,0.6999512,3.0,1
35.978,1.0,2.0,1.0,0.0,0.0,2.0,114.0,107.0,24.0,37.79688,125.0,14.298828,6.5996094,32.0,1
27.411,0.0,1.0,1.0,0.0,0.0,1.0,78.0,130.0,8.0,38.5,137.0,27.597656,0.6999512,1881.0,0
46.57898,0.0,1.0,2.0,0.0,0.0,1.0,72.0,100.0,20.0,36.19531,136.0,6.2998047,1.5998535,316.0,1
81.36896,1.0,1.0,1.0,0.0,0.0,2.0,105.0,128.0,35.0,38.19531,127.0,1.6999512,1.0998535,27.0,1
83.06396,0.0,3.0,1.0,0.0,0.0,2.0,68.0,60.0,20.0,35.59375,131.0,13.298828,2.2998047,65.0,1
60.04898,1.0,2.0,1.0,0.0,0.0,1.0,73.0,114.0,26.0,38.5,134.0,12.599609,0.6999512,14.0,1
30.765,0.0,0.0,1.0,0.0,0.0,2.0,83.0,135.0,20.0,35.89844,139.0,10.599609,1.2998047,832.0,1
49.383,1.0,1.0,1.0,0.0,0.0,0.0,108.0,135.0,35.0,36.09375,143.0,12.099609,0.5,231.0,1
81.96594,1.0,0.0,1.0,0.0,0.0,1.0,86.0,75.0,24.0,36.09375,139.0,10.798828,0.5999756,725.0,0
60.44098,0.0,1.0,1.0,0.0,0.0,1.0,36.0,72.0,22.0,34.0,135.0,11.5,0.79992676,4.0,1
79.04395,1.0,3.0,1.0,0.0,0.0,2.0,120.0,110.0,26.0,36.39844,139.0,9.298828,0.89990234,15.0,1
69.19397,1.0,2.0,1.0,0.0,0.0,2.0,57.0,100.0,25.0,36.19531,142.0,6.5996094,1.0998535,200.0,1
71.16998,1.0,1.0,1.0,0.0,0.0,0.0,138.0,110.0,40.0,36.39844,123.0,22.5,0.39996338,440.0,1
66.086,0.0,1.0,1.0,0.0,0.0,0.0,117.0,145.0,8.0,39.5,129.0,6.2998047,0.5,548.0,1
57.96298,0.0,3.0,1.0,0.0,0.0,1.0,69.0,107.0,28.0,37.5,130.0,13.699219,1.5,13.0,1
75.82495,1.0,2.0,2.0,1.0,0.0,0.0,118.0,135.0,25.0,38.19531,133.0,0.09999084,3.0,14.0,1
76.34796,0.0,2.0,1.0,0.0,0.0,0.0,103.0,122.0,20.0,36.79688,138.0,5.7998047,0.79992676,198.0,1
80.008,0.0,2.0,1.0,0.0,0.0,1.0,68.0,70.0,29.0,35.59375,137.0,20.097656,2.3999023,477.0,1
61.78799,1.0,3.0,2.0,1.0,0.0,1.0,77.0,44.0,16.0,36.29688,136.0,10.5,3.0996094,932.0,0
78.836,1.0,1.0,2.0,0.0,0.0,1.0,112.0,125.0,40.0,38.39844,132.0,21.296875,2.199707,370.0,1
76.22198,0.0,1.0,1.0,0.0,0.0,1.0,113.0,60.0,28.0,37.59375,141.0,15.298828,0.89990234,1330.0,0
57.53299,1.0,1.0,3.0,0.0,0.0,1.0,77.0,92.0,18.0,37.59375,132.0,12.199219,0.89990234,2010.0,0
61.28998,0.0,0.0,1.0,0.0,0.0,1.0,142.0,115.0,33.0,35.69531,123.0,14.699219,0.5999756,11.0,1
54.89697,1.0,1.0,1.0,0.0,0.0,0.0,139.0,70.0,22.0,37.69531,144.0,16.898438,1.7998047,127.0,1
59.36798,0.0,2.0,1.0,0.0,0.0,1.0,62.0,145.0,24.0,36.5,131.0,5.899414,1.2998047,1545.0,0
67.27399,1.0,3.0,1.0,1.0,0.0,0.0,54.0,130.0,24.0,38.29688,132.0,12.3984375,1.5,18.0,1
60.61899,0.0,1.0,1.0,0.0,0.0,1.0,50.0,110.0,20.0,36.79688,135.0,6.0996094,1.1999512,236.0,1
52.99399,0.0,2.0,1.0,0.0,0.0,1.0,118.0,76.0,20.0,35.59375,131.0,6.899414,1.5998535,13.0,1
33.5,1.0,2.0,3.0,0.0,0.0,1.0,117.0,76.0,34.0,36.19531,130.0,15.699219,0.89990234,1353.0,0
57.46198,1.0,4.0,2.0,0.0,0.0,1.0,113.0,55.0,20.0,36.19531,138.0,7.7998047,2.199707,546.0,1
72.55896,0.0,1.0,1.0,0.0,0.0,0.0,43.0,46.0,30.0,38.5,145.0,1.3999023,3.3999023,26.0,1
51.504,1.0,3.0,2.0,1.0,0.0,1.0,78.0,70.0,32.0,35.09375,138.0,22.5,0.79992676,20.0,1
49.59598,1.0,2.0,5.0,0.0,0.0,1.0,50.0,170.0,24.0,39.29688,143.0,15.199219,7.0996094,9.0,1
50.76199,1.0,3.0,2.0,1.0,0.0,1.0,58.0,125.0,12.0,39.5,133.0,16.199219,5.399414,3.0,1
63.16199,1.0,2.0,1.0,0.0,0.0,1.0,118.0,64.0,12.0,38.69531,136.0,8.099609,0.79992676,12.0,1
58.431,1.0,7.0,1.0,0.0,0.0,1.0,60.0,75.0,24.0,37.69531,121.0,16.296875,7.1992188,218.0,1
63.67398,1.0,0.0,1.0,0.0,0.0,1.0,83.0,75.0,20.0,35.5,141.0,7.5996094,1.5998535,806.0,0
54.84998,1.0,1.0,2.0,0.0,0.0,0.0,100.0,80.0,18.0,36.0,136.0,7.899414,0.79992676,95.0,1
55.59998,0.0,1.0,1.0,0.0,0.0,1.0,128.0,75.0,12.0,37.69531,143.0,14.099609,0.5999756,655.0,0
52.87097,0.0,3.0,1.0,0.0,0.0,1.0,125.0,105.0,42.0,38.0,135.0,7.899414,0.6999512,861.0,0
62.46997,0.0,2.0,1.0,0.0,0.0,1.0,69.0,80.0,20.0,36.79688,133.0,11.699219,1.0998535,13.0,1
78.28595,1.0,2.0,1.0,0.0,0.0,1.0,57.0,61.0,16.0,36.0,135.0,9.199219,1.5,1474.0,0
72.82996,0.0,1.0,1.0,0.0,0.0,2.0,123.0,100.0,26.0,38.09375,136.0,25.597656,0.79992676,28.0,1
82.63696,0.0,0.0,1.0,0.0,0.0,1.0,71.0,62.0,24.0,35.69531,146.0,20.0,7.1992188,1915.0,0
76.25696,0.0,3.0,1.0,0.0,0.0,1.0,74.0,96.0,30.0,36.39844,141.0,9.298828,1.1999512,2001.0,0
64.20496,1.0,1.0,2.0,0.0,0.0,2.0,108.0,65.0,8.0,36.19531,136.0,19.597656,8.298828,807.0,0
89.46997,0.0,1.0,1.0,0.0,0.0,1.0,97.0,60.0,20.0,36.09375,143.0,10.3984375,1.5998535,611.0,1
71.66296,1.0,0.0,1.0,0.0,0.0,1.0,113.0,110.0,20.0,39.89844,127.0,10.199219,0.89990234,5.0,1
73.185,0.0,2.0,1.0,0.0,0.0,1.0,58.0,107.0,28.0,39.09375,134.0,14.099609,0.79992676,23.0,1
62.59497,1.0,1.0,1.0,0.0,0.0,1.0,82.0,78.0,20.0,37.79688,132.0,7.5,1.0,107.0,1
80.435,1.0,2.0,2.0,0.0,1.0,1.0,110.0,80.0,24.0,35.59375,144.0,12.798828,1.2998047,23.0,1
68.87897,1.0,3.0,2.0,1.0,0.0,1.0,80.0,115.0,28.0,36.89844,129.0,25.898438,2.0,57.0,1
59.05798,0.0,1.0,1.0,0.0,0.0,1.0,93.0,120.0,16.0,36.0,136.0,3.699707,1.2998047,21.0,1
44.04898,1.0,1.0,2.0,0.0,0.0,0.0,103.0,120.0,24.0,39.39844,134.0,17.699219,0.6999512,39.0,1
73.77997,1.0,1.0,1.0,0.0,0.0,0.0,57.0,138.0,40.0,38.09375,139.0,16.0,0.89990234,166.0,1
52.189,0.0,1.0,1.0,0.0,0.0,0.0,74.0,72.0,20.0,38.5,130.0,7.6992188,0.79992676,284.0,1
68.34497,1.0,2.0,1.0,0.0,0.0,1.0,85.0,125.0,30.0,38.59375,147.0,20.296875,2.8999023,236.0,1
52.82999,1.0,2.0,1.0,1.0,0.0,1.0,114.0,123.0,8.0,38.5,137.0,12.199219,1.0998535,930.0,0
72.95599,0.0,3.0,1.0,0.0,0.0,1.0,42.0,80.0,24.0,37.5,135.0,5.6992188,8.099609,965.0,1
34.54898,1.0,0.0,0.0,0.0,0.0,1.0,117.0,105.0,28.0,36.39844,136.0,10.3984375,1.3999023,4.0,1
70.83099,0.0,3.0,0.0,1.0,0.0,1.0,61.0,106.0,40.0,38.59375,151.0,17.699219,3.2998047,270.0,1
81.53894,1.0,1.0,1.0,1.0,0.0,1.0,75.0,69.0,24.0,36.19531,137.0,8.599609,1.1999512,198.0,1
73.72998,0.0,1.0,1.0,0.0,0.0,0.0,127.0,88.0,18.0,36.79688,141.0,5.2998047,1.0998535,879.0,1
48.35898,1.0,4.0,1.0,1.0,0.0,1.0,43.0,164.0,36.0,39.79688,137.0,11.199219,0.6999512,14.0,1
70.14899,0.0,2.0,1.0,0.0,0.0,1.0,73.0,90.0,18.0,36.0,140.0,7.5996094,1.0998535,684.0,1
63.56998,0.0,0.0,1.0,0.0,0.0,1.0,118.0,136.0,8.0,39.19531,150.0,17.796875,1.1999512,227.0,1
69.00195,1.0,1.0,1.0,0.0,0.0,1.0,96.0,110.0,10.0,36.59375,151.0,19.699219,2.0,20.0,1
75.39197,1.0,1.0,1.0,0.0,0.0,0.0,60.0,115.0,28.0,36.29688,137.0,20.296875,0.5,11.0,1
50.90198,1.0,5.0,1.0,1.0,0.0,1.0,62.0,131.0,28.0,36.0,135.0,12.298828,5.399414,438.0,1
52.98599,0.0,5.0,1.0,1.0,0.0,1.0,145.0,71.0,10.0,38.89844,136.0,12.3984375,2.8999023,928.0,0
64.211,0.0,0.0,1.0,0.0,0.0,1.0,118.0,68.0,12.0,38.0,136.0,9.5,6.7998047,137.0,1
68.91199,0.0,2.0,1.0,0.0,0.0,1.0,103.0,122.0,24.0,35.19531,132.0,8.0,0.5,746.0,0
36.36099,0.0,3.0,1.0,0.0,0.0,1.0,57.0,100.0,34.0,39.29688,148.0,8.5,0.79992676,1631.0,0
62.56,0.0,1.0,1.0,0.0,0.0,1.0,111.0,118.0,24.0,35.89844,137.0,7.0,1.5998535,5.0,1
63.10699,0.0,3.0,1.0,1.0,0.0,1.0,106.0,62.0,6.0,34.79688,134.0,7.2998047,1.1999512,220.0,1
92.60199,1.0,1.0,1.0,0.0,0.0,1.0,120.0,115.0,24.0,36.0,141.0,22.296875,1.5998535,54.0,1
45.21799,0.0,0.0,1.0,0.0,0.0,1.0,65.0,108.0,10.0,39.19531,133.0,12.798828,0.89990234,1747.0,0
75.30499,1.0,3.0,2.0,0.0,0.0,2.0,73.0,76.0,24.0,38.69531,134.0,10.199219,0.5999756,11.0,1
65.28998,1.0,1.0,2.0,0.0,0.0,1.0,83.0,110.0,26.0,38.0,152.0,22.699219,0.5999756,2008.0,0
90.79297,1.0,4.0,2.0,0.0,0.0,2.0,114.0,104.0,24.0,36.39844,136.0,5.5996094,1.3999023,1806.0,0
66.80597,1.0,1.0,1.0,0.0,0.0,1.0,116.0,139.0,10.0,35.89844,143.0,16.199219,1.1999512,1071.0,0
70.68896,1.0,1.0,1.0,0.0,0.0,1.0,46.0,126.0,10.0,36.59375,140.0,14.0,4.5,17.0,1
48.25497,0.0,1.0,1.0,0.0,0.0,0.0,48.0,65.0,8.0,37.89844,138.0,8.298828,1.5998535,395.0,1
74.81494,0.0,1.0,1.0,0.0,0.0,0.0,73.0,75.0,20.0,36.29688,138.0,4.7998047,1.0998535,347.0,1
57.23999,0.0,4.0,1.0,0.0,0.0,1.0,57.0,110.0,9.0,34.0,150.0,2.7998047,2.699707,1525.0,0
45.89499,0.0,2.0,1.0,0.0,0.0,1.0,75.0,76.0,16.0,35.79688,134.0,7.899414,0.6999512,377.0,1
84.17798,0.0,2.0,1.0,1.0,0.0,1.0,93.0,120.0,28.0,36.19531,143.0,29.0,1.7998047,225.0,1
70.97894,0.0,2.0,1.0,0.0,0.0,2.0,56.0,65.0,30.0,34.09375,148.0,12.099609,1.5,746.0,0
60.53897,1.0,1.0,5.0,0.0,0.0,1.0,43.0,140.0,12.0,38.69531,130.0,17.699219,5.2998047,3.0,1
59.74298,0.0,2.0,1.0,0.0,0.0,0.0,69.0,130.0,44.0,39.09375,142.0,21.097656,0.6999512,163.0,1
27.26099,0.0,0.0,2.0,0.0,0.0,1.0,118.0,55.0,34.0,38.79688,152.0,15.298828,0.79992676,633.0,0
63.12097,0.0,2.0,1.0,0.0,0.0,0.0,103.0,104.0,22.0,36.29688,134.0,5.5,0.79992676,89.0,1
80.28198,0.0,2.0,2.0,0.0,0.0,0.0,93.0,65.0,20.0,36.19531,138.0,8.0,0.89990234,5.0,1
70.81195,0.0,1.0,1.0,0.0,0.0,0.0,103.0,60.0,16.0,37.5,140.0,12.0,1.0,35.0,1
80.53894,1.0,2.0,1.0,0.0,1.0,1.0,129.0,136.0,28.0,39.39844,144.0,15.099609,5.1992188,976.0,0
45.53299,0.0,1.0,1.0,0.0,0.0,1.0,101.0,81.0,24.0,36.69531,134.0,12.599609,2.3999023,664.0,0
55.806,0.0,1.0,2.0,0.0,0.0,1.0,73.0,170.0,26.0,36.29688,140.0,5.1992188,1.0998535,404.0,0
69.15295,1.0,1.0,1.0,0.0,0.0,1.0,87.0,100.0,50.0,38.5,140.0,9.298828,2.0,28.0,1
79.76495,1.0,3.0,1.0,1.0,0.0,1.0,77.0,90.0,20.0,37.79688,143.0,3.5,0.5999756,660.0,0
53.43698,0.0,5.0,1.0,1.0,0.0,1.0,107.0,115.0,22.0,37.89844,128.0,8.798828,0.5999756,295.0,1
90.08398,1.0,0.0,1.0,0.0,0.0,1.0,97.0,70.0,20.0,37.0,150.0,3.7998047,1.5998535,323.0,1
49.45398,1.0,2.0,1.0,0.0,0.0,0.0,49.0,107.0,28.0,38.89844,142.0,5.6992188,1.3999023,664.0,0
64.68994,0.0,2.0,1.0,0.0,0.0,0.0,100.0,74.0,20.0,36.39844,136.0,5.0996094,1.1999512,201.0,1
63.85199,1.0,2.0,1.0,0.0,0.0,0.0,68.0,135.0,6.0,38.19531,131.0,12.699219,1.7998047,25.0,1
60.56897,1.0,0.0,1.0,0.0,0.0,1.0,63.0,122.0,28.0,38.29688,143.0,26.097656,6.0,1531.0,0
68.99695,0.0,3.0,1.0,0.0,0.0,1.0,80.0,101.0,28.0,36.59375,138.0,6.5996094,0.5,1124.0,1
68.74695,0.0,1.0,1.0,1.0,0.0,1.0,131.0,71.0,24.0,39.0,136.0,12.798828,2.0,19.0,1
90.42798,1.0,4.0,1.0,1.0,0.0,1.0,111.0,117.0,26.0,36.19531,142.0,11.099609,1.8999023,637.0,0
45.24597,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,39.19531,181.0,15.099609,2.0,3.0,1
63.53198,0.0,1.0,0.0,1.0,0.0,1.0,138.0,100.0,28.0,36.39844,136.0,6.7998047,0.5999756,1323.0,0
83.96997,1.0,3.0,1.0,0.0,0.0,1.0,60.0,80.0,20.0,36.0,138.0,6.1992188,0.79992676,199.0,1
71.19495,1.0,3.0,1.0,0.0,0.0,2.0,72.0,125.0,32.0,37.89844,140.0,14.099609,1.3999023,580.0,0
45.71399,1.0,2.0,2.0,0.0,0.0,0.0,118.0,145.0,24.0,35.89844,135.0,11.0,0.6999512,345.0,0
64.797,0.0,0.0,1.0,0.0,0.0,1.0,72.0,125.0,25.0,36.5,149.0,17.199219,1.7998047,635.0,0
55.34598,0.0,4.0,1.0,1.0,0.0,1.0,123.0,108.0,30.0,39.5,143.0,15.8984375,1.0,53.0,1
56.65399,1.0,1.0,2.0,0.0,0.0,0.0,80.0,116.0,24.0,38.39844,136.0,6.7998047,0.89990234,1355.0,0
80.46295,1.0,0.0,1.0,0.0,0.0,1.0,155.0,125.0,36.0,36.39844,128.0,9.599609,1.3999023,868.0,0
78.58496,0.0,1.0,1.0,0.0,0.0,2.0,0.0,0.0,0.0,38.19531,142.0,80.09375,7.399414,3.0,1
44.79398,0.0,0.0,1.0,0.0,0.0,1.0,108.0,140.0,36.0,36.19531,143.0,10.3984375,1.5,384.0,0
57.60999,0.0,1.0,1.0,0.0,0.0,0.0,81.0,78.0,22.0,35.69531,141.0,2.7998047,1.0998535,235.0,1
72.74194,0.0,2.0,1.0,0.0,0.0,1.0,52.0,135.0,26.0,36.09375,143.0,0.09999084,2.8999023,15.0,1
31.34299,1.0,1.0,1.0,0.0,0.0,0.0,42.0,140.0,20.0,38.5,132.0,20.199219,2.2998047,11.0,1
32.487,0.0,1.0,1.0,0.0,0.0,1.0,103.0,129.0,24.0,35.09375,129.0,12.099609,0.6999512,1363.0,0
76.41595,1.0,3.0,2.0,1.0,0.0,1.0,115.0,70.0,32.0,38.19531,132.0,0.79992676,2.0996094,141.0,1
57.771,0.0,4.0,1.0,0.0,0.0,1.0,114.0,124.0,27.0,37.69531,137.0,9.3984375,1.0998535,1717.0,0
65.19897,1.0,0.0,1.0,0.0,0.0,1.0,55.0,124.0,24.0,37.89844,146.0,27.699219,0.6999512,244.0,1
66.52399,1.0,2.0,2.0,0.0,0.0,0.0,49.0,129.0,40.0,38.59375,147.0,11.798828,1.6999512,230.0,1
68.16998,1.0,3.0,1.0,1.0,0.0,1.0,97.0,110.0,22.0,37.0,137.0,19.398438,0.79992676,1591.0,0
64.28198,1.0,2.0,1.0,1.0,0.0,1.0,109.0,100.0,34.0,37.69531,137.0,13.0,1.0998535,986.0,0
80.73395,1.0,5.0,1.0,1.0,0.0,2.0,70.0,100.0,12.0,38.5,137.0,10.5,1.0,485.0,1
31.72099,0.0,2.0,1.0,0.0,0.0,0.0,73.0,110.0,28.0,36.29688,134.0,7.5,1.0,505.0,1
62.51599,1.0,3.0,2.0,1.0,0.0,1.0,143.0,130.0,32.0,38.19531,141.0,7.1992188,1.1999512,135.0,1
70.32196,0.0,3.0,1.0,1.0,0.0,2.0,30.0,135.0,33.0,40.59375,144.0,7.7998047,5.7998047,467.0,1
76.92297,1.0,0.0,1.0,0.0,0.0,1.0,102.0,76.0,24.0,36.09375,128.0,9.699219,1.1999512,683.0,1
37.08099,0.0,2.0,1.0,0.0,0.0,1.0,105.0,100.0,22.0,38.79688,133.0,7.5996094,0.5999756,1601.0,0
64.05499,0.0,1.0,2.0,0.0,0.0,0.0,97.0,72.0,20.0,36.29688,138.0,13.699219,1.0998535,7.0,1
77.62897,1.0,3.0,1.0,0.0,0.0,0.0,63.0,86.0,28.0,36.19531,136.0,3.8999023,0.6999512,403.0,1
45.52197,0.0,0.0,1.0,0.0,0.0,1.0,101.0,104.0,28.0,36.69531,138.0,7.0996094,0.6999512,872.0,0
57.11697,0.0,1.0,1.0,0.0,0.0,0.0,93.0,84.0,20.0,38.0,142.0,6.6992188,1.0,375.0,1
54.46997,0.0,2.0,3.0,1.0,0.0,1.0,58.0,115.0,50.0,39.29688,163.0,7.2998047,2.5,43.0,1
75.44696,1.0,1.0,1.0,0.0,1.0,1.0,50.0,60.0,20.0,35.59375,136.0,6.0996094,1.3999023,622.0,0
33.19397,0.0,0.0,1.0,0.0,0.0,1.0,99.0,118.0,36.0,38.59375,139.0,11.298828,0.79992676,1253.0,1
56.646,0.0,3.0,2.0,1.0,0.0,1.0,62.0,130.0,8.0,36.79688,149.0,23.699219,1.2998047,74.0,1
71.81897,1.0,3.0,1.0,0.0,0.0,0.0,78.0,85.0,20.0,36.39844,134.0,9.298828,1.1999512,879.0,1
64.69299,1.0,1.0,1.0,0.0,0.0,1.0,79.0,54.0,36.0,36.19531,129.0,16.898438,5.5,1099.0,1
78.22296,0.0,2.0,1.0,0.0,1.0,1.0,118.0,69.0,40.0,37.89844,140.0,13.798828,0.79992676,25.0,1
47.43298,0.0,2.0,1.0,0.0,0.0,1.0,73.0,115.0,24.0,36.89844,141.0,5.0996094,1.6999512,17.0,1
42.11899,1.0,3.0,3.0,0.0,0.0,1.0,72.0,115.0,28.0,38.19531,147.0,3.8999023,2.8999023,1050.0,0
66.39294,0.0,1.0,1.0,0.0,0.0,0.0,71.0,114.0,29.0,38.89844,137.0,7.399414,3.3999023,81.0,1
33.09,0.0,0.0,4.0,0.0,0.0,2.0,110.0,160.0,12.0,35.5,135.0,3.0,0.5,24.0,1
77.42596,0.0,4.0,1.0,1.0,0.0,1.0,63.0,60.0,0.0,34.89844,131.0,15.798828,5.5,697.0,1
68.04095,1.0,2.0,1.0,0.0,1.0,1.0,33.0,34.0,32.0,36.29688,135.0,14.199219,2.199707,3.0,1
67.77295,0.0,2.0,1.0,0.0,0.0,2.0,71.0,72.0,36.0,35.79688,137.0,19.398438,0.79992676,400.0,0
58.69098,1.0,1.0,1.0,0.0,0.0,0.0,121.0,72.0,40.0,36.0,146.0,8.199219,1.1999512,608.0,0
66.05597,0.0,1.0,1.0,0.0,0.0,1.0,108.0,45.0,28.0,36.0,133.0,38.898438,6.7998047,19.0,1
72.79095,0.0,0.0,1.0,0.0,0.0,1.0,68.0,112.0,8.0,38.79688,128.0,22.296875,7.2998047,5.0,1
69.50897,1.0,4.0,1.0,1.0,0.0,1.0,116.0,81.0,20.0,37.89844,134.0,13.298828,1.8999023,1322.0,0
73.37396,1.0,0.0,1.0,0.0,0.0,1.0,54.0,122.0,8.0,38.09375,137.0,6.899414,6.0996094,29.0,1
60.34497,0.0,3.0,1.0,1.0,0.0,1.0,51.0,102.0,8.0,38.79688,147.0,11.599609,1.2998047,18.0,1
45.50598,0.0,3.0,1.0,0.0,0.0,1.0,114.0,70.0,24.0,36.69531,141.0,9.298828,1.2998047,13.0,1
72.99097,0.0,1.0,2.0,0.0,0.0,2.0,75.0,56.0,16.0,36.59375,138.0,5.7998047,1.2998047,14.0,1
63.017,0.0,1.0,1.0,0.0,0.0,0.0,132.0,105.0,24.0,38.0,130.0,21.296875,0.79992676,31.0,1
53.952,0.0,4.0,2.0,0.0,0.0,1.0,117.0,100.0,20.0,38.29688,151.0,17.898438,0.89990234,464.0,1
58.33499,0.0,1.0,1.0,0.0,0.0,1.0,55.0,110.0,14.0,36.09375,141.0,10.3984375,0.5,939.0,0
37.25098,0.0,2.0,1.0,0.0,0.0,1.0,42.0,85.0,24.0,38.79688,142.0,12.0,5.5996094,3.0,1
54.93198,0.0,3.0,1.0,0.0,0.0,1.0,43.0,120.0,14.0,38.89844,145.0,8.5,3.7998047,1701.0,0
70.44995,0.0,2.0,1.0,1.0,0.0,1.0,81.0,104.0,38.0,39.0,139.0,10.798828,1.3999023,17.0,1
59.573,1.0,1.0,1.0,0.0,0.0,1.0,138.0,115.0,38.0,37.79688,131.0,12.0,5.399414,880.0,0
75.16797,1.0,2.0,4.0,1.0,0.0,0.0,109.0,125.0,14.0,36.29688,125.0,14.199219,1.0998535,26.0,1
73.04297,1.0,2.0,2.0,1.0,0.0,1.0,142.0,115.0,28.0,38.59375,138.0,5.7998047,0.6999512,263.0,1
47.33197,1.0,2.0,1.0,0.0,0.0,1.0,73.0,140.0,36.0,36.19531,133.0,12.099609,0.39996338,1783.0,0
47.09698,0.0,2.0,3.0,0.0,0.0,1.0,85.0,70.0,20.0,36.79688,137.0,9.199219,1.3999023,45.0,1
84.64899,1.0,1.0,1.0,0.0,0.0,1.0,60.0,1.0,40.0,36.89844,136.0,14.699219,2.0996094,3.0,1
55.79999,1.0,1.0,1.0,0.0,0.0,0.0,103.0,75.0,29.0,36.5,142.0,1.0998535,1.7998047,63.0,1
56.879,1.0,2.0,2.0,1.0,0.0,1.0,65.0,40.0,28.0,36.0,147.0,13.199219,0.79992676,26.0,1
60.73398,0.0,0.0,1.0,0.0,0.0,1.0,71.0,114.0,8.0,38.09375,132.0,19.199219,1.0998535,1572.0,0
72.97498,1.0,2.0,1.0,1.0,0.0,1.0,68.0,113.0,28.0,37.19531,137.0,6.2998047,1.0,1079.0,0
61.92999,0.0,3.0,1.0,0.0,0.0,1.0,117.0,133.0,48.0,35.5,137.0,9.599609,0.79992676,56.0,1
55.78897,0.0,2.0,5.0,0.0,0.0,0.0,113.0,96.0,32.0,38.69531,139.0,7.2998047,1.0998535,82.0,1
31.778,1.0,0.0,3.0,0.0,0.0,1.0,85.0,107.0,16.0,35.5,143.0,13.599609,0.79992676,1871.0,0
84.57495,0.0,2.0,1.0,0.0,0.0,1.0,107.0,64.0,32.0,36.09375,145.0,8.199219,2.0996094,16.0,1
72.40497,1.0,5.0,1.0,1.0,0.0,2.0,113.0,85.0,34.0,38.09375,140.0,93.890625,0.89990234,761.0,1
58.987,1.0,1.0,1.0,0.0,0.0,0.0,50.0,50.0,28.0,38.09375,139.0,8.099609,1.3999023,11.0,1
56.94199,1.0,4.0,1.0,0.0,0.0,1.0,80.0,74.0,30.0,36.5,138.0,7.0996094,1.5998535,410.0,1
74.46399,0.0,4.0,1.0,1.0,0.0,1.0,40.0,75.0,36.0,35.19531,125.0,28.898438,6.899414,6.0,1
47.04398,0.0,3.0,1.0,1.0,0.0,1.0,133.0,122.0,40.0,36.69531,146.0,15.798828,1.6999512,3.0,1
57.82599,1.0,3.0,1.0,0.0,0.0,2.0,127.0,116.0,30.0,38.0,141.0,12.0,2.5,13.0,1
67.89294,0.0,2.0,1.0,0.0,0.0,1.0,71.0,100.0,20.0,37.69531,135.0,25.5,1.7998047,1046.0,0
57.53,1.0,4.0,1.0,1.0,0.0,2.0,58.0,130.0,12.0,38.5,125.0,17.5,4.0996094,1059.0,0
76.45197,0.0,5.0,1.0,1.0,0.0,2.0,60.0,60.0,25.0,37.79688,142.0,6.5996094,1.1999512,563.0,0
52.25699,1.0,0.0,1.0,0.0,0.0,1.0,105.0,141.0,28.0,39.5,133.0,26.398438,0.79992676,4.0,1
59.34598,1.0,2.0,1.0,1.0,0.0,1.0,131.0,55.0,20.0,36.19531,144.0,8.699219,2.7998047,1076.0,0
52.90097,1.0,5.0,1.0,0.0,0.0,1.0,109.0,118.0,20.0,36.39844,136.0,9.298828,1.1999512,1379.0,1
29.30299,1.0,2.0,1.0,0.0,0.0,2.0,56.0,134.0,38.0,39.29688,135.0,1.0998535,0.89990234,336.0,1
58.198,0.0,2.0,1.0,1.0,0.0,1.0,47.0,65.0,10.0,38.0,128.0,12.8984375,3.5,14.0,1
39.33499,0.0,1.0,1.0,0.0,0.0,1.0,65.0,124.0,30.0,37.79688,148.0,13.0,0.5,713.0,0
67.09399,1.0,2.0,2.0,0.0,0.0,1.0,104.0,82.0,20.0,37.0,135.0,21.796875,0.5999756,1969.0,0
53.86697,0.0,2.0,1.0,0.0,0.0,1.0,63.0,68.0,26.0,36.0,139.0,6.5,1.2998047,1909.0,0
60.00497,1.0,5.0,2.0,1.0,0.0,2.0,105.0,65.0,15.0,36.5,141.0,7.7998047,1.6999512,1552.0,1
75.18994,0.0,1.0,1.0,0.0,0.0,1.0,119.0,82.0,10.0,39.0,129.0,13.298828,0.79992676,803.0,1
48.81897,0.0,1.0,2.0,0.0,0.0,0.0,101.0,146.0,22.0,38.39844,141.0,6.5996094,0.89990234,5.0,1
49.32199,1.0,2.0,1.0,0.0,0.0,1.0,56.0,130.0,32.0,36.39844,135.0,5.1992188,1.8999023,130.0,1
63.37598,1.0,5.0,0.0,1.0,0.0,1.0,55.0,70.0,28.0,35.59375,146.0,19.199219,2.5,400.0,0
52.31998,0.0,0.0,1.0,0.0,0.0,1.0,100.0,104.0,28.0,35.29688,142.0,5.1992188,2.0,612.0,0
74.73199,0.0,5.0,1.0,1.0,0.0,2.0,119.0,118.0,11.0,36.79688,113.0,14.0,1.1999512,501.0,1
81.77399,0.0,0.0,1.0,0.0,0.0,1.0,96.0,65.0,20.0,36.59375,134.0,9.699219,1.0,11.0,1
41.314,1.0,3.0,1.0,0.0,0.0,1.0,77.0,60.0,20.0,36.09375,139.0,5.6992188,2.7998047,397.0,1
79.10699,0.0,2.0,1.0,0.0,0.0,1.0,68.0,145.0,25.0,35.5,135.0,21.699219,3.7998047,403.0,1
79.05499,1.0,2.0,1.0,0.0,0.0,0.0,97.0,76.0,32.0,36.09375,147.0,0.5999756,0.5999756,68.0,1
83.21997,0.0,1.0,1.0,0.0,0.0,1.0,28.0,70.0,24.0,38.5,152.0,11.3984375,5.399414,4.0,1
74.11896,1.0,4.0,2.0,1.0,1.0,1.0,124.0,100.0,14.0,36.59375,128.0,11.298828,9.199219,622.0,1
47.31,0.0,3.0,1.0,0.0,0.0,1.0,63.0,70.0,20.0,36.0,123.0,10.8984375,2.2998047,75.0,1
65.97095,0.0,3.0,1.0,0.0,0.0,2.0,52.0,80.0,32.0,36.39844,136.0,8.8984375,1.1999512,676.0,1
69.72998,1.0,3.0,1.0,0.0,0.0,1.0,69.0,66.0,16.0,36.89844,127.0,5.6992188,0.79992676,1034.0,1
70.612,0.0,0.0,2.0,0.0,0.0,1.0,79.0,130.0,25.0,36.19531,141.0,11.199219,1.3999023,608.0,0
46.51898,0.0,4.0,3.0,1.0,0.0,1.0,67.0,105.0,20.0,36.19531,140.0,9.5,1.3999023,110.0,1
50.58197,1.0,1.0,2.0,0.0,0.0,1.0,63.0,114.0,24.0,36.59375,139.0,11.199219,1.8999023,65.0,1
69.63995,0.0,1.0,1.0,0.0,0.0,0.0,84.0,69.0,16.0,36.59375,140.0,2.5996094,0.79992676,252.0,1
62.79498,0.0,0.0,1.0,0.0,0.0,1.0,55.0,112.0,12.0,38.69531,134.0,14.5,0.6999512,626.0,0
52.00497,0.0,1.0,1.0,0.0,0.0,1.0,0.0,150.0,31.0,38.79688,125.0,11.0,3.699707,7.0,1
70.073,1.0,2.0,1.0,0.0,0.0,0.0,73.0,60.0,20.0,35.59375,140.0,3.699707,1.5,154.0,1
61.76898,1.0,3.0,1.0,1.0,0.0,1.0,71.0,128.0,30.0,38.0,143.0,16.097656,1.0,27.0,1
59.34598,0.0,1.0,2.0,0.0,0.0,1.0,138.0,84.0,22.0,36.29688,140.0,7.5996094,1.0,6.0,1
58.48599,1.0,1.0,1.0,0.0,0.0,0.0,81.0,100.0,16.0,38.09375,135.0,7.7998047,0.5999756,60.0,1
65.172,1.0,2.0,1.0,1.0,0.0,1.0,70.0,74.0,32.0,36.39844,145.0,12.199219,1.3999023,1719.0,0
62.34399,0.0,3.0,1.0,0.0,0.0,2.0,93.0,126.0,24.0,38.39844,140.0,6.5996094,0.89990234,577.0,0
47.65799,0.0,0.0,2.0,0.0,0.0,1.0,118.0,65.0,6.0,36.5,139.0,5.1992188,0.6999512,652.0,0
63.48499,1.0,1.0,2.0,0.0,0.0,0.0,53.0,112.0,20.0,37.29688,133.0,20.296875,0.79992676,52.0,1
58.26099,1.0,4.0,1.0,1.0,0.0,2.0,65.0,63.0,27.0,38.09375,146.0,8.8984375,1.3999023,442.0,0
81.57697,0.0,1.0,1.0,0.0,0.0,0.0,117.0,97.0,20.0,35.29688,136.0,12.298828,1.0,20.0,1
48.70398,0.0,0.0,0.0,0.0,0.0,0.0,66.0,125.0,30.0,37.0,133.0,12.5,1.0,30.0,1
54.12198,0.0,4.0,1.0,1.0,0.0,1.0,83.0,72.0,16.0,36.79688,137.0,4.5996094,1.0,278.0,1
79.31799,0.0,5.0,1.0,0.0,1.0,1.0,57.0,112.0,36.0,39.59375,148.0,5.2998047,2.0996094,14.0,1
78.18994,0.0,2.0,1.0,0.0,0.0,1.0,122.0,87.0,24.0,35.89844,142.0,8.199219,0.6999512,126.0,1
78.18195,1.0,2.0,1.0,0.0,0.0,0.0,97.0,80.0,25.0,36.09375,136.0,7.7998047,1.3999023,27.0,1
78.836,1.0,1.0,1.0,0.0,0.0,1.0,61.0,79.0,30.0,38.19531,136.0,15.699219,0.5999756,17.0,1
70.42297,0.0,4.0,1.0,1.0,0.0,2.0,129.0,57.0,10.0,37.5,136.0,24.597656,1.1999512,17.0,1
65.67798,0.0,4.0,2.0,0.0,0.0,2.0,171.0,116.0,26.0,37.69531,145.0,11.0,1.1999512,230.0,1
78.43896,1.0,4.0,1.0,0.0,0.0,0.0,114.0,81.0,28.0,36.19531,146.0,14.099609,1.1999512,300.0,1
75.33698,0.0,3.0,1.0,0.0,0.0,1.0,72.0,128.0,14.0,36.29688,131.0,15.099609,0.5999756,7.0,1
78.70795,1.0,2.0,1.0,0.0,0.0,1.0,59.0,62.0,28.0,38.5,136.0,11.798828,2.0,189.0,1
48.04398,0.0,1.0,1.0,0.0,0.0,1.0,107.0,150.0,30.0,37.79688,143.0,21.5,1.3999023,49.0,1
70.49097,0.0,4.0,1.0,1.0,0.0,1.0,113.0,120.0,34.0,38.79688,148.0,21.796875,0.79992676,873.0,0
48.94998,1.0,2.0,3.0,0.0,0.0,1.0,107.0,105.0,22.0,36.0,136.0,6.899414,0.79992676,881.0,0
43.65799,1.0,0.0,1.0,0.0,0.0,1.0,53.0,140.0,10.0,38.29688,139.0,12.798828,1.0998535,1036.0,0
65.19598,0.0,3.0,1.0,0.0,0.0,1.0,122.0,125.0,12.0,36.59375,145.0,30.398438,4.0,16.0,1
53.771,1.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,38.0,133.0,13.0,1.8999023,467.0,0
71.12897,1.0,1.0,1.0,0.0,0.0,1.0,58.0,115.0,28.0,38.0,135.0,14.099609,1.8999023,116.0,1
48.41599,0.0,1.0,1.0,0.0,0.0,0.0,113.0,116.0,24.0,36.59375,141.0,14.298828,0.89990234,256.0,1
62.81198,0.0,0.0,1.0,0.0,0.0,1.0,141.0,129.0,10.0,39.29688,143.0,23.796875,0.6999512,929.0,0
34.56799,1.0,0.0,1.0,0.0,0.0,1.0,113.0,105.0,35.0,38.59375,138.0,18.398438,0.5999756,1077.0,0
68.64899,1.0,3.0,1.0,1.0,0.0,1.0,70.0,110.0,10.0,35.5,131.0,8.699219,1.2998047,82.0,1
75.55597,1.0,2.0,1.0,0.0,0.0,1.0,68.0,115.0,24.0,36.89844,131.0,15.298828,0.79992676,93.0,1
85.35199,1.0,1.0,1.0,0.0,0.0,1.0,33.0,120.0,35.0,35.89844,137.0,14.0,2.5996094,7.0,1
63.54797,0.0,2.0,1.0,1.0,0.0,1.0,72.0,76.0,24.0,38.19531,133.0,7.399414,1.0998535,647.0,1
71.784,1.0,3.0,1.0,0.0,0.0,0.0,97.0,105.0,24.0,36.5,130.0,10.699219,0.79992676,257.0,1
73.771,0.0,1.0,1.0,0.0,0.0,1.0,108.0,75.0,34.0,39.59375,139.0,11.099609,0.89990234,5.0,1
78.35498,0.0,5.0,1.0,1.0,0.0,2.0,73.0,120.0,24.0,36.0,132.0,15.8984375,1.5998535,291.0,1
64.45197,0.0,3.0,1.0,0.0,0.0,1.0,45.0,135.0,36.0,37.39844,126.0,16.898438,1.6999512,59.0,1
44.34799,1.0,1.0,1.0,0.0,0.0,0.0,101.0,132.0,20.0,38.19531,128.0,5.5,0.5999756,118.0,1
74.25098,0.0,0.0,1.0,0.0,0.0,1.0,52.0,155.0,10.0,39.59375,153.0,12.0,3.2998047,37.0,1
70.11597,1.0,3.0,1.0,0.0,0.0,1.0,111.0,60.0,20.0,36.19531,142.0,6.1992188,2.199707,356.0,1
57.10098,1.0,1.0,1.0,0.0,0.0,0.0,104.0,69.0,24.0,38.09375,132.0,10.599609,1.0998535,1000.0,1
53.89499,1.0,1.0,1.0,0.0,0.0,0.0,77.0,62.0,24.0,36.09375,131.0,8.699219,1.3999023,8.0,1
78.91895,1.0,1.0,1.0,0.0,0.0,1.0,60.0,100.0,18.0,38.5,140.0,27.597656,2.5996094,37.0,1
43.995,1.0,3.0,1.0,0.0,0.0,1.0,80.0,130.0,20.0,36.29688,136.0,20.898438,1.8999023,1760.0,0
59.56998,1.0,1.0,2.0,0.0,0.0,1.0,126.0,114.0,14.0,35.29688,146.0,10.0,1.3999023,1591.0,0
67.67395,0.0,0.0,3.0,0.0,0.0,1.0,70.0,80.0,20.0,35.59375,143.0,5.899414,2.0996094,35.0,1
74.42798,1.0,2.0,1.0,0.0,1.0,0.0,98.0,77.0,24.0,35.69531,137.0,10.298828,0.89990234,102.0,1
76.06598,1.0,0.0,1.0,0.0,0.0,1.0,114.0,75.0,32.0,39.09375,131.0,12.298828,0.79992676,1639.0,0
51.20099,0.0,2.0,4.0,1.0,0.0,1.0,68.0,110.0,24.0,37.89844,133.0,22.796875,3.199707,8.0,1
75.34296,0.0,2.0,2.0,0.0,0.0,1.0,100.0,60.0,20.0,37.0,139.0,6.6992188,1.6999512,1859.0,0
68.99896,0.0,5.0,2.0,1.0,0.0,1.0,65.0,65.0,23.0,37.0,139.0,8.199219,0.89990234,474.0,1
79.71497,1.0,7.0,1.0,1.0,1.0,2.0,59.0,69.0,20.0,36.69531,138.0,10.599609,2.3999023,26.0,1
51.362,0.0,0.0,2.0,0.0,0.0,1.0,117.0,110.0,11.0,38.69531,140.0,8.599609,0.6999512,5.0,1
71.24396,1.0,4.0,1.0,0.0,0.0,0.0,126.0,134.0,32.0,38.0,128.0,6.399414,0.89990234,474.0,0
51.11298,0.0,4.0,1.0,0.0,0.0,1.0,122.0,116.0,40.0,36.39844,131.0,8.3984375,0.6999512,11.0,1
68.31195,1.0,3.0,1.0,0.0,0.0,1.0,107.0,70.0,20.0,37.79688,143.0,11.3984375,1.6999512,10.0,1
51.836,0.0,0.0,2.0,0.0,0.0,1.0,77.0,104.0,16.0,37.69531,137.0,4.5996094,0.6999512,548.0,0
64.159,0.0,2.0,1.0,1.0,0.0,1.0,63.0,104.0,10.0,37.89844,133.0,21.597656,4.5,1030.0,0
61.15298,0.0,2.0,1.0,1.0,0.0,1.0,60.0,62.0,36.0,35.89844,139.0,7.1992188,1.0998535,1321.0,1
63.75098,1.0,1.0,1.0,0.0,0.0,0.0,72.0,65.0,32.0,37.69531,131.0,33.5,0.89990234,437.0,0
50.59,0.0,2.0,1.0,0.0,0.0,1.0,43.0,78.0,10.0,36.19531,132.0,3.7998047,7.0,1973.0,0
27.63899,0.0,1.0,1.0,1.0,0.0,2.0,123.0,60.0,24.0,36.39844,136.0,10.699219,1.3999023,964.0,0
59.12399,1.0,3.0,1.0,1.0,0.0,1.0,57.0,156.0,14.0,37.5,140.0,17.699219,1.5,1867.0,0
27.584,0.0,1.0,1.0,0.0,0.0,1.0,51.0,120.0,46.0,38.5,143.0,14.0,1.7998047,4.0,1
79.07495,1.0,1.0,1.0,0.0,0.0,1.0,97.0,76.0,20.0,36.79688,139.0,5.7998047,2.699707,1482.0,0
58.15997,0.0,1.0,2.0,0.0,0.0,0.0,95.0,160.0,26.0,36.09375,135.0,9.099609,0.6999512,8.0,1
60.40198,1.0,1.0,2.0,0.0,0.0,1.0,50.0,61.0,28.0,38.09375,138.0,12.199219,1.0,912.0,0
75.56494,1.0,0.0,1.0,0.0,0.0,1.0,121.0,52.0,8.0,38.39844,135.0,8.599609,4.1992188,1152.0,1
71.47699,0.0,3.0,1.0,1.0,1.0,1.0,63.0,140.0,44.0,40.29688,146.0,33.5,1.3999023,13.0,1
56.31198,0.0,1.0,1.0,0.0,0.0,1.0,76.0,100.0,24.0,37.5,139.0,16.296875,1.2998047,25.0,1
69.45898,0.0,2.0,1.0,1.0,0.0,1.0,45.0,120.0,46.0,39.09375,149.0,19.296875,1.1999512,7.0,1
89.58795,0.0,2.0,1.0,0.0,0.0,0.0,33.0,0.0,0.0,38.5,130.0,13.699219,1.0,4.0,1
57.81,0.0,2.0,1.0,0.0,0.0,1.0,113.0,82.0,16.0,37.0,144.0,20.597656,2.699707,23.0,1
37.254,0.0,2.0,1.0,0.0,0.0,1.0,76.0,118.0,32.0,38.39844,130.0,33.398438,0.6999512,1351.0,0
49.54999,1.0,1.0,1.0,0.0,0.0,0.0,52.0,81.0,24.0,36.59375,139.0,7.2998047,0.89990234,582.0,0
55.66599,1.0,4.0,2.0,1.0,0.0,1.0,113.0,70.0,23.0,35.79688,134.0,6.5996094,1.1999512,1993.0,0
64.56097,0.0,3.0,1.0,1.0,0.0,1.0,68.0,128.0,12.0,38.39844,134.0,23.5,1.5998535,110.0,1
81.91895,0.0,4.0,1.0,1.0,0.0,2.0,70.0,92.0,50.0,37.09375,136.0,10.8984375,0.5999756,6.0,1
76.27698,0.0,2.0,1.0,1.0,0.0,1.0,75.0,118.0,24.0,35.29688,139.0,9.599609,1.2998047,927.0,0
70.75195,0.0,5.0,1.0,1.0,0.0,2.0,67.0,80.0,24.0,39.09375,137.0,9.5,1.6999512,240.0,1
81.17999,1.0,3.0,1.0,1.0,0.0,1.0,81.0,113.0,16.0,36.5,138.0,7.5996094,1.5998535,1928.0,0
66.771,1.0,1.0,1.0,0.0,0.0,0.0,82.0,96.0,24.0,38.0,138.0,9.699219,2.699707,487.0,1
86.35199,1.0,1.0,1.0,0.0,0.0,1.0,45.0,75.0,36.0,36.19531,131.0,23.5,2.0,4.0,1
83.39996,1.0,1.0,1.0,0.0,0.0,2.0,97.0,104.0,42.0,36.39844,143.0,11.298828,1.5998535,4.0,1
63.80798,0.0,4.0,1.0,0.0,0.0,1.0,84.0,90.0,20.0,36.79688,141.0,6.1992188,0.89990234,384.0,1
79.66296,0.0,2.0,1.0,0.0,0.0,2.0,53.0,145.0,22.0,38.39844,150.0,0.09999084,0.79992676,24.0,1
24.78,1.0,0.0,2.0,0.0,0.0,1.0,60.0,115.0,28.0,37.0,137.0,13.199219,0.5999756,1999.0,0
57.70599,0.0,0.0,1.0,0.0,0.0,1.0,53.0,105.0,10.0,37.79688,129.0,16.296875,0.5,130.0,1
31.75899,1.0,2.0,1.0,0.0,0.0,2.0,103.0,80.0,20.0,36.09375,136.0,6.7998047,1.7998047,550.0,0
68.68396,0.0,4.0,1.0,0.0,0.0,2.0,72.0,110.0,26.0,36.5,129.0,13.3984375,6.1992188,7.0,1
68.76398,1.0,4.0,1.0,0.0,0.0,1.0,136.0,126.0,36.0,36.19531,140.0,7.899414,1.2998047,38.0,1
79.90997,0.0,1.0,1.0,0.0,1.0,1.0,68.0,78.0,22.0,36.69531,133.0,20.699219,1.0,225.0,1
81.53296,1.0,3.0,1.0,0.0,1.0,1.0,107.0,126.0,30.0,38.59375,143.0,10.298828,0.79992676,26.0,1
74.61694,0.0,1.0,1.0,0.0,0.0,0.0,64.0,136.0,10.0,39.09375,165.0,21.699219,1.5998535,90.0,1
65.88599,1.0,0.0,1.0,0.0,0.0,1.0,61.0,60.0,30.0,37.0,139.0,8.3984375,0.5,1857.0,0
69.21594,0.0,3.0,1.0,1.0,0.0,1.0,73.0,80.0,25.0,37.19531,137.0,7.1992188,2.8999023,422.0,1
58.66098,0.0,1.0,2.0,0.0,0.0,1.0,65.0,105.0,14.0,38.19531,135.0,11.599609,1.0,778.0,0
77.18799,0.0,3.0,0.0,0.0,0.0,1.0,70.0,142.0,8.0,38.09375,144.0,7.6992188,1.1999512,1794.0,0
49.89697,1.0,0.0,2.0,0.0,0.0,1.0,45.0,170.0,10.0,38.39844,134.0,23.199219,2.2998047,308.0,1
97.83997,0.0,1.0,1.0,0.0,1.0,1.0,103.0,105.0,48.0,37.59375,142.0,8.199219,1.2998047,8.0,1
35.45499,0.0,3.0,1.0,0.0,0.0,1.0,73.0,109.0,35.0,38.69531,133.0,6.2998047,0.79992676,491.0,1
83.90997,1.0,1.0,1.0,0.0,0.0,1.0,108.0,120.0,20.0,36.89844,143.0,7.6992188,0.6999512,307.0,1
75.28296,1.0,2.0,1.0,1.0,0.0,1.0,55.0,70.0,20.0,36.09375,135.0,8.699219,1.5998535,235.0,1
73.28998,1.0,3.0,1.0,0.0,0.0,1.0,80.0,60.0,28.0,36.69531,148.0,12.798828,0.79992676,163.0,1
50.155,0.0,2.0,2.0,0.0,0.0,1.0,53.0,126.0,38.0,37.59375,147.0,6.7998047,1.3999023,702.0,0
75.034,1.0,0.0,1.0,0.0,0.0,1.0,62.0,130.0,52.0,32.09375,137.0,5.1992188,1.6999512,668.0,0
51.25,1.0,1.0,1.0,0.0,0.0,2.0,63.0,73.0,18.0,37.0,137.0,6.7998047,1.1999512,310.0,1
51.06897,0.0,1.0,3.0,0.0,0.0,1.0,112.0,115.0,50.0,39.09375,141.0,15.5,0.79992676,424.0,0
72.36395,0.0,3.0,1.0,0.0,0.0,2.0,112.0,114.0,12.0,36.79688,144.0,13.3984375,1.5998535,63.0,1
64.04395,0.0,2.0,1.0,1.0,0.0,0.0,109.0,129.0,22.0,39.39844,146.0,7.0996094,1.1999512,129.0,1
50.64999,0.0,0.0,1.0,0.0,0.0,1.0,82.0,70.0,16.0,37.29688,141.0,8.3984375,1.0998535,1945.0,0
38.91599,1.0,1.0,2.0,0.0,0.0,1.0,115.0,145.0,31.0,36.59375,131.0,31.296875,0.39996338,395.0,1
63.38699,0.0,1.0,1.0,0.0,0.0,0.0,79.0,82.0,20.0,36.39844,135.0,12.3984375,0.89990234,39.0,1
76.79395,0.0,2.0,1.0,0.0,0.0,1.0,82.0,77.0,20.0,36.29688,138.0,3.7998047,1.0998535,473.0,1
51.18698,1.0,1.0,1.0,0.0,0.0,0.0,75.0,126.0,16.0,36.69531,132.0,13.798828,1.5998535,17.0,1
73.10596,1.0,1.0,1.0,0.0,0.0,1.0,103.0,75.0,24.0,38.79688,137.0,14.0,1.1999512,632.0,0
61.52798,1.0,0.0,1.0,0.0,0.0,1.0,96.0,104.0,30.0,39.29688,134.0,5.2998047,0.5999756,41.0,1
69.771,1.0,1.0,1.0,0.0,0.0,0.0,105.0,130.0,30.0,36.39844,138.0,6.1992188,0.5999756,37.0,1
53.36099,0.0,4.0,1.0,0.0,0.0,1.0,97.0,70.0,32.0,36.79688,140.0,11.599609,2.699707,22.0,1
61.16098,1.0,2.0,1.0,0.0,0.0,1.0,66.0,105.0,20.0,36.5,134.0,14.699219,2.5996094,1889.0,0
70.771,1.0,1.0,1.0,0.0,0.0,0.0,111.0,73.0,18.0,36.59375,130.0,5.0,1.1999512,192.0,1
52.70099,1.0,1.0,1.0,0.0,0.0,0.0,80.0,64.0,20.0,36.39844,140.0,9.199219,1.0,370.0,1
77.22095,1.0,2.0,1.0,0.0,0.0,0.0,116.0,146.0,11.0,38.0,136.0,18.699219,1.2998047,4.0,1
84.75598,0.0,1.0,1.0,0.0,0.0,1.0,71.0,106.0,24.0,38.59375,132.0,12.099609,1.7998047,11.0,1
65.45898,1.0,1.0,1.0,0.0,0.0,1.0,79.0,107.0,28.0,36.5,140.0,8.199219,0.5,449.0,1
87.43097,0.0,2.0,1.0,0.0,0.0,1.0,75.0,135.0,8.0,37.79688,125.0,13.3984375,3.199707,16.0,1
64.745,0.0,4.0,1.0,0.0,0.0,1.0,64.0,118.0,45.0,36.09375,138.0,14.5,0.6999512,401.0,0
72.83795,0.0,2.0,1.0,0.0,0.0,1.0,42.0,60.0,10.0,36.69531,128.0,21.296875,5.5996094,152.0,1
55.23297,1.0,2.0,0.0,1.0,0.0,1.0,60.0,115.0,8.0,36.39844,125.0,11.298828,1.3999023,19.0,1
80.72296,1.0,3.0,1.0,0.0,1.0,1.0,112.0,160.0,28.0,38.19531,141.0,7.0,2.5996094,108.0,1
51.67697,0.0,1.0,1.0,0.0,0.0,0.0,63.0,68.0,18.0,37.39844,144.0,4.0,0.5999756,1995.0,0
72.70398,0.0,2.0,1.0,1.0,0.0,1.0,81.0,110.0,32.0,38.0,128.0,14.798828,2.8999023,833.0,1
63.56497,0.0,2.0,1.0,0.0,0.0,1.0,63.0,131.0,20.0,38.19531,138.0,10.099609,0.6999512,55.0,1
78.21198,0.0,4.0,1.0,0.0,0.0,1.0,82.0,104.0,24.0,36.59375,136.0,11.099609,1.1999512,38.0,1
70.57898,0.0,0.0,1.0,0.0,0.0,1.0,129.0,68.0,9.0,36.69531,132.0,4.7998047,0.89990234,617.0,1
69.07898,1.0,2.0,1.0,0.0,0.0,1.0,105.0,78.0,12.0,37.79688,150.0,5.1992188,0.89990234,26.0,1
65.495,0.0,6.0,1.0,1.0,1.0,1.0,64.0,72.0,14.0,36.09375,141.0,11.298828,1.0,48.0,1
78.87994,0.0,2.0,1.0,1.0,0.0,1.0,42.0,66.0,3.0,34.39844,136.0,20.699219,2.0,754.0,0
55.13998,1.0,5.0,1.0,1.0,0.0,1.0,71.0,84.0,20.0,36.79688,136.0,7.5996094,0.6999512,1604.0,0
79.06897,1.0,4.0,1.0,0.0,0.0,1.0,87.0,80.0,20.0,36.69531,141.0,11.3984375,1.1999512,114.0,1
83.71497,0.0,4.0,1.0,0.0,1.0,1.0,113.0,98.0,32.0,36.19531,145.0,11.0,1.5998535,24.0,1
67.88794,0.0,2.0,1.0,0.0,0.0,2.0,121.0,146.0,9.0,39.39844,134.0,14.798828,0.5999756,28.0,1
72.01398,0.0,0.0,1.0,0.0,0.0,1.0,110.0,85.0,40.0,37.89844,133.0,23.296875,1.8999023,1495.0,0
60.29797,1.0,0.0,1.0,0.0,0.0,1.0,82.0,120.0,32.0,39.59375,136.0,13.798828,0.79992676,415.0,0
56.00299,1.0,0.0,1.0,0.0,0.0,1.0,110.0,115.0,30.0,36.79688,141.0,6.5996094,0.89990234,266.0,1
53.88898,1.0,2.0,1.0,1.0,0.0,0.0,116.0,72.0,8.0,36.59375,139.0,10.5,1.2998047,1002.0,0
77.32495,1.0,2.0,1.0,1.0,0.0,1.0,68.0,38.0,8.0,36.0,132.0,20.199219,2.0996094,1682.0,0
58.31897,1.0,2.0,3.0,0.0,0.0,1.0,87.0,80.0,20.0,37.19531,135.0,4.899414,1.0,562.0,1
53.30298,1.0,1.0,1.0,0.0,0.0,0.0,89.0,120.0,20.0,39.69531,138.0,10.199219,0.6999512,1887.0,0
71.11597,0.0,3.0,1.0,0.0,0.0,1.0,110.0,108.0,32.0,37.79688,141.0,11.099609,0.89990234,17.0,1
83.29895,1.0,3.0,1.0,1.0,0.0,1.0,68.0,83.0,24.0,38.0,141.0,27.097656,0.89990234,594.0,1
55.01398,0.0,2.0,1.0,0.0,0.0,0.0,115.0,80.0,16.0,38.29688,142.0,12.099609,0.89990234,24.0,1
50.064,0.0,2.0,1.0,0.0,0.0,1.0,55.0,60.0,16.0,36.0,127.0,8.5,1.5,774.0,0
73.81,0.0,3.0,2.0,0.0,1.0,1.0,113.0,114.0,12.0,36.29688,139.0,6.6992188,0.89990234,1824.0,0
34.75699,0.0,1.0,2.0,0.0,0.0,1.0,58.0,118.0,50.0,38.39844,135.0,13.199219,1.1999512,380.0,0
65.96594,1.0,0.0,1.0,0.0,0.0,1.0,75.0,74.0,20.0,35.5,143.0,11.298828,1.1999512,408.0,0
31.17899,0.0,2.0,1.0,0.0,0.0,2.0,85.0,60.0,18.0,36.5,141.0,9.599609,0.6999512,17.0,1
35.93997,0.0,5.0,2.0,0.0,0.0,1.0,83.0,79.0,20.0,35.0,139.0,3.5996094,0.89990234,242.0,1
67.86896,0.0,4.0,2.0,1.0,0.0,0.0,77.0,110.0,24.0,36.19531,131.0,7.899414,0.89990234,87.0,1
64.51996,0.0,2.0,1.0,0.0,0.0,1.0,55.0,71.0,14.0,36.09375,138.0,11.0,6.7998047,472.0,0
41.60699,0.0,2.0,1.0,0.0,0.0,2.0,73.0,114.0,28.0,36.5,139.0,8.099609,0.5,587.0,0
51.06598,1.0,1.0,2.0,0.0,0.0,2.0,143.0,72.0,10.0,38.5,142.0,16.5,1.6999512,58.0,1
59.556,0.0,1.0,1.0,0.0,0.0,0.0,77.0,74.0,24.0,36.29688,137.0,5.0996094,1.3999023,389.0,1
74.58997,1.0,3.0,1.0,0.0,1.0,1.0,60.0,80.0,13.0,36.69531,151.0,14.798828,1.3999023,551.0,0
46.07797,0.0,3.0,1.0,0.0,0.0,0.0,63.0,170.0,10.0,35.29688,147.0,3.5996094,5.0,313.0,1
43.50198,0.0,1.0,3.0,0.0,0.0,2.0,113.0,110.0,10.0,38.19531,140.0,7.6992188,0.5999756,1002.0,0
29.10899,1.0,3.0,1.0,0.0,0.0,1.0,60.0,135.0,20.0,37.0,131.0,19.296875,2.5,29.0,1
50.01199,0.0,1.0,1.0,0.0,0.0,0.0,65.0,120.0,10.0,36.29688,146.0,9.298828,3.199707,764.0,0
61.86697,0.0,2.0,1.0,0.0,0.0,2.0,63.0,146.0,17.0,36.69531,127.0,0.2999878,2.7998047,8.0,1
70.93994,1.0,2.0,1.0,0.0,0.0,0.0,69.0,73.0,28.0,35.0,128.0,15.0,0.5999756,19.0,1
66.05096,1.0,1.0,3.0,0.0,0.0,0.0,87.0,60.0,20.0,36.39844,143.0,7.899414,0.79992676,284.0,1
85.53894,0.0,1.0,2.0,0.0,0.0,2.0,93.0,80.0,26.0,36.0,146.0,11.0,1.2998047,1379.0,0
62.66098,0.0,8.0,1.0,1.0,0.0,1.0,86.0,74.0,24.0,37.0,133.0,12.3984375,1.0,499.0,1
51.16998,1.0,1.0,1.0,0.0,0.0,2.0,69.0,64.0,16.0,36.29688,124.0,3.3999023,0.89990234,807.0,0
70.48596,1.0,1.0,1.0,0.0,0.0,1.0,65.0,146.0,38.0,39.39844,130.0,18.597656,0.5,1385.0,0
61.01599,0.0,1.0,1.0,0.0,0.0,0.0,48.0,118.0,34.0,38.0,148.0,4.0,1.2998047,130.0,1
68.34796,0.0,1.0,1.0,0.0,0.0,1.0,115.0,122.0,40.0,38.59375,143.0,24.0,0.79992676,610.0,0
70.85596,0.0,2.0,1.0,0.0,0.0,2.0,60.0,65.0,30.0,38.0,124.0,11.8984375,0.5999756,610.0,0
37.74698,0.0,4.0,1.0,0.0,0.0,1.0,62.0,145.0,12.0,37.89844,138.0,9.199219,2.5996094,13.0,1
62.12198,0.0,2.0,1.0,0.0,0.0,1.0,121.0,98.0,24.0,36.79688,136.0,5.2998047,0.6999512,170.0,1
58.15698,0.0,4.0,1.0,1.0,0.0,1.0,72.0,75.0,20.0,36.19531,139.0,11.199219,1.2998047,800.0,0
45.14398,0.0,0.0,2.0,0.0,0.0,1.0,135.0,114.0,30.0,38.09375,147.0,24.699219,0.89990234,1803.0,0
32.81299,0.0,0.0,1.0,0.0,0.0,1.0,58.0,156.0,14.0,38.09375,130.0,24.699219,8.3984375,154.0,1
62.004,1.0,2.0,1.0,0.0,0.0,1.0,47.0,64.0,16.0,34.69531,141.0,12.798828,0.6999512,1814.0,0
66.51099,1.0,2.0,2.0,0.0,0.0,1.0,75.0,73.0,25.0,35.09375,138.0,5.399414,1.1999512,802.0,1
55.13797,0.0,3.0,1.0,0.0,0.0,0.0,48.0,140.0,34.0,39.79688,157.0,0.5,0.79992676,663.0,0
65.47296,1.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,38.09375,135.0,11.8984375,2.5996094,3.0,1
57.383,0.0,1.0,1.0,0.0,0.0,1.0,131.0,53.0,38.0,38.59375,137.0,5.899414,0.79992676,461.0,0
51.90097,0.0,2.0,2.0,0.0,0.0,1.0,65.0,64.0,26.0,36.29688,126.0,7.1992188,1.0,517.0,1
65.75494,0.0,3.0,1.0,1.0,0.0,0.0,99.0,96.0,20.0,36.59375,127.0,8.699219,0.6999512,112.0,1
51.01199,1.0,0.0,4.0,0.0,0.0,1.0,122.0,105.0,24.0,36.5,140.0,18.0,1.5,430.0,1
70.15497,0.0,1.0,1.0,0.0,0.0,0.0,80.0,90.0,20.0,37.79688,137.0,20.296875,0.6999512,51.0,1
51.85498,1.0,0.0,1.0,0.0,0.0,1.0,76.0,114.0,24.0,36.19531,137.0,8.5,0.5,1497.0,0
91.30695,1.0,6.0,1.0,0.0,1.0,2.0,110.0,62.0,24.0,36.0,138.0,10.599609,0.89990234,421.0,0
83.24194,1.0,0.0,1.0,0.0,0.0,1.0,59.0,58.0,24.0,35.19531,150.0,6.7998047,2.3999023,757.0,0
53.02698,0.0,5.0,2.0,1.0,0.0,1.0,83.0,55.0,12.0,35.39844,134.0,7.7998047,3.2998047,385.0,1
88.91199,1.0,2.0,2.0,0.0,1.0,1.0,131.0,150.0,8.0,38.0,134.0,15.099609,0.89990234,841.0,0
71.69098,0.0,3.0,1.0,1.0,0.0,1.0,101.0,78.0,24.0,37.39844,130.0,19.699219,5.0,474.0,0
81.19098,0.0,3.0,1.0,1.0,0.0,1.0,57.0,51.0,24.0,37.89844,150.0,7.0996094,3.5996094,1676.0,0
72.23499,0.0,2.0,1.0,1.0,0.0,1.0,95.0,98.0,26.0,37.79688,157.0,6.0996094,1.8999023,579.0,1
60.28998,0.0,1.0,1.0,0.0,0.0,0.0,121.0,112.0,26.0,36.89844,138.0,20.5,0.89990234,305.0,1
50.20099,0.0,1.0,1.0,0.0,0.0,1.0,60.0,145.0,27.0,37.69531,134.0,3.8999023,3.3999023,34.0,1
49.28098,0.0,3.0,1.0,0.0,0.0,1.0,58.0,190.0,47.0,37.69531,143.0,19.097656,0.79992676,14.0,1
48.87299,1.0,1.0,1.0,0.0,0.0,1.0,104.0,108.0,22.0,36.59375,140.0,9.3984375,1.2998047,392.0,1
39.34598,1.0,1.0,2.0,0.0,0.0,1.0,114.0,118.0,40.0,37.0,146.0,20.0,1.1999512,1856.0,0
91.16797,1.0,2.0,1.0,0.0,0.0,1.0,67.0,80.0,20.0,36.09375,136.0,6.5996094,0.79992676,11.0,1
61.13599,0.0,1.0,1.0,0.0,0.0,0.0,90.0,90.0,25.0,37.0,139.0,10.3984375,1.7998047,14.0,1
34.44498,0.0,0.0,2.0,0.0,0.0,1.0,59.0,70.0,19.0,35.29688,153.0,28.5,2.3999023,1627.0,0
71.90094,0.0,2.0,1.0,0.0,0.0,2.0,75.0,58.0,12.0,36.0,137.0,6.6992188,1.8999023,2010.0,0
70.90997,0.0,3.0,1.0,1.0,0.0,1.0,57.0,112.0,26.0,38.59375,136.0,9.5,1.0,1069.0,1
45.10599,0.0,0.0,1.0,0.0,0.0,1.0,92.0,120.0,36.0,37.09375,134.0,8.0,1.2998047,1711.0,0
76.08795,0.0,1.0,2.0,0.0,0.0,1.0,47.0,60.0,42.0,36.09375,141.0,5.7998047,0.2999878,34.0,1
32.26599,1.0,0.0,1.0,0.0,0.0,1.0,114.0,60.0,20.0,36.19531,145.0,5.5,1.3999023,766.0,0
72.98297,1.0,5.0,2.0,1.0,0.0,2.0,103.0,65.0,20.0,36.19531,135.0,5.7998047,6.5996094,880.0,1
34.35699,0.0,2.0,3.0,0.0,0.0,1.0,48.0,120.0,33.0,38.5,130.0,6.1992188,2.2998047,8.0,1
60.62097,1.0,2.0,1.0,0.0,0.0,1.0,56.0,160.0,32.0,36.69531,139.0,19.898438,0.6999512,36.0,1
78.55695,0.0,1.0,4.0,0.0,1.0,1.0,55.0,175.0,12.0,39.0,134.0,16.199219,1.0998535,82.0,1
38.021,1.0,2.0,1.0,0.0,0.0,1.0,103.0,141.0,28.0,38.5,128.0,17.0,0.6999512,445.0,0
73.28998,1.0,3.0,1.0,1.0,0.0,1.0,68.0,120.0,20.0,36.39844,138.0,8.298828,1.5,628.0,0
82.54895,1.0,2.0,1.0,0.0,0.0,2.0,102.0,125.0,40.0,37.79688,137.0,7.6992188,0.6999512,9.0,1
30.39,0.0,1.0,1.0,0.0,0.0,1.0,85.0,92.0,20.0,37.39844,132.0,8.599609,0.89990234,26.0,1
68.98596,0.0,1.0,1.0,0.0,0.0,0.0,110.0,76.0,24.0,38.19531,131.0,3.699707,1.6999512,279.0,1
59.20898,0.0,3.0,1.0,1.0,0.0,0.0,77.0,93.0,24.0,38.0,140.0,4.2998047,0.79992676,101.0,1
74.21796,0.0,4.0,1.0,1.0,0.0,1.0,55.0,80.0,8.0,37.69531,136.0,14.599609,1.5998535,207.0,1
60.69299,1.0,3.0,2.0,0.0,0.0,0.0,0.0,70.0,22.0,36.59375,133.0,10.199219,2.0996094,1062.0,0
71.09698,0.0,1.0,1.0,0.0,0.0,0.0,90.0,100.0,20.0,38.0,135.0,13.298828,1.0,67.0,1
75.90698,0.0,3.0,1.0,1.0,0.0,2.0,62.0,65.0,24.0,36.79688,136.0,12.5,1.1999512,509.0,0
66.53796,0.0,2.0,1.0,0.0,0.0,2.0,65.0,20.0,50.0,38.79688,145.0,17.898438,0.79992676,23.0,1
66.49396,1.0,3.0,1.0,0.0,0.0,0.0,103.0,77.0,24.0,36.5,126.0,8.0,1.8999023,21.0,1
54.56799,0.0,1.0,2.0,0.0,0.0,1.0,56.0,136.0,14.0,38.09375,141.0,4.0996094,4.5,18.0,1
63.74298,1.0,1.0,1.0,0.0,0.0,1.0,119.0,66.0,34.0,35.29688,139.0,16.597656,0.79992676,950.0,0
77.81494,0.0,4.0,1.0,0.0,1.0,1.0,100.0,100.0,25.0,36.69531,140.0,14.599609,1.0998535,3.0,1
67.50397,0.0,2.0,1.0,0.0,0.0,1.0,79.0,64.0,16.0,37.0,137.0,5.7998047,0.89990234,422.0,0
55.431,0.0,1.0,1.0,0.0,0.0,2.0,130.0,140.0,12.0,38.29688,140.0,1.3999023,0.6999512,7.0,1
62.46399,1.0,3.0,1.0,0.0,0.0,1.0,99.0,80.0,20.0,36.09375,143.0,9.599609,1.3999023,660.0,0
85.01294,1.0,0.0,1.0,0.0,0.0,1.0,49.0,75.0,8.0,36.0,129.0,0.79992676,1.2998047,5.0,1
65.48395,1.0,2.0,2.0,0.0,0.0,2.0,61.0,70.0,12.0,34.79688,134.0,22.898438,1.0998535,104.0,1
71.64099,0.0,3.0,1.0,0.0,0.0,2.0,56.0,70.0,40.0,36.59375,138.0,36.5,1.1999512,269.0,1
75.22198,0.0,1.0,1.0,0.0,0.0,1.0,121.0,70.0,16.0,36.09375,140.0,8.298828,1.3999023,633.0,0
78.39795,0.0,2.0,3.0,0.0,0.0,1.0,117.0,65.0,24.0,37.19531,138.0,8.798828,1.7998047,1112.0,1
50.46698,0.0,4.0,2.0,0.0,0.0,2.0,60.0,60.0,24.0,36.29688,139.0,15.8984375,1.6999512,851.0,0
23.26399,0.0,0.0,2.0,0.0,0.0,1.0,110.0,110.0,38.0,38.69531,143.0,20.199219,0.89990234,1309.0,0
54.61697,1.0,5.0,1.0,1.0,0.0,2.0,57.0,110.0,6.0,39.09375,142.0,19.898438,6.1992188,312.0,1
28.44099,0.0,1.0,5.0,0.0,0.0,1.0,49.0,53.0,36.0,35.79688,134.0,8.3984375,1.6999512,426.0,0
62.26999,1.0,0.0,2.0,0.0,0.0,1.0,59.0,124.0,45.0,39.09375,158.0,11.298828,2.0996094,30.0,1
65.112,1.0,4.0,1.0,1.0,0.0,1.0,80.0,80.0,28.0,37.09375,136.0,17.5,1.0,190.0,1
73.53296,1.0,1.0,1.0,0.0,0.0,1.0,125.0,118.0,9.0,36.69531,131.0,18.898438,0.79992676,20.0,1
72.94196,0.0,2.0,1.0,0.0,0.0,2.0,127.0,130.0,34.0,37.69531,148.0,19.597656,0.79992676,77.0,1
70.09198,1.0,5.0,1.0,1.0,0.0,1.0,65.0,70.0,24.0,36.19531,128.0,58.296875,2.199707,77.0,1
32.27698,1.0,2.0,1.0,0.0,0.0,2.0,117.0,120.0,40.0,36.0,134.0,11.5,1.1999512,8.0,1
43.93198,0.0,1.0,1.0,0.0,0.0,0.0,110.0,104.0,32.0,37.5,142.0,2.5,0.6999512,258.0,1
59.18698,0.0,2.0,1.0,0.0,0.0,0.0,76.0,112.0,24.0,36.0,140.0,7.6992188,1.0,6.0,1
56.23798,0.0,3.0,1.0,0.0,0.0,1.0,72.0,52.0,25.0,36.29688,140.0,15.5,0.89990234,1991.0,0
84.43799,0.0,2.0,1.0,0.0,0.0,2.0,60.0,85.0,38.0,37.5,131.0,4.1992188,1.0,31.0,1
32.81,0.0,4.0,0.0,0.0,0.0,1.0,123.0,136.0,30.0,35.89844,137.0,9.8984375,0.5999756,8.0,1
52.16199,0.0,1.0,1.0,0.0,0.0,0.0,107.0,75.0,16.0,35.79688,142.0,10.0,0.89990234,284.0,1
45.31097,0.0,2.0,1.0,0.0,0.0,0.0,125.0,74.0,22.0,38.5,140.0,7.899414,0.6999512,93.0,1
49.02399,1.0,4.0,1.0,0.0,0.0,1.0,55.0,105.0,10.0,35.5,139.0,26.699219,3.0,5.0,1
36.62698,0.0,4.0,1.0,1.0,1.0,1.0,68.0,68.0,20.0,35.79688,130.0,6.5,0.5999756,1338.0,1
64.54999,1.0,1.0,1.0,0.0,0.0,0.0,83.0,90.0,20.0,37.0,134.0,8.0,0.79992676,25.0,1
65.23499,1.0,3.0,1.0,0.0,0.0,1.0,108.0,130.0,8.0,35.59375,136.0,12.0,2.8999023,864.0,0
64.39996,1.0,3.0,1.0,0.0,0.0,1.0,95.0,104.0,20.0,36.59375,132.0,14.099609,0.5999756,963.0,1
50.29999,1.0,2.0,3.0,0.0,0.0,1.0,70.0,120.0,26.0,36.09375,131.0,21.199219,1.5998535,798.0,0
79.00299,1.0,1.0,2.0,0.0,0.0,1.0,52.0,155.0,31.0,38.19531,141.0,0.09999084,5.2998047,374.0,1
63.35699,0.0,1.0,2.0,0.0,0.0,1.0,57.0,148.0,24.0,35.89844,132.0,4.0,2.699707,89.0,1
51.85199,0.0,1.0,1.0,0.0,0.0,0.0,52.0,105.0,26.0,38.69531,136.0,17.898438,1.2998047,57.0,1
76.98798,1.0,0.0,1.0,0.0,0.0,1.0,48.0,170.0,28.0,36.5,134.0,12.099609,0.5999756,1655.0,0
72.77496,1.0,5.0,2.0,0.0,0.0,2.0,115.0,60.0,20.0,36.59375,135.0,5.0996094,0.79992676,103.0,1
83.98395,1.0,5.0,1.0,0.0,1.0,1.0,59.0,68.0,26.0,36.39844,134.0,10.3984375,1.0998535,989.0,0
60.44098,0.0,1.0,1.0,0.0,0.0,1.0,63.0,74.0,22.0,36.19531,132.0,7.0,3.7998047,95.0,1
65.91595,0.0,1.0,2.0,0.0,0.0,0.0,73.0,90.0,18.0,36.5,135.0,6.1992188,0.79992676,41.0,1
50.59497,0.0,3.0,3.0,1.0,0.0,1.0,37.0,75.0,40.0,36.89844,134.0,17.699219,3.0,5.0,1
65.97095,1.0,5.0,1.0,1.0,0.0,1.0,67.0,78.0,32.0,38.19531,144.0,21.898438,4.899414,1519.0,0
64.17499,0.0,3.0,1.0,0.0,0.0,1.0,81.0,98.0,20.0,37.0,132.0,6.399414,0.79992676,1647.0,0
53.65598,0.0,1.0,3.0,0.0,0.0,1.0,60.0,69.0,40.0,38.89844,132.0,9.699219,1.3999023,1580.0,0
56.40198,0.0,3.0,1.0,0.0,0.0,1.0,63.0,68.0,26.0,36.39844,142.0,6.2998047,1.0,15.0,1
40.82999,0.0,4.0,2.0,0.0,0.0,1.0,83.0,108.0,20.0,36.29688,146.0,13.0,1.1999512,73.0,1
53.40698,0.0,2.0,2.0,0.0,0.0,1.0,83.0,104.0,20.0,36.29688,133.0,6.6992188,1.2998047,720.0,0
62.20099,0.0,3.0,1.0,1.0,0.0,0.0,101.0,63.0,38.0,36.5,130.0,14.099609,1.0998535,28.0,1
43.64099,0.0,0.0,1.0,0.0,0.0,1.0,117.0,106.0,42.0,35.09375,150.0,12.599609,0.89990234,594.0,0
63.17297,1.0,1.0,1.0,0.0,0.0,0.0,105.0,75.0,28.0,36.0,148.0,19.398438,1.3999023,375.0,1
54.431,1.0,1.0,1.0,0.0,0.0,0.0,76.0,104.0,20.0,39.0,137.0,5.0,0.89990234,261.0,1
55.06897,0.0,2.0,1.0,0.0,0.0,1.0,119.0,150.0,28.0,39.09375,129.0,7.399414,0.79992676,1414.0,0
78.80396,0.0,2.0,1.0,0.0,0.0,1.0,97.0,74.0,16.0,35.19531,133.0,4.5,1.7998047,258.0,1
38.70798,0.0,2.0,1.0,1.0,0.0,1.0,97.0,104.0,24.0,38.5,134.0,52.296875,0.5,170.0,1
48.435,0.0,1.0,1.0,0.0,0.0,0.0,75.0,70.0,20.0,36.39844,142.0,3.3999023,1.0,507.0,1
62.689,1.0,1.0,1.0,0.0,0.0,0.0,112.0,117.0,27.0,38.69531,128.0,17.199219,0.5999756,16.0,1
77.57697,1.0,2.0,0.0,1.0,0.0,1.0,90.0,84.0,32.0,36.59375,139.0,12.3984375,0.79992676,244.0,1
72.77197,0.0,3.0,2.0,0.0,0.0,1.0,139.0,167.0,32.0,32.0,132.0,1.3999023,2.0996094,226.0,1
64.82996,0.0,2.0,1.0,0.0,0.0,1.0,145.0,186.0,8.0,38.0,142.0,5.5996094,0.6999512,724.0,1
50.69098,1.0,4.0,2.0,0.0,0.0,0.0,60.0,112.0,30.0,39.19531,138.0,0.89990234,0.89990234,79.0,1
68.64099,1.0,1.0,1.0,0.0,0.0,0.0,74.0,117.0,41.0,38.29688,146.0,14.599609,0.89990234,470.0,1
86.13794,1.0,2.0,2.0,0.0,0.0,0.0,195.0,180.0,33.0,38.09375,137.0,18.296875,1.3999023,20.0,1
39.67697,0.0,1.0,2.0,0.0,0.0,1.0,79.0,80.0,20.0,36.59375,145.0,5.5,0.79992676,446.0,0
66.62799,1.0,3.0,2.0,1.0,0.0,1.0,116.0,109.0,12.0,36.59375,140.0,11.798828,1.5,1380.0,0
49.94098,0.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,20.0,36.69531,139.0,6.5,0.5,1052.0,0
81.91394,0.0,2.0,1.0,0.0,0.0,1.0,65.0,68.0,10.0,35.59375,141.0,8.699219,1.0,531.0,0
34.23999,1.0,3.0,1.0,0.0,0.0,1.0,58.0,115.0,31.0,38.19531,135.0,10.599609,4.1992188,436.0,0
63.81699,1.0,3.0,1.0,0.0,0.0,1.0,50.0,110.0,32.0,36.59375,145.0,29.199219,1.0,869.0,0
66.97595,0.0,2.0,1.0,0.0,0.0,0.0,100.0,77.0,20.0,35.79688,137.0,9.8984375,1.3999023,709.0,1
70.97894,0.0,3.0,2.0,0.0,0.0,1.0,96.0,72.0,16.0,36.79688,139.0,10.0,0.6999512,605.0,0
78.75995,1.0,2.0,1.0,1.0,0.0,1.0,111.0,128.0,50.0,38.29688,140.0,12.699219,7.7998047,706.0,0
59.32397,0.0,3.0,1.0,0.0,0.0,1.0,119.0,111.0,28.0,36.5,119.0,17.296875,0.79992676,1289.0,1
46.69998,1.0,2.0,0.0,0.0,0.0,2.0,28.0,135.0,35.0,36.09375,132.0,0.09999084,1.5,3.0,1
73.52795,0.0,1.0,1.0,1.0,0.0,1.0,51.0,114.0,30.0,39.09375,154.0,9.5,1.1999512,7.0,1
72.76898,0.0,3.0,1.0,0.0,0.0,2.0,64.0,69.0,24.0,36.5,134.0,1.6999512,1.1999512,6.0,1
38.90799,1.0,2.0,1.0,1.0,0.0,2.0,81.0,74.0,22.0,35.79688,125.0,10.099609,1.0998535,808.0,0
21.506,1.0,0.0,2.0,0.0,0.0,1.0,63.0,120.0,28.0,38.59375,137.0,25.699219,0.6999512,1341.0,0
55.73999,0.0,3.0,1.0,0.0,0.0,1.0,81.0,68.0,18.0,37.0,141.0,5.399414,4.2998047,46.0,1
41.26199,0.0,1.0,1.0,0.0,0.0,1.0,63.0,170.0,40.0,38.5,141.0,13.199219,1.0,982.0,0
59.28,1.0,2.0,2.0,0.0,0.0,1.0,79.0,130.0,22.0,37.19531,130.0,21.5,1.5,6.0,1
53.73297,1.0,0.0,1.0,0.0,0.0,1.0,74.0,60.0,8.0,38.69531,151.0,21.398438,1.7998047,3.0,1
52.38599,0.0,2.0,1.0,0.0,0.0,0.0,69.0,64.0,35.0,35.69531,138.0,12.199219,0.89990234,120.0,1
68.22699,1.0,0.0,1.0,0.0,0.0,1.0,134.0,110.0,40.0,38.09375,145.0,10.199219,0.6999512,661.0,1
71.06396,0.0,2.0,1.0,0.0,0.0,1.0,40.0,115.0,36.0,38.79688,143.0,13.298828,1.5998535,656.0,0
67.90997,0.0,0.0,1.0,0.0,0.0,1.0,66.0,70.0,12.0,36.29688,131.0,10.5,0.5,3.0,1
63.77298,0.0,1.0,1.0,0.0,1.0,1.0,71.0,96.0,32.0,38.0,127.0,11.599609,0.79992676,21.0,1
39.63898,0.0,2.0,1.0,0.0,0.0,1.0,71.0,80.0,20.0,36.39844,122.0,34.398438,5.899414,1460.0,0
57.10098,1.0,1.0,1.0,0.0,0.0,0.0,68.0,68.0,22.0,36.19531,127.0,12.699219,0.39996338,9.0,1
46.97598,1.0,1.0,1.0,0.0,0.0,0.0,97.0,66.0,22.0,37.09375,139.0,6.5,0.5999756,128.0,1
71.15094,1.0,3.0,1.0,1.0,0.0,1.0,105.0,102.0,24.0,38.5,137.0,9.8984375,1.1999512,833.0,1
55.633,0.0,2.0,1.0,0.0,0.0,0.0,116.0,69.0,22.0,38.19531,141.0,6.1992188,1.0998535,384.0,0
76.74194,0.0,2.0,1.0,0.0,0.0,0.0,116.0,101.0,28.0,36.19531,140.0,12.5,1.0,335.0,1
24.98299,1.0,2.0,1.0,0.0,0.0,1.0,105.0,125.0,24.0,36.59375,132.0,7.399414,3.3999023,98.0,1
77.97894,1.0,4.0,1.0,0.0,0.0,0.0,105.0,130.0,26.0,36.0,137.0,17.597656,6.2998047,777.0,1
62.965,0.0,4.0,1.0,0.0,0.0,1.0,115.0,75.0,20.0,36.0,139.0,8.5,4.6992188,224.0,1
66.43695,0.0,2.0,1.0,0.0,0.0,0.0,65.0,105.0,36.0,38.89844,160.0,16.597656,1.8999023,180.0,1
58.50198,0.0,1.0,1.0,0.0,0.0,2.0,61.0,186.0,36.0,38.59375,140.0,0.19998169,1.6999512,4.0,1
63.064,0.0,2.0,1.0,0.0,0.0,1.0,57.0,124.0,10.0,39.09375,136.0,14.599609,1.0,618.0,0
45.26797,0.0,1.0,2.0,0.0,0.0,2.0,20.0,0.0,0.0,37.79688,135.0,12.298828,1.5,31.0,1
50.09698,0.0,1.0,0.0,0.0,0.0,2.0,97.0,80.0,16.0,37.39844,136.0,11.099609,1.1999512,376.0,1
79.034,0.0,1.0,1.0,0.0,0.0,1.0,117.0,116.0,25.0,36.19531,132.0,2.8999023,0.19998169,991.0,0
64.87897,0.0,1.0,1.0,0.0,0.0,1.0,65.0,180.0,40.0,39.19531,130.0,14.298828,3.3999023,6.0,1
40.39999,0.0,3.0,1.0,0.0,0.0,0.0,90.0,104.0,18.0,36.59375,139.0,6.2998047,0.89990234,130.0,1
60.55298,0.0,1.0,1.0,0.0,0.0,0.0,83.0,78.0,20.0,36.89844,139.0,4.5,1.0998535,297.0,1
36.90298,0.0,1.0,3.0,0.0,0.0,1.0,73.0,130.0,9.0,34.89844,131.0,12.298828,2.5996094,53.0,1
57.36099,0.0,2.0,1.0,0.0,0.0,2.0,72.0,101.0,24.0,38.0,148.0,11.099609,1.3999023,6.0,1
65.10095,1.0,0.0,3.0,0.0,0.0,1.0,120.0,51.0,26.0,37.89844,149.0,10.099609,1.5998535,518.0,1
67.64398,0.0,0.0,1.0,0.0,0.0,1.0,43.0,120.0,8.0,38.39844,131.0,29.199219,6.7998047,6.0,1
65.62396,0.0,1.0,2.0,0.0,0.0,0.0,75.0,130.0,24.0,36.5,139.0,10.0,0.79992676,64.0,1
71.92096,1.0,0.0,1.0,0.0,0.0,1.0,52.0,115.0,18.0,37.89844,133.0,24.0,0.79992676,652.0,0
52.52597,1.0,2.0,2.0,0.0,0.0,1.0,63.0,65.0,20.0,36.39844,136.0,6.0,2.699707,1206.0,1
64.47595,0.0,2.0,1.0,0.0,0.0,0.0,109.0,96.0,16.0,35.89844,136.0,7.1992188,1.0998535,68.0,1
56.77499,1.0,1.0,3.0,0.0,0.0,1.0,63.0,120.0,12.0,35.5,139.0,10.8984375,2.5,478.0,1
31.55399,1.0,3.0,3.0,1.0,0.0,1.0,63.0,156.0,32.0,39.09375,140.0,200.0,1.1999512,507.0,0
58.29199,0.0,3.0,1.0,0.0,0.0,1.0,70.0,0.0,0.0,35.5,124.0,15.599609,3.5,4.0,1
85.57996,0.0,0.0,1.0,0.0,0.0,1.0,60.0,62.0,18.0,37.09375,135.0,23.5,1.1999512,11.0,1
25.69699,0.0,3.0,1.0,1.0,0.0,1.0,100.0,78.0,24.0,36.39844,129.0,15.0,7.899414,891.0,1
82.12994,1.0,4.0,1.0,0.0,0.0,1.0,39.0,125.0,34.0,38.39844,136.0,13.599609,2.5996094,52.0,1
47.41098,0.0,1.0,1.0,0.0,0.0,2.0,55.0,150.0,22.0,39.39844,139.0,3.5,1.1999512,183.0,1
68.44098,0.0,2.0,1.0,0.0,0.0,2.0,73.0,78.0,12.0,36.59375,131.0,18.898438,6.7998047,4.0,1
78.89099,0.0,2.0,1.0,0.0,0.0,1.0,75.0,104.0,24.0,35.69531,125.0,9.699219,1.3999023,550.0,0
24.18599,1.0,2.0,1.0,0.0,0.0,1.0,65.0,118.0,60.0,38.59375,143.0,19.699219,1.0,822.0,0
35.71799,1.0,2.0,1.0,0.0,0.0,0.0,59.0,144.0,9.0,36.79688,134.0,14.298828,5.5,22.0,1
30.407,0.0,2.0,2.0,0.0,0.0,2.0,107.0,176.0,32.0,39.59375,135.0,0.3199463,3.0996094,230.0,1
34.875,0.0,2.0,1.0,0.0,0.0,2.0,51.0,160.0,28.0,35.89844,132.0,2.199707,0.6999512,14.0,1
79.35699,1.0,2.0,1.0,0.0,0.0,1.0,85.0,50.0,20.0,36.39844,129.0,6.399414,2.3999023,1352.0,0
58.52197,0.0,3.0,1.0,1.0,0.0,1.0,82.0,112.0,20.0,36.39844,127.0,9.298828,1.0,65.0,1
67.01196,0.0,1.0,1.0,0.0,0.0,0.0,57.0,67.0,11.0,35.69531,138.0,78.796875,4.7998047,27.0,1
48.84299,0.0,3.0,1.0,0.0,0.0,1.0,75.0,65.0,24.0,36.59375,137.0,8.0,0.89990234,633.0,0
45.36899,1.0,1.0,1.0,0.0,0.0,0.0,70.0,110.0,24.0,38.09375,136.0,10.599609,1.0,60.0,1
71.11298,1.0,2.0,2.0,1.0,0.0,0.0,33.0,124.0,32.0,36.79688,144.0,21.097656,2.0996094,4.0,1
73.59094,1.0,0.0,1.0,0.0,0.0,1.0,68.0,110.0,12.0,38.5,131.0,27.5,1.0998535,200.0,1
73.56299,0.0,1.0,1.0,0.0,0.0,2.0,133.0,140.0,39.0,38.89844,132.0,28.597656,0.79992676,21.0,1
82.87994,0.0,2.0,1.0,0.0,0.0,1.0,103.0,49.0,24.0,38.39844,149.0,6.1992188,0.5,225.0,1
68.35596,0.0,2.0,1.0,0.0,0.0,1.0,113.0,64.0,28.0,38.19531,141.0,26.699219,3.0,841.0,1
46.13797,0.0,1.0,1.0,0.0,0.0,1.0,151.0,136.0,25.0,38.89844,132.0,22.597656,0.89990234,1681.0,0
52.25198,1.0,2.0,1.0,0.0,0.0,2.0,127.0,114.0,16.0,38.59375,141.0,6.6992188,0.79992676,173.0,1
60.271,0.0,3.0,1.0,0.0,0.0,2.0,115.0,120.0,20.0,36.89844,143.0,7.7998047,1.6999512,55.0,1
85.03998,1.0,1.0,2.0,0.0,0.0,2.0,113.0,65.0,10.0,38.0,129.0,7.7998047,0.6999512,14.0,1
36.392,0.0,4.0,3.0,0.0,0.0,1.0,96.0,104.0,32.0,37.59375,133.0,4.7998047,2.699707,1185.0,1
63.33499,0.0,1.0,1.0,0.0,0.0,0.0,47.0,60.0,12.0,35.09375,140.0,5.0996094,0.89990234,396.0,1
63.79498,1.0,1.0,1.0,0.0,0.0,0.0,101.0,120.0,24.0,36.19531,140.0,6.399414,0.89990234,68.0,1
50.297,0.0,3.0,1.0,1.0,0.0,1.0,79.0,76.0,28.0,36.29688,138.0,6.0,1.0998535,55.0,1
45.76599,0.0,2.0,1.0,1.0,0.0,0.0,72.0,75.0,8.0,39.0,140.0,10.3984375,1.0998535,38.0,1
46.612,1.0,3.0,1.0,0.0,0.0,0.0,105.0,100.0,24.0,37.5,143.0,3.5996094,1.0,140.0,1
49.28699,1.0,1.0,1.0,0.0,0.0,0.0,93.0,92.0,18.0,36.89844,137.0,50.0,0.89990234,93.0,1
64.23798,0.0,1.0,1.0,0.0,0.0,1.0,68.0,122.0,12.0,38.69531,136.0,9.5,1.2998047,974.0,1
53.43698,1.0,1.0,1.0,0.0,0.0,0.0,65.0,126.0,20.0,36.89844,149.0,16.597656,0.89990234,4.0,1
32.28198,0.0,1.0,3.0,0.0,0.0,2.0,52.0,70.0,34.0,35.79688,145.0,28.398438,4.5,13.0,1
88.20795,1.0,1.0,2.0,0.0,0.0,1.0,147.0,70.0,24.0,36.09375,142.0,8.8984375,0.89990234,23.0,1
36.78598,0.0,2.0,2.0,0.0,0.0,1.0,117.0,125.0,40.0,35.59375,131.0,22.5,3.0,482.0,0
45.01797,0.0,2.0,1.0,0.0,0.0,1.0,111.0,106.0,22.0,36.09375,130.0,8.5,1.1999512,1654.0,0
68.47595,1.0,1.0,2.0,1.0,0.0,1.0,65.0,114.0,20.0,38.29688,133.0,2.199707,2.0,34.0,1
73.10895,1.0,3.0,4.0,1.0,0.0,1.0,78.0,116.0,24.0,38.39844,138.0,11.0,1.0998535,23.0,1
61.142,0.0,2.0,2.0,1.0,0.0,1.0,118.0,65.0,36.0,35.39844,136.0,10.199219,6.2998047,56.0,1
63.59198,0.0,1.0,2.0,0.0,0.0,0.0,117.0,80.0,20.0,35.19531,131.0,18.5,0.6999512,91.0,1
61.77698,1.0,1.0,1.0,0.0,0.0,1.0,110.0,110.0,8.0,38.39844,131.0,22.699219,1.0998535,573.0,0
37.06198,1.0,0.0,1.0,0.0,0.0,2.0,73.0,144.0,32.0,39.29688,154.0,0.2999878,1.0,436.0,1
64.64899,1.0,1.0,1.0,0.0,0.0,0.0,119.0,111.0,10.0,36.5,138.0,19.199219,1.7998047,53.0,1
64.70398,0.0,4.0,1.0,0.0,0.0,1.0,70.0,106.0,28.0,37.69531,140.0,4.0,0.79992676,143.0,1
59.48798,0.0,1.0,1.0,0.0,0.0,0.0,70.0,64.0,18.0,36.39844,139.0,7.6992188,1.0,149.0,1
79.59796,0.0,2.0,2.0,1.0,0.0,1.0,115.0,130.0,16.0,37.89844,139.0,7.0,0.79992676,700.0,0
71.07196,0.0,1.0,1.0,0.0,0.0,1.0,63.0,113.0,20.0,39.69531,126.0,8.3984375,6.399414,5.0,1
61.33298,0.0,2.0,1.0,0.0,0.0,2.0,53.0,112.0,36.0,35.29688,125.0,6.5996094,2.0996094,1740.0,0
63.422,0.0,2.0,1.0,0.0,0.0,1.0,126.0,104.0,8.0,35.29688,128.0,8.798828,7.0,72.0,1
64.98596,0.0,3.0,1.0,0.0,0.0,1.0,63.0,49.0,36.0,35.79688,138.0,10.8984375,1.0998535,1058.0,0
30.853,0.0,0.0,1.0,0.0,0.0,1.0,87.0,206.0,34.0,38.5,126.0,27.398438,4.0,1012.0,0
61.85397,0.0,0.0,1.0,0.0,0.0,1.0,98.0,76.0,24.0,36.29688,139.0,5.5,0.6999512,396.0,0
38.133,1.0,0.0,1.0,0.0,0.0,1.0,113.0,140.0,33.0,38.59375,148.0,27.796875,1.6999512,1587.0,0
74.17096,1.0,0.0,1.0,0.0,0.0,1.0,66.0,60.0,10.0,38.79688,143.0,7.399414,1.0,1604.0,0
38.875,1.0,0.0,1.0,0.0,0.0,1.0,53.0,55.0,22.0,38.79688,121.0,13.0,7.5,760.0,0
60.16699,0.0,2.0,1.0,0.0,0.0,2.0,48.0,175.0,25.0,39.79688,143.0,0.39996338,0.2999878,10.0,1
50.66898,0.0,1.0,1.0,0.0,0.0,0.0,71.0,72.0,24.0,36.39844,134.0,7.6992188,1.0998535,410.0,1
83.01996,1.0,0.0,1.0,0.0,0.0,1.0,53.0,68.0,32.0,36.5,140.0,17.5,0.5999756,1577.0,1
43.66098,1.0,1.0,3.0,0.0,0.0,0.0,70.0,126.0,12.0,36.59375,128.0,27.0,3.2998047,117.0,1
64.96399,0.0,2.0,1.0,1.0,0.0,0.0,113.0,115.0,26.0,39.19531,142.0,13.8984375,1.0,5.0,1
76.66296,1.0,2.0,1.0,0.0,0.0,2.0,117.0,90.0,20.0,36.09375,136.0,8.3984375,0.79992676,413.0,0
62.92999,0.0,1.0,1.0,1.0,0.0,1.0,96.0,102.0,40.0,39.19531,142.0,10.199219,1.2998047,1391.0,0
64.41895,1.0,5.0,1.0,0.0,0.0,1.0,133.0,113.0,48.0,36.59375,132.0,8.699219,0.89990234,64.0,1
22.88799,0.0,0.0,1.0,0.0,0.0,1.0,63.0,140.0,50.0,36.09375,137.0,21.796875,0.39996338,604.0,1
85.06494,0.0,2.0,1.0,0.0,0.0,2.0,96.0,68.0,10.0,36.79688,130.0,9.199219,0.5999756,94.0,1
75.77496,1.0,3.0,1.0,0.0,0.0,1.0,108.0,95.0,22.0,36.39844,137.0,10.699219,0.89990234,716.0,1
30.66899,0.0,1.0,2.0,0.0,0.0,1.0,70.0,129.0,34.0,39.19531,143.0,19.0,1.6999512,1577.0,0
43.60599,0.0,0.0,2.0,0.0,0.0,1.0,130.0,105.0,22.0,36.0,138.0,12.699219,1.1999512,985.0,0
44.48199,0.0,1.0,1.0,1.0,0.0,2.0,46.0,130.0,12.0,36.29688,125.0,1.0998535,1.5,9.0,1
64.85999,0.0,0.0,1.0,0.0,0.0,1.0,71.0,106.0,6.0,36.19531,121.0,11.099609,2.2998047,1055.0,0
40.63199,0.0,4.0,1.0,1.0,0.0,1.0,99.0,72.0,20.0,36.89844,143.0,8.199219,1.0,472.0,0
66.63098,1.0,2.0,1.0,0.0,0.0,2.0,80.0,110.0,22.0,36.0,140.0,5.6992188,2.0,229.0,1
36.30899,0.0,2.0,1.0,0.0,0.0,1.0,64.0,115.0,20.0,36.29688,121.0,6.7998047,1.2998047,653.0,1
76.56396,0.0,6.0,1.0,0.0,0.0,1.0,107.0,103.0,34.0,35.59375,142.0,20.699219,1.2998047,4.0,1
81.02399,0.0,2.0,3.0,0.0,1.0,1.0,67.0,102.0,26.0,38.19531,128.0,9.3984375,0.89990234,11.0,1
65.04596,1.0,0.0,2.0,0.0,0.0,2.0,93.0,106.0,11.0,38.5,133.0,11.3984375,1.0,30.0,1
61.98798,0.0,1.0,1.0,0.0,0.0,2.0,52.0,110.0,12.0,38.89844,131.0,5.5,1.8999023,225.0,1
73.37994,1.0,3.0,1.0,1.0,0.0,1.0,80.0,180.0,20.0,36.09375,138.0,13.5,0.6999512,782.0,0
71.96997,1.0,2.0,1.0,1.0,0.0,1.0,38.0,70.0,16.0,35.79688,135.0,8.0,1.1999512,5.0,1
61.06998,1.0,2.0,1.0,0.0,0.0,1.0,67.0,70.0,10.0,36.39844,142.0,12.8984375,0.5999756,1599.0,0
41.418,1.0,1.0,2.0,0.0,0.0,1.0,59.0,78.0,12.0,35.19531,133.0,16.796875,2.699707,7.0,1
69.99896,1.0,4.0,2.0,1.0,1.0,1.0,121.0,120.0,32.0,36.29688,145.0,5.399414,2.5,4.0,1
38.22598,1.0,0.0,2.0,0.0,0.0,1.0,53.0,166.0,20.0,38.59375,147.0,9.5,1.1999512,17.0,1
60.95297,0.0,1.0,1.0,0.0,0.0,1.0,110.0,133.0,12.0,38.69531,138.0,10.3984375,1.2998047,1689.0,0
65.27594,1.0,1.0,1.0,0.0,0.0,0.0,100.0,76.0,16.0,36.0,142.0,6.0996094,0.6999512,852.0,1
61.06497,0.0,1.0,1.0,0.0,0.0,0.0,112.0,125.0,28.0,35.89844,138.0,6.5,0.5,798.0,0
64.19696,1.0,1.0,1.0,0.0,0.0,2.0,46.0,123.0,12.0,39.09375,137.0,19.199219,0.2999878,34.0,1
37.71698,1.0,1.0,1.0,0.0,0.0,1.0,55.0,74.0,38.0,35.5,139.0,12.199219,5.7998047,27.0,1
91.61896,0.0,2.0,1.0,0.0,1.0,1.0,69.0,80.0,24.0,38.0,140.0,10.3984375,1.0,172.0,1
79.10199,1.0,2.0,1.0,1.0,0.0,0.0,69.0,104.0,24.0,36.29688,134.0,8.8984375,1.3999023,94.0,1
84.99695,0.0,2.0,1.0,0.0,0.0,2.0,119.0,82.0,20.0,38.39844,133.0,14.0,1.3999023,9.0,1
78.04797,0.0,1.0,0.0,0.0,0.0,2.0,68.0,66.0,12.0,36.29688,140.0,4.6992188,7.0996094,10.0,1
62.47198,0.0,1.0,1.0,0.0,0.0,0.0,108.0,76.0,14.0,36.39844,135.0,5.7998047,0.79992676,1636.0,0
61.45398,0.0,0.0,1.0,0.0,0.0,2.0,73.0,110.0,30.0,39.5,139.0,0.19998169,1.3999023,35.0,1
59.49298,1.0,1.0,2.0,0.0,0.0,1.0,137.0,119.0,32.0,35.79688,138.0,18.097656,1.5,668.0,1
66.61499,0.0,2.0,2.0,0.0,0.0,0.0,114.0,118.0,24.0,36.29688,137.0,14.099609,1.3999023,391.0,0
78.54895,0.0,2.0,1.0,0.0,0.0,0.0,83.0,80.0,20.0,36.69531,131.0,3.699707,0.79992676,479.0,1
58.60599,1.0,3.0,4.0,0.0,0.0,1.0,57.0,115.0,34.0,37.79688,128.0,10.0,2.0,103.0,1
70.59796,0.0,2.0,1.0,1.0,0.0,1.0,44.0,116.0,12.0,35.09375,146.0,16.5,4.5996094,8.0,1
76.06598,0.0,2.0,1.0,0.0,0.0,1.0,79.0,64.0,16.0,35.59375,138.0,8.8984375,2.5996094,486.0,1
80.32898,1.0,2.0,1.0,0.0,0.0,0.0,123.0,60.0,42.0,38.19531,144.0,7.0996094,4.0996094,77.0,1
29.77399,0.0,3.0,1.0,0.0,0.0,1.0,65.0,120.0,45.0,36.89844,155.0,25.296875,1.7998047,878.0,0
54.87997,0.0,4.0,2.0,1.0,0.0,1.0,120.0,155.0,40.0,35.39844,135.0,19.5,1.5998535,8.0,1
66.41797,0.0,3.0,1.0,1.0,0.0,1.0,121.0,126.0,20.0,34.29688,145.0,48.0,0.79992676,358.0,1
88.89795,1.0,2.0,1.0,1.0,0.0,1.0,56.0,51.0,12.0,37.59375,140.0,6.5996094,0.39996338,21.0,1
42.56799,1.0,2.0,2.0,0.0,0.0,2.0,63.0,105.0,24.0,35.89844,137.0,4.899414,1.1999512,53.0,1
71.13495,1.0,3.0,2.0,1.0,0.0,1.0,118.0,80.0,32.0,38.39844,144.0,21.0,2.3999023,47.0,1
53.43997,0.0,0.0,1.0,0.0,0.0,1.0,65.0,125.0,31.0,38.19531,133.0,16.699219,7.399414,1950.0,0
76.15094,0.0,1.0,1.0,0.0,0.0,0.0,77.0,100.0,22.0,36.69531,128.0,9.5,0.6999512,26.0,1
71.78094,0.0,3.0,1.0,0.0,0.0,2.0,101.0,118.0,22.0,34.79688,141.0,0.19998169,0.79992676,129.0,1
80.23798,1.0,0.0,1.0,0.0,0.0,1.0,113.0,60.0,10.0,37.89844,136.0,15.0,1.0998535,258.0,1
44.10098,0.0,1.0,1.0,0.0,0.0,0.0,28.0,0.0,0.0,36.59375,149.0,41.09375,1.5998535,196.0,1
19.674,0.0,0.0,1.0,0.0,0.0,1.0,105.0,146.0,14.0,39.19531,148.0,22.0,7.899414,33.0,1
62.73499,0.0,1.0,1.0,0.0,0.0,0.0,113.0,110.0,22.0,35.5,130.0,30.898438,0.5,684.0,0
81.13599,1.0,3.0,1.0,0.0,0.0,2.0,60.0,62.0,24.0,38.39844,149.0,9.798828,1.1999512,885.0,0
57.91397,1.0,1.0,1.0,0.0,0.0,0.0,71.0,73.0,25.0,36.69531,148.0,13.5,7.0996094,17.0,1
69.39398,1.0,0.0,1.0,0.0,0.0,1.0,125.0,180.0,36.0,38.89844,133.0,17.199219,0.5,4.0,1
72.97998,1.0,3.0,1.0,1.0,0.0,1.0,81.0,58.0,20.0,36.19531,137.0,8.5,1.1999512,501.0,0
66.26398,1.0,0.0,4.0,0.0,0.0,1.0,57.0,100.0,31.0,38.5,141.0,22.199219,8.099609,666.0,0
85.36096,0.0,1.0,1.0,0.0,0.0,1.0,40.0,30.0,25.0,38.0,131.0,18.097656,2.699707,3.0,1
68.19397,1.0,2.0,1.0,0.0,0.0,1.0,67.0,79.0,30.0,38.59375,137.0,14.0,2.7998047,582.0,1
64.34796,1.0,1.0,1.0,0.0,0.0,0.0,63.0,122.0,28.0,38.09375,138.0,13.0,0.79992676,27.0,1
56.06299,1.0,1.0,4.0,0.0,0.0,1.0,81.0,84.0,20.0,36.5,135.0,7.0,1.2998047,25.0,1
68.62994,0.0,1.0,2.0,0.0,0.0,1.0,39.0,144.0,28.0,38.89844,143.0,1.0,5.0,960.0,0
84.37195,1.0,0.0,1.0,0.0,0.0,1.0,58.0,145.0,12.0,39.39844,129.0,13.699219,0.79992676,18.0,1
69.47797,0.0,3.0,1.0,0.0,0.0,0.0,105.0,120.0,34.0,38.19531,124.0,16.296875,2.699707,7.0,1
55.36798,0.0,1.0,1.0,0.0,0.0,1.0,138.0,135.0,25.0,37.79688,136.0,10.0,6.0,226.0,1
60.90298,0.0,1.0,1.0,0.0,0.0,2.0,103.0,55.0,10.0,35.39844,136.0,10.099609,0.79992676,253.0,1
40.55298,0.0,0.0,1.0,0.0,0.0,1.0,68.0,64.0,40.0,36.09375,137.0,10.3984375,0.79992676,4.0,1
84.758,1.0,3.0,1.0,0.0,0.0,1.0,70.0,100.0,9.0,37.89844,132.0,5.7998047,1.0,201.0,1
77.40497,1.0,2.0,1.0,0.0,0.0,0.0,81.0,76.0,20.0,38.19531,137.0,18.699219,1.0,243.0,1
76.40497,1.0,2.0,1.0,0.0,0.0,2.0,58.0,68.0,25.0,39.29688,135.0,13.298828,0.89990234,19.0,1
78.38495,1.0,0.0,1.0,0.0,0.0,1.0,61.0,55.0,12.0,36.09375,148.0,11.5,1.8999023,1369.0,0
88.99396,0.0,3.0,1.0,0.0,0.0,1.0,55.0,76.0,11.0,36.19531,147.0,33.0,0.6999512,293.0,1
58.76797,0.0,1.0,2.0,1.0,0.0,1.0,109.0,64.0,20.0,36.09375,140.0,4.6992188,1.5998535,479.0,0
83.59198,1.0,2.0,1.0,1.0,0.0,1.0,71.0,64.0,8.0,36.69531,141.0,15.599609,1.1999512,428.0,0
53.34698,0.0,3.0,1.0,0.0,0.0,0.0,109.0,122.0,20.0,36.19531,132.0,12.599609,0.6999512,160.0,1
57.91599,0.0,3.0,1.0,0.0,0.0,1.0,63.0,68.0,24.0,35.89844,132.0,10.3984375,0.89990234,769.0,1
79.16199,0.0,5.0,3.0,0.0,0.0,2.0,59.0,74.0,44.0,35.69531,141.0,6.1992188,1.2998047,343.0,1
73.86694,0.0,1.0,1.0,0.0,0.0,0.0,71.0,64.0,16.0,36.59375,136.0,9.298828,0.89990234,1474.0,1
77.66699,0.0,3.0,1.0,1.0,0.0,1.0,69.0,74.0,16.0,36.79688,137.0,9.8984375,2.2998047,20.0,1
74.034,1.0,1.0,1.0,0.0,0.0,0.0,73.0,104.0,24.0,36.19531,127.0,18.398438,0.6999512,9.0,1
72.91199,0.0,4.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,36.69531,135.0,10.0,1.0998535,18.0,1
55.88199,1.0,1.0,2.0,0.0,0.0,0.0,94.0,88.0,20.0,37.0,138.0,8.0,1.0,574.0,1
77.21295,0.0,2.0,1.0,0.0,0.0,1.0,121.0,74.0,20.0,36.09375,140.0,14.599609,0.6999512,434.0,1
20.99399,0.0,1.0,1.0,0.0,0.0,1.0,109.0,113.0,48.0,38.89844,145.0,6.1992188,0.6999512,1682.0,0
63.23297,0.0,2.0,1.0,0.0,0.0,0.0,103.0,80.0,20.0,36.09375,136.0,14.8984375,1.0,200.0,1
63.836,1.0,3.0,1.0,0.0,0.0,1.0,70.0,60.0,20.0,35.69531,136.0,14.798828,1.3999023,1315.0,0
79.06598,0.0,2.0,1.0,0.0,0.0,2.0,63.0,100.0,7.0,35.59375,127.0,17.0,2.5996094,10.0,1
72.10095,0.0,1.0,1.0,0.0,0.0,1.0,70.0,72.0,20.0,36.29688,128.0,3.2998047,5.2998047,56.0,1
83.20898,1.0,1.0,1.0,0.0,0.0,1.0,113.0,114.0,28.0,37.59375,134.0,12.0,0.6999512,6.0,1
78.00696,0.0,4.0,1.0,1.0,0.0,1.0,72.0,102.0,28.0,35.79688,137.0,3.3999023,1.2998047,611.0,1
65.31696,0.0,3.0,1.0,1.0,0.0,1.0,65.0,65.0,22.0,37.59375,132.0,12.0,9.3984375,312.0,1
48.51999,1.0,0.0,1.0,0.0,0.0,1.0,109.0,62.0,27.0,36.29688,145.0,18.097656,0.5999756,1342.0,0
47.27399,1.0,3.0,1.0,0.0,0.0,1.0,167.0,170.0,24.0,39.59375,135.0,11.699219,0.5,177.0,1
69.125,1.0,3.0,1.0,0.0,0.0,1.0,113.0,70.0,20.0,36.69531,136.0,6.5,4.0,765.0,1
72.33099,1.0,2.0,2.0,1.0,0.0,1.0,77.0,65.0,20.0,36.29688,142.0,5.6992188,1.0998535,854.0,0
57.88098,0.0,1.0,2.0,0.0,0.0,1.0,112.0,153.0,6.0,37.89844,150.0,3.0,1.0,394.0,1
65.29797,0.0,1.0,1.0,0.0,0.0,0.0,60.0,90.0,20.0,36.69531,140.0,12.298828,0.79992676,30.0,1
74.23096,0.0,1.0,1.0,0.0,0.0,2.0,75.0,65.0,13.0,36.5,138.0,13.8984375,8.199219,19.0,1
57.75998,1.0,1.0,1.0,0.0,0.0,2.0,119.0,150.0,28.0,36.39844,133.0,11.3984375,0.5999756,743.0,1
59.452,1.0,1.0,1.0,0.0,0.0,0.0,97.0,74.0,20.0,38.89844,135.0,9.599609,1.0,756.0,1
81.60394,0.0,3.0,1.0,0.0,0.0,1.0,114.0,71.0,24.0,36.39844,134.0,9.699219,1.0998535,305.0,1
47.47699,0.0,1.0,2.0,1.0,0.0,1.0,53.0,112.0,14.0,36.79688,148.0,12.798828,0.6999512,1635.0,0
61.19397,0.0,3.0,1.0,1.0,0.0,1.0,71.0,59.0,24.0,36.0,127.0,10.3984375,1.5,214.0,1
65.27295,0.0,2.0,1.0,0.0,0.0,1.0,118.0,114.0,34.0,38.69531,136.0,17.199219,0.5999756,843.0,1
63.59799,0.0,2.0,1.0,1.0,0.0,1.0,63.0,70.0,28.0,36.59375,139.0,10.199219,1.0,1424.0,0
51.86298,0.0,1.0,1.0,0.0,0.0,1.0,63.0,38.0,26.0,36.19531,140.0,4.7998047,1.8999023,677.0,0
67.61896,0.0,2.0,1.0,0.0,0.0,0.0,69.0,66.0,20.0,34.5,141.0,2.3999023,0.79992676,58.0,1
63.92099,1.0,3.0,1.0,0.0,0.0,2.0,65.0,105.0,36.0,37.89844,132.0,3.3999023,2.2998047,353.0,1
70.37097,1.0,1.0,1.0,0.0,0.0,1.0,65.0,72.0,40.0,37.69531,131.0,22.398438,0.6999512,43.0,1
62.31097,1.0,3.0,2.0,1.0,0.0,2.0,107.0,80.0,20.0,36.79688,141.0,4.5996094,0.79992676,19.0,1
64.28198,0.0,5.0,1.0,1.0,0.0,1.0,97.0,76.0,28.0,36.29688,139.0,6.0,2.0,809.0,1
66.18195,1.0,1.0,1.0,1.0,0.0,1.0,63.0,75.0,12.0,38.29688,138.0,7.1992188,1.0998535,541.0,0
47.47998,1.0,1.0,1.0,0.0,0.0,1.0,62.0,135.0,37.0,38.59375,152.0,12.5,1.5,636.0,0
68.78296,0.0,5.0,1.0,1.0,0.0,1.0,71.0,106.0,26.0,36.79688,131.0,12.798828,1.0,22.0,1
53.42099,0.0,0.0,1.0,0.0,0.0,1.0,83.0,78.0,32.0,38.29688,138.0,13.599609,1.0,2016.0,0
47.69598,0.0,1.0,2.0,0.0,0.0,2.0,142.0,115.0,25.0,39.39844,129.0,0.19998169,0.5999756,5.0,1
78.78998,1.0,0.0,1.0,0.0,0.0,1.0,115.0,136.0,32.0,34.79688,138.0,0.79992676,3.5996094,10.0,1
83.59497,0.0,1.0,1.0,1.0,0.0,1.0,110.0,130.0,28.0,37.0,133.0,14.699219,1.0,1484.0,0
20.69299,0.0,1.0,1.0,0.0,0.0,1.0,120.0,145.0,15.0,36.59375,134.0,16.898438,8.8984375,1498.0,0
69.59094,0.0,0.0,2.0,0.0,0.0,1.0,50.0,105.0,22.0,38.59375,129.0,16.5,4.0,565.0,0
68.10095,0.0,1.0,1.0,0.0,0.0,1.0,72.0,80.0,18.0,36.79688,137.0,5.899414,2.199707,1979.0,0
45.125,0.0,2.0,0.0,0.0,0.0,2.0,124.0,162.0,35.0,38.0,134.0,12.199219,4.1992188,12.0,1
75.159,1.0,2.0,1.0,0.0,0.0,1.0,43.0,127.0,24.0,34.59375,132.0,29.398438,1.1999512,6.0,1
71.81396,1.0,3.0,1.0,1.0,0.0,1.0,80.0,101.0,32.0,37.5,137.0,11.8984375,1.1999512,790.0,0
73.78796,1.0,3.0,1.0,0.0,1.0,1.0,44.0,102.0,28.0,38.89844,137.0,16.398438,1.5,540.0,1
73.27295,0.0,2.0,1.0,0.0,0.0,0.0,65.0,63.0,26.0,34.89844,134.0,11.199219,0.79992676,66.0,1
89.82098,1.0,1.0,2.0,0.0,0.0,1.0,115.0,75.0,29.0,35.39844,134.0,1.7998047,1.5,577.0,0
81.66498,1.0,0.0,1.0,0.0,0.0,1.0,97.0,100.0,24.0,38.39844,135.0,22.097656,1.0,6.0,1
85.16095,1.0,4.0,1.0,1.0,0.0,1.0,57.0,56.0,20.0,34.79688,142.0,7.0,2.8999023,25.0,1
54.853,1.0,3.0,1.0,1.0,0.0,1.0,57.0,125.0,6.0,35.69531,132.0,11.5,0.79992676,34.0,1
64.69495,0.0,4.0,1.0,0.0,0.0,1.0,30.0,0.0,0.0,37.19531,131.0,13.599609,1.5,18.0,1
38.54898,1.0,1.0,1.0,0.0,0.0,1.0,69.0,130.0,28.0,36.59375,137.0,9.3984375,0.6999512,795.0,0
67.87396,1.0,1.0,2.0,0.0,0.0,0.0,112.0,74.0,32.0,36.39844,140.0,14.199219,2.0,763.0,0
67.55896,0.0,2.0,1.0,0.0,0.0,1.0,139.0,100.0,24.0,35.09375,134.0,17.5,8.0,44.0,1
72.47595,0.0,3.0,1.0,1.0,0.0,1.0,61.0,97.0,9.0,38.39844,135.0,6.0996094,2.5,1993.0,0
68.10394,1.0,2.0,2.0,1.0,0.0,1.0,66.0,120.0,32.0,37.5,142.0,95.296875,3.5996094,1029.0,0
79.35095,0.0,4.0,1.0,1.0,0.0,2.0,101.0,74.0,16.0,36.09375,131.0,10.699219,1.8999023,31.0,1
54.55399,0.0,2.0,2.0,0.0,0.0,1.0,90.0,104.0,32.0,36.59375,137.0,7.7998047,1.0998535,2015.0,0
77.72998,1.0,2.0,1.0,0.0,0.0,2.0,80.0,68.0,28.0,36.5,110.0,20.5,0.5999756,8.0,1
43.28299,1.0,1.0,5.0,0.0,0.0,2.0,87.0,140.0,44.0,38.5,146.0,0.2999878,1.5,7.0,1
62.37399,1.0,3.0,1.0,0.0,0.0,1.0,83.0,101.0,20.0,36.79688,127.0,8.5,0.6999512,1388.0,0
70.52997,1.0,4.0,1.0,1.0,0.0,2.0,131.0,114.0,30.0,36.0,133.0,16.0,1.0998535,1816.0,0
34.53799,1.0,2.0,3.0,0.0,0.0,1.0,72.0,78.0,22.0,38.0,138.0,14.099609,0.79992676,28.0,1
64.12897,1.0,1.0,1.0,0.0,0.0,0.0,80.0,60.0,16.0,37.5,141.0,8.599609,1.0998535,344.0,1
69.08997,0.0,2.0,2.0,1.0,0.0,1.0,55.0,125.0,0.0,38.09375,137.0,12.5,0.89990234,15.0,1
80.33398,0.0,2.0,1.0,0.0,0.0,1.0,56.0,75.0,20.0,37.0,142.0,14.199219,1.1999512,2027.0,0
73.336,0.0,2.0,1.0,0.0,0.0,0.0,79.0,100.0,24.0,36.79688,134.0,4.6992188,0.79992676,6.0,1
48.05698,1.0,1.0,2.0,1.0,0.0,1.0,130.0,95.0,28.0,38.19531,137.0,13.699219,3.5,202.0,1
58.29398,1.0,1.0,2.0,0.0,0.0,1.0,103.0,108.0,24.0,36.19531,139.0,9.699219,0.5999756,1733.0,0
52.11798,0.0,1.0,2.0,1.0,0.0,1.0,53.0,60.0,24.0,36.59375,135.0,6.5,0.6999512,682.0,0
76.70898,1.0,3.0,1.0,1.0,0.0,0.0,83.0,80.0,20.0,38.89844,136.0,7.5996094,0.6999512,375.0,1
67.41095,0.0,1.0,1.0,0.0,0.0,1.0,35.0,140.0,10.0,41.0,151.0,13.0,4.2998047,4.0,1
57.05698,0.0,1.0,1.0,0.0,0.0,0.0,83.0,114.0,28.0,36.39844,139.0,6.0996094,0.79992676,6.0,1
55.17297,0.0,3.0,1.0,0.0,0.0,2.0,60.0,103.0,24.0,36.0,135.0,0.10998535,1.5998535,29.0,1
65.29999,1.0,2.0,1.0,0.0,0.0,0.0,122.0,145.0,8.0,38.89844,130.0,6.1992188,2.3999023,494.0,0
74.39294,1.0,1.0,1.0,0.0,0.0,0.0,73.0,64.0,24.0,35.59375,136.0,7.5996094,1.0998535,16.0,1
78.24799,1.0,3.0,1.0,0.0,0.0,1.0,107.0,71.0,28.0,36.29688,128.0,6.0996094,0.5999756,1456.0,0
23.76999,1.0,0.0,3.0,0.0,0.0,1.0,70.0,96.0,20.0,37.59375,135.0,10.599609,0.79992676,37.0,1
48.89798,1.0,3.0,1.0,0.0,0.0,1.0,76.0,60.0,14.0,36.39844,132.0,9.798828,4.399414,7.0,1
30.35999,0.0,0.0,2.0,0.0,0.0,1.0,100.0,115.0,10.0,37.79688,136.0,17.0,1.0,1425.0,0
38.76498,0.0,2.0,1.0,0.0,0.0,1.0,61.0,116.0,12.0,36.19531,143.0,5.5,0.6999512,202.0,1
76.31195,0.0,1.0,1.0,1.0,0.0,1.0,65.0,80.0,8.0,35.69531,135.0,23.0,11.0,51.0,1
85.99298,1.0,2.0,1.0,0.0,0.0,1.0,67.0,60.0,6.0,38.79688,142.0,13.5,2.0,8.0,1
68.37195,1.0,3.0,2.0,0.0,0.0,1.0,110.0,141.0,30.0,36.0,144.0,8.099609,1.3999023,551.0,1
81.74695,1.0,2.0,1.0,0.0,0.0,1.0,113.0,117.0,24.0,36.29688,136.0,10.798828,1.0998535,311.0,1
64.54199,1.0,2.0,1.0,0.0,0.0,1.0,112.0,124.0,40.0,38.0,139.0,7.5996094,0.5,100.0,1
75.99695,0.0,2.0,1.0,0.0,0.0,1.0,112.0,83.0,18.0,38.39844,139.0,9.298828,3.7998047,1423.0,1
65.54999,0.0,2.0,1.0,0.0,0.0,2.0,106.0,55.0,16.0,35.59375,140.0,10.3984375,1.0998535,24.0,1
44.89499,1.0,0.0,1.0,0.0,0.0,1.0,53.0,130.0,22.0,36.39844,129.0,41.195312,1.5,1757.0,0
35.603,0.0,1.0,1.0,0.0,0.0,0.0,79.0,120.0,22.0,39.59375,133.0,25.597656,0.79992676,814.0,1
65.74695,1.0,1.0,1.0,0.0,0.0,2.0,67.0,55.0,8.0,38.0,135.0,13.599609,1.2998047,186.0,1
43.39499,1.0,1.0,1.0,0.0,0.0,2.0,107.0,130.0,46.0,36.0,140.0,3.0,1.0,1379.0,0
61.79599,0.0,1.0,1.0,0.0,0.0,2.0,108.0,140.0,12.0,38.0,130.0,46.59375,1.5998535,15.0,1
51.099,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,40.29688,128.0,15.0,0.6999512,3.0,1
50.02597,0.0,1.0,1.0,0.0,0.0,0.0,108.0,70.0,4.0,36.09375,137.0,15.0,7.5,415.0,0
80.58295,0.0,4.0,1.0,0.0,0.0,1.0,70.0,77.0,30.0,38.29688,138.0,8.599609,0.6999512,14.0,1
66.5,0.0,2.0,1.0,0.0,0.0,1.0,85.0,88.0,16.0,36.39844,133.0,10.8984375,2.2998047,539.0,1
52.62997,0.0,1.0,1.0,0.0,0.0,0.0,101.0,80.0,22.0,37.79688,132.0,10.0,1.0998535,838.0,1
58.04199,0.0,2.0,2.0,1.0,0.0,1.0,70.0,101.0,24.0,35.39844,136.0,6.2998047,2.5,754.0,0
68.58295,1.0,1.0,1.0,0.0,0.0,0.0,72.0,145.0,24.0,35.59375,137.0,9.199219,1.5998535,806.0,0
44.49597,1.0,2.0,2.0,0.0,0.0,0.0,116.0,118.0,32.0,39.09375,145.0,16.796875,0.79992676,16.0,1
78.05298,0.0,4.0,1.0,0.0,0.0,1.0,111.0,120.0,10.0,36.0,138.0,9.3984375,3.7998047,1025.0,0
74.995,1.0,0.0,1.0,0.0,0.0,1.0,50.0,120.0,18.0,36.19531,135.0,51.195312,4.7998047,25.0,1
78.26099,0.0,3.0,5.0,0.0,0.0,1.0,75.0,103.0,20.0,38.0,128.0,7.0,1.0998535,176.0,1
80.80194,0.0,1.0,1.0,1.0,0.0,1.0,99.0,110.0,10.0,36.59375,151.0,21.398438,5.899414,44.0,1
34.86697,1.0,3.0,1.0,0.0,0.0,1.0,128.0,56.0,27.0,35.19531,147.0,6.0996094,0.89990234,597.0,0
81.55194,1.0,3.0,1.0,0.0,0.0,1.0,126.0,67.0,22.0,38.09375,133.0,10.798828,0.5,828.0,0
41.336,1.0,0.0,1.0,0.0,0.0,1.0,77.0,110.0,31.0,36.19531,139.0,11.5,0.6999512,1707.0,0
73.63696,1.0,3.0,1.0,1.0,0.0,1.0,83.0,100.0,25.0,35.59375,142.0,6.0996094,1.1999512,821.0,0
87.06396,1.0,3.0,1.0,0.0,0.0,1.0,100.0,61.0,24.0,36.09375,133.0,6.7998047,1.0998535,70.0,1
44.85699,0.0,4.0,2.0,0.0,0.0,1.0,68.0,105.0,8.0,35.29688,142.0,8.3984375,0.5999756,135.0,1
47.09399,1.0,1.0,1.0,0.0,0.0,1.0,53.0,76.0,29.0,38.0,148.0,16.097656,1.1999512,1012.0,0
47.45798,0.0,6.0,1.0,0.0,0.0,1.0,79.0,71.0,18.0,35.59375,152.0,24.597656,1.5,238.0,1
64.99695,0.0,2.0,1.0,0.0,0.0,1.0,100.0,78.0,20.0,36.39844,144.0,6.0996094,1.5,1770.0,0
69.04297,1.0,2.0,1.0,0.0,0.0,1.0,62.0,66.0,39.0,36.59375,145.0,13.798828,2.0996094,18.0,1
66.70795,0.0,1.0,1.0,0.0,0.0,2.0,56.0,124.0,46.0,38.29688,138.0,15.199219,9.599609,23.0,1
66.45599,0.0,1.0,1.0,0.0,0.0,1.0,85.0,70.0,20.0,36.39844,129.0,4.7998047,0.89990234,1952.0,0
71.20599,0.0,2.0,1.0,0.0,0.0,2.0,58.0,65.0,10.0,36.89844,132.0,10.199219,2.5996094,379.0,0
63.46899,1.0,1.0,1.0,0.0,0.0,0.0,110.0,122.0,20.0,36.29688,136.0,12.099609,0.89990234,301.0,1
64.99896,0.0,1.0,1.0,0.0,0.0,1.0,123.0,59.0,6.0,36.19531,146.0,15.3984375,1.5,531.0,0
65.69196,0.0,1.0,1.0,0.0,0.0,1.0,151.0,146.0,32.0,39.19531,141.0,15.798828,4.5996094,26.0,1
57.46198,0.0,3.0,1.0,1.0,0.0,1.0,86.0,88.0,22.0,37.0,143.0,11.599609,1.2998047,703.0,0
72.13995,0.0,3.0,1.0,0.0,0.0,1.0,77.0,200.0,30.0,36.0,128.0,13.798828,1.3999023,449.0,0
56.81598,1.0,4.0,1.0,1.0,0.0,1.0,115.0,72.0,24.0,36.19531,133.0,7.7998047,1.5998535,5.0,1
69.66498,0.0,0.0,2.0,0.0,0.0,1.0,108.0,70.0,18.0,36.79688,137.0,14.798828,0.89990234,19.0,1
72.01599,0.0,1.0,1.0,0.0,0.0,2.0,116.0,77.0,37.0,38.39844,148.0,13.599609,2.5,25.0,1
59.064,0.0,1.0,1.0,0.0,0.0,0.0,109.0,80.0,24.0,38.19531,139.0,5.899414,0.89990234,418.0,1
79.31799,0.0,3.0,1.0,0.0,0.0,2.0,128.0,160.0,14.0,35.09375,136.0,19.296875,1.0,104.0,1
82.55396,1.0,1.0,1.0,0.0,0.0,1.0,67.0,126.0,34.0,35.69531,138.0,14.699219,2.8999023,4.0,1
88.11499,0.0,1.0,1.0,0.0,0.0,1.0,105.0,100.0,36.0,36.19531,142.0,11.298828,1.6999512,1347.0,1
67.685,1.0,0.0,2.0,0.0,0.0,1.0,0.0,0.0,0.0,36.5,143.0,24.199219,2.0996094,49.0,1
52.07098,0.0,1.0,2.0,0.0,0.0,1.0,69.0,112.0,11.0,39.59375,144.0,25.296875,0.89990234,89.0,1
60.78299,1.0,1.0,1.0,0.0,0.0,0.0,96.0,118.0,16.0,37.0,130.0,11.3984375,0.5,52.0,1
59.60797,0.0,5.0,1.0,1.0,0.0,1.0,81.0,83.0,26.0,37.09375,138.0,7.6992188,2.0,827.0,0
66.90997,1.0,1.0,1.0,0.0,0.0,0.0,103.0,103.0,30.0,36.79688,133.0,7.6992188,1.7998047,673.0,1
58.71597,0.0,7.0,1.0,0.0,0.0,1.0,117.0,76.0,24.0,35.79688,137.0,11.3984375,1.1999512,409.0,1
46.47998,0.0,4.0,2.0,0.0,0.0,1.0,77.0,60.0,26.0,37.59375,141.0,8.298828,1.1999512,7.0,1
29.71399,0.0,2.0,0.0,0.0,0.0,2.0,120.0,55.0,14.0,36.09375,128.0,2.699707,1.5,7.0,1
71.737,0.0,2.0,1.0,0.0,0.0,0.0,110.0,89.0,20.0,35.69531,137.0,7.2998047,1.0,1406.0,0
65.01794,0.0,1.0,1.0,0.0,0.0,2.0,73.0,0.0,0.0,35.89844,149.0,14.3984375,1.5998535,3.0,1
72.40796,1.0,5.0,1.0,1.0,0.0,1.0,108.0,80.0,23.0,36.29688,138.0,13.3984375,1.6999512,84.0,1
58.11899,0.0,3.0,2.0,1.0,0.0,1.0,101.0,98.0,22.0,36.79688,137.0,8.199219,0.79992676,590.0,0
59.53198,1.0,0.0,1.0,0.0,0.0,1.0,59.0,94.0,10.0,38.09375,133.0,14.798828,1.6999512,22.0,1
67.66895,0.0,0.0,1.0,0.0,0.0,1.0,40.0,150.0,30.0,40.19531,131.0,27.597656,9.798828,10.0,1
59.66599,0.0,1.0,1.0,0.0,0.0,0.0,102.0,114.0,24.0,36.39844,144.0,12.8984375,1.2998047,233.0,1
68.89294,0.0,3.0,2.0,0.0,0.0,1.0,57.0,150.0,10.0,39.89844,136.0,11.3984375,0.79992676,22.0,1
59.03598,0.0,2.0,1.0,0.0,0.0,1.0,49.0,120.0,16.0,36.39844,132.0,7.0996094,2.8999023,1055.0,0
61.82898,1.0,4.0,1.0,0.0,0.0,2.0,118.0,75.0,10.0,35.89844,147.0,14.699219,1.1999512,30.0,1
37.396,1.0,3.0,2.0,0.0,0.0,2.0,73.0,120.0,24.0,37.09375,132.0,5.899414,3.199707,17.0,1
43.93399,1.0,2.0,2.0,1.0,0.0,1.0,46.0,71.0,24.0,36.09375,143.0,8.5,1.6999512,551.0,0
51.086,0.0,0.0,1.0,0.0,0.0,1.0,71.0,56.0,8.0,36.89844,145.0,9.699219,1.7998047,66.0,1
51.81897,1.0,5.0,1.0,1.0,0.0,1.0,77.0,71.0,24.0,36.79688,136.0,8.099609,3.7998047,1690.0,0
76.474,0.0,1.0,1.0,0.0,0.0,0.0,113.0,75.0,29.0,34.5,137.0,12.8984375,2.5996094,865.0,0
72.14496,1.0,2.0,1.0,0.0,0.0,0.0,115.0,106.0,30.0,36.0,126.0,9.3984375,0.6999512,5.0,1
37.96298,0.0,4.0,1.0,0.0,0.0,1.0,63.0,105.0,20.0,36.0,137.0,6.6992188,1.8999023,10.0,1
42.965,0.0,0.0,1.0,0.0,0.0,1.0,43.0,138.0,36.0,38.79688,144.0,19.5,3.0,28.0,1
72.65198,0.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,38.0,142.0,6.1992188,2.5996094,3.0,1
57.728,0.0,2.0,1.0,1.0,0.0,0.0,105.0,86.0,24.0,37.69531,131.0,5.899414,0.5999756,86.0,1
65.487,0.0,2.0,1.0,0.0,0.0,1.0,58.0,77.0,32.0,35.5,136.0,9.699219,1.3999023,28.0,1
64.06299,1.0,3.0,1.0,1.0,0.0,0.0,79.0,102.0,24.0,36.5,133.0,20.398438,0.5,23.0,1
76.63495,0.0,2.0,1.0,0.0,0.0,1.0,47.0,95.0,30.0,37.5,134.0,14.3984375,1.5998535,59.0,1
46.55399,0.0,1.0,1.0,0.0,0.0,2.0,73.0,80.0,20.0,36.69531,139.0,6.6992188,1.1999512,429.0,0
65.03796,0.0,2.0,1.0,0.0,0.0,1.0,69.0,108.0,24.0,38.39844,142.0,0.6999512,0.5,17.0,1
78.65796,0.0,2.0,1.0,1.0,0.0,2.0,63.0,59.0,7.0,38.69531,141.0,19.199219,2.2998047,264.0,1
71.99695,0.0,1.0,1.0,0.0,0.0,0.0,50.0,132.0,34.0,37.89844,137.0,10.699219,1.1999512,7.0,1
53.46997,0.0,1.0,0.0,0.0,0.0,0.0,142.0,68.0,10.0,38.19531,138.0,11.0,0.89990234,31.0,1
43.20599,0.0,4.0,2.0,0.0,0.0,1.0,60.0,130.0,34.0,37.29688,143.0,9.5,1.7998047,16.0,1
57.30899,0.0,0.0,1.0,0.0,0.0,2.0,52.0,76.0,32.0,39.09375,138.0,9.699219,1.1999512,20.0,1
85.63196,0.0,1.0,1.0,0.0,0.0,2.0,69.0,66.0,20.0,36.09375,139.0,15.099609,3.2998047,811.0,0
80.383,0.0,3.0,1.0,0.0,0.0,1.0,67.0,70.0,20.0,36.09375,139.0,12.0,1.0,71.0,1
51.129,0.0,0.0,3.0,0.0,0.0,1.0,50.0,140.0,20.0,41.19531,149.0,7.5,4.5996094,680.0,0
58.09698,0.0,1.0,3.0,1.0,0.0,1.0,57.0,120.0,10.0,38.29688,137.0,16.597656,1.0998535,1775.0,0
63.439,1.0,1.0,1.0,0.0,0.0,1.0,78.0,80.0,6.0,36.39844,141.0,4.7998047,0.5999756,1073.0,0
89.82599,1.0,0.0,1.0,0.0,0.0,1.0,77.0,118.0,28.0,36.19531,133.0,16.398438,1.0998535,4.0,1
75.409,1.0,1.0,1.0,0.0,0.0,1.0,73.0,128.0,24.0,35.69531,138.0,39.09375,0.6999512,558.0,0
74.81696,1.0,2.0,1.0,0.0,0.0,0.0,107.0,130.0,24.0,36.09375,133.0,7.1992188,1.0,292.0,1
49.96597,0.0,0.0,1.0,0.0,0.0,1.0,106.0,79.0,28.0,38.09375,134.0,3.699707,1.0,261.0,1
73.21295,0.0,2.0,1.0,0.0,0.0,1.0,61.0,118.0,32.0,34.5,136.0,10.798828,2.199707,1087.0,1
71.79999,0.0,1.0,1.0,0.0,0.0,1.0,53.0,49.0,24.0,37.39844,138.0,11.8984375,1.0,511.0,1
68.34198,0.0,2.0,1.0,0.0,0.0,1.0,58.0,90.0,12.0,36.29688,145.0,15.199219,5.7998047,24.0,1
76.23798,0.0,6.0,1.0,1.0,0.0,1.0,98.0,95.0,24.0,36.89844,139.0,10.3984375,1.5,27.0,1
90.95996,1.0,0.0,1.0,0.0,0.0,1.0,107.0,154.0,54.0,36.19531,151.0,8.3984375,0.6999512,5.0,1
64.61896,0.0,1.0,1.0,0.0,0.0,0.0,69.0,138.0,22.0,36.5,144.0,17.898438,0.5999756,25.0,1
60.22198,0.0,3.0,2.0,1.0,0.0,1.0,65.0,70.0,24.0,35.89844,134.0,11.5,0.89990234,19.0,1
76.97198,1.0,2.0,2.0,0.0,0.0,1.0,85.0,100.0,20.0,36.5,139.0,4.6992188,1.5998535,1424.0,0
23.84399,1.0,1.0,3.0,0.0,0.0,2.0,82.0,150.0,24.0,38.39844,137.0,0.04999542,0.79992676,105.0,1
36.70099,1.0,3.0,1.0,0.0,0.0,2.0,53.0,125.0,30.0,34.79688,134.0,1.7998047,2.3999023,6.0,1
66.89398,0.0,2.0,1.0,0.0,0.0,1.0,18.0,35.0,36.0,38.19531,137.0,9.8984375,2.0996094,534.0,0
53.14697,0.0,2.0,4.0,0.0,0.0,1.0,75.0,72.0,18.0,36.09375,136.0,6.6992188,1.0998535,1162.0,1
62.46997,0.0,4.0,1.0,1.0,0.0,0.0,65.0,85.0,28.0,36.0,138.0,6.2998047,1.0998535,265.0,1
80.87097,1.0,2.0,1.0,0.0,0.0,1.0,77.0,134.0,28.0,36.5,136.0,17.296875,0.89990234,1174.0,1
49.61298,1.0,1.0,1.0,0.0,0.0,1.0,67.0,120.0,48.0,38.89844,130.0,11.0,0.5999756,2019.0,0
70.44995,1.0,3.0,1.0,0.0,0.0,2.0,67.0,64.0,12.0,36.39844,141.0,6.7998047,2.3999023,499.0,0
63.258,0.0,5.0,1.0,1.0,0.0,1.0,68.0,71.0,24.0,36.39844,137.0,4.7998047,0.89990234,1000.0,0
77.008,0.0,5.0,1.0,1.0,1.0,1.0,126.0,67.0,24.0,36.0,132.0,6.5996094,0.89990234,11.0,1
89.84796,0.0,3.0,1.0,1.0,1.0,1.0,59.0,132.0,34.0,37.59375,137.0,22.097656,0.89990234,918.0,0
74.146,1.0,2.0,1.0,0.0,0.0,1.0,116.0,116.0,24.0,36.39844,130.0,6.5,0.5,803.0,0
85.89996,1.0,1.0,1.0,0.0,1.0,1.0,57.0,64.0,20.0,37.39844,142.0,8.699219,0.79992676,358.0,1
72.87299,0.0,1.0,1.0,0.0,0.0,0.0,79.0,74.0,16.0,36.29688,140.0,11.699219,0.89990234,66.0,1
65.53894,0.0,2.0,2.0,0.0,0.0,0.0,139.0,120.0,35.0,36.19531,141.0,43.09375,0.89990234,191.0,1
37.69998,0.0,2.0,1.0,0.0,0.0,1.0,142.0,130.0,12.0,36.5,138.0,19.296875,10.0,360.0,0
48.353,0.0,4.0,1.0,1.0,0.0,1.0,20.0,135.0,24.0,36.29688,149.0,49.898438,3.3999023,3.0,1
75.38098,0.0,2.0,1.0,0.0,0.0,1.0,115.0,59.0,24.0,37.89844,141.0,6.5,1.6999512,1708.0,0
49.99597,1.0,0.0,1.0,0.0,0.0,1.0,48.0,140.0,44.0,39.79688,151.0,17.296875,1.3999023,87.0,1
48.73099,1.0,1.0,1.0,0.0,0.0,0.0,79.0,75.0,20.0,36.69531,139.0,4.0996094,0.79992676,418.0,0
72.02496,1.0,2.0,1.0,0.0,0.0,2.0,105.0,114.0,24.0,36.39844,138.0,24.5,0.79992676,735.0,1
69.47595,1.0,1.0,2.0,1.0,0.0,1.0,132.0,105.0,13.0,38.59375,137.0,8.699219,0.5,358.0,0
79.39795,0.0,1.0,1.0,0.0,0.0,1.0,109.0,132.0,8.0,39.5,148.0,5.5,0.79992676,1082.0,0
49.02399,0.0,4.0,2.0,0.0,0.0,1.0,68.0,80.0,23.0,35.39844,126.0,18.898438,2.2998047,9.0,1
67.16797,0.0,1.0,1.0,0.0,0.0,0.0,105.0,72.0,20.0,36.59375,142.0,5.399414,1.0,239.0,1
72.375,1.0,4.0,1.0,0.0,0.0,1.0,46.0,170.0,48.0,36.39844,140.0,30.796875,5.0996094,309.0,1
64.84094,0.0,0.0,1.0,0.0,0.0,0.0,65.0,115.0,29.0,38.59375,138.0,10.3984375,1.7998047,28.0,1
65.55499,0.0,1.0,2.0,0.0,0.0,2.0,31.0,0.0,36.0,38.29688,132.0,58.59375,0.5999756,3.0,1
66.42297,1.0,1.0,1.0,0.0,0.0,0.0,87.0,100.0,28.0,37.79688,139.0,6.2998047,0.5999756,109.0,1
47.866,0.0,2.0,1.0,0.0,0.0,1.0,70.0,80.0,16.0,36.69531,144.0,5.0996094,1.5998535,1731.0,0
83.39996,0.0,3.0,1.0,0.0,0.0,1.0,73.0,137.0,40.0,36.09375,150.0,4.899414,2.2998047,90.0,1
76.03796,0.0,2.0,1.0,0.0,0.0,0.0,99.0,64.0,16.0,36.19531,136.0,3.2998047,1.1999512,236.0,1
50.64999,0.0,1.0,1.0,0.0,0.0,0.0,117.0,50.0,20.0,36.39844,141.0,12.699219,1.0998535,388.0,1
63.89899,1.0,1.0,2.0,0.0,0.0,0.0,53.0,132.0,12.0,38.5,134.0,21.097656,1.2998047,17.0,1
75.258,0.0,2.0,1.0,0.0,0.0,2.0,44.0,108.0,16.0,38.19531,145.0,21.398438,1.1999512,9.0,1
63.53998,0.0,1.0,3.0,0.0,0.0,1.0,120.0,120.0,25.0,37.79688,142.0,10.298828,1.1999512,24.0,1
33.33899,1.0,1.0,3.0,1.0,0.0,1.0,83.0,70.0,20.0,36.09375,135.0,7.0,0.89990234,1371.0,0
99.28497,0.0,3.0,1.0,0.0,1.0,1.0,45.0,70.0,10.0,36.39844,132.0,13.199219,2.2998047,53.0,1
25.54099,0.0,0.0,4.0,0.0,0.0,1.0,121.0,60.0,24.0,36.69531,137.0,20.0,3.8999023,498.0,0
58.478,0.0,4.0,1.0,1.0,0.0,1.0,106.0,88.0,36.0,36.39844,139.0,9.099609,1.8999023,896.0,1
64.44598,1.0,1.0,2.0,1.0,0.0,1.0,118.0,115.0,14.0,36.09375,138.0,52.09375,3.7998047,71.0,1
72.40497,0.0,2.0,1.0,1.0,0.0,1.0,69.0,110.0,28.0,39.0,143.0,12.699219,0.89990234,1855.0,0
39.15399,1.0,3.0,1.0,0.0,0.0,1.0,49.0,68.0,20.0,35.0,143.0,5.2998047,1.2998047,526.0,0
43.88998,0.0,0.0,1.0,0.0,0.0,1.0,100.0,114.0,25.0,36.59375,153.0,16.699219,1.6999512,1345.0,0
76.75299,1.0,5.0,2.0,0.0,1.0,1.0,173.0,22.0,8.0,35.89844,140.0,27.0,1.0998535,6.0,1
76.49597,0.0,2.0,1.0,0.0,0.0,2.0,72.0,64.0,20.0,36.29688,136.0,11.699219,0.89990234,473.0,0
73.61798,1.0,4.0,1.0,0.0,0.0,0.0,57.0,67.0,5.0,36.29688,149.0,10.0,0.6999512,67.0,1
49.34198,1.0,2.0,3.0,0.0,0.0,1.0,115.0,95.0,16.0,36.79688,155.0,31.796875,1.1999512,17.0,1
42.46997,0.0,2.0,1.0,0.0,0.0,1.0,77.0,74.0,20.0,36.79688,123.0,14.0,0.39996338,536.0,1
72.31799,0.0,2.0,1.0,0.0,0.0,1.0,63.0,60.0,16.0,36.5,137.0,5.7998047,1.3999023,158.0,1
52.88998,0.0,2.0,1.0,1.0,0.0,1.0,75.0,74.0,20.0,37.79688,140.0,4.0,0.89990234,12.0,1
62.05099,0.0,0.0,1.0,0.0,0.0,1.0,75.0,120.0,28.0,36.0,144.0,5.899414,1.1999512,1289.0,1
57.98999,0.0,4.0,1.0,0.0,0.0,1.0,81.0,73.0,28.0,36.0,134.0,22.796875,0.5999756,46.0,1
47.16998,0.0,0.0,2.0,0.0,0.0,1.0,137.0,136.0,12.0,37.59375,134.0,9.699219,1.1999512,1396.0,0
54.74298,0.0,3.0,1.0,0.0,0.0,2.0,72.0,110.0,32.0,37.89844,128.0,0.04999542,0.5999756,4.0,1
70.62598,0.0,3.0,2.0,0.0,1.0,1.0,63.0,96.0,22.0,36.0,123.0,27.398438,1.7998047,726.0,0
60.11499,1.0,7.0,1.0,1.0,0.0,2.0,67.0,106.0,24.0,36.69531,141.0,4.5996094,1.1999512,275.0,1
21.85899,0.0,1.0,1.0,0.0,0.0,1.0,65.0,106.0,20.0,35.69531,128.0,14.099609,0.89990234,5.0,1
55.85199,1.0,1.0,1.0,0.0,0.0,1.0,33.0,150.0,12.0,38.69531,140.0,0.5,1.6999512,903.0,0
87.23895,1.0,2.0,1.0,0.0,0.0,1.0,112.0,93.0,24.0,36.39844,134.0,5.2998047,0.89990234,577.0,0
44.81897,1.0,3.0,2.0,0.0,0.0,1.0,153.0,115.0,29.0,39.09375,138.0,16.5,0.79992676,803.0,0
44.65698,1.0,0.0,1.0,0.0,0.0,1.0,83.0,62.0,22.0,35.79688,140.0,7.7998047,1.8999023,431.0,1
59.98898,0.0,0.0,1.0,0.0,0.0,1.0,148.0,125.0,40.0,36.29688,140.0,13.099609,0.5,4.0,1
70.21497,0.0,1.0,1.0,1.0,0.0,0.0,117.0,22.0,18.0,38.0,137.0,10.199219,1.2998047,173.0,1
28.55899,1.0,1.0,2.0,0.0,0.0,1.0,78.0,127.0,36.0,38.39844,142.0,33.09375,0.6999512,138.0,1
72.73895,0.0,3.0,1.0,0.0,0.0,1.0,57.0,116.0,24.0,36.19531,135.0,7.399414,0.89990234,103.0,1
87.72296,1.0,2.0,1.0,1.0,0.0,1.0,61.0,58.0,16.0,37.79688,137.0,10.298828,0.6999512,390.0,1
81.85394,0.0,5.0,1.0,0.0,0.0,1.0,112.0,76.0,20.0,36.19531,133.0,7.899414,1.7998047,1083.0,1
35.96997,1.0,2.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,37.79688,143.0,15.099609,0.89990234,1418.0,0
59.39798,0.0,2.0,1.0,0.0,0.0,2.0,62.0,125.0,36.0,39.09375,138.0,13.0,4.6992188,536.0,0
59.64398,1.0,1.0,3.0,0.0,0.0,0.0,45.0,112.0,38.0,37.89844,138.0,6.2998047,0.5999756,8.0,1
49.54398,1.0,2.0,2.0,0.0,0.0,1.0,75.0,68.0,20.0,37.0,129.0,8.298828,0.89990234,417.0,0
57.74698,1.0,0.0,1.0,0.0,0.0,1.0,107.0,135.0,39.0,37.69531,150.0,13.8984375,2.0996094,7.0,1
66.086,1.0,4.0,1.0,0.0,0.0,2.0,141.0,138.0,47.0,38.69531,135.0,10.099609,0.89990234,305.0,1
76.06,0.0,2.0,1.0,0.0,0.0,1.0,61.0,118.0,12.0,38.19531,136.0,9.798828,1.5998535,15.0,1
95.05298,0.0,0.0,1.0,0.0,0.0,1.0,67.0,80.0,25.0,36.09375,142.0,6.0996094,1.2998047,873.0,1
64.66498,1.0,4.0,1.0,1.0,0.0,1.0,93.0,75.0,30.0,36.39844,132.0,14.8984375,0.89990234,781.0,0
76.84296,0.0,3.0,2.0,0.0,0.0,1.0,108.0,126.0,13.0,39.29688,143.0,15.5,1.0998535,440.0,0
77.85895,0.0,5.0,1.0,0.0,0.0,2.0,83.0,76.0,28.0,35.59375,140.0,6.399414,1.5998535,294.0,1
66.46698,1.0,1.0,2.0,1.0,0.0,1.0,45.0,140.0,36.0,38.59375,143.0,10.599609,1.5,4.0,1
50.40698,0.0,3.0,1.0,0.0,0.0,1.0,132.0,72.0,10.0,38.39844,139.0,10.8984375,1.0,4.0,1
54.31097,0.0,0.0,1.0,0.0,0.0,1.0,72.0,77.0,36.0,38.69531,130.0,8.298828,0.5999756,17.0,1
72.38098,0.0,1.0,1.0,0.0,0.0,1.0,129.0,106.0,34.0,38.19531,142.0,5.0,1.1999512,89.0,1
81.18298,1.0,2.0,1.0,0.0,0.0,1.0,62.0,79.0,20.0,36.39844,134.0,4.6992188,0.89990234,779.0,0
69.72998,0.0,2.0,1.0,0.0,0.0,2.0,52.0,65.0,24.0,36.19531,135.0,8.0,1.0,584.0,0
76.74695,0.0,6.0,1.0,0.0,0.0,2.0,77.0,77.0,24.0,36.09375,140.0,11.099609,1.0,211.0,1
41.06998,1.0,2.0,1.0,1.0,0.0,1.0,89.5,115.0,24.0,36.5,148.0,17.097656,2.0996094,4.0,1
63.41397,1.0,2.0,1.0,1.0,0.0,0.0,112.0,174.0,28.0,36.0,139.0,13.8984375,1.2998047,66.0,1
57.47598,1.0,1.0,3.0,0.0,0.0,0.0,111.0,110.0,26.0,36.79688,149.0,6.1992188,1.2998047,59.0,1
63.784,0.0,2.0,1.0,0.0,0.0,1.0,125.0,134.0,28.0,35.5,144.0,68.5,0.89990234,1054.0,0
67.10699,1.0,1.0,1.0,0.0,0.0,0.0,103.0,92.0,24.0,38.09375,129.0,6.5,0.5999756,87.0,1
50.73798,0.0,1.0,1.0,1.0,0.0,1.0,68.0,70.0,8.0,36.0,147.0,12.298828,0.6999512,350.0,1
26.26099,0.0,4.0,2.0,1.0,0.0,1.0,41.0,0.0,46.0,39.09375,143.0,11.699219,1.6999512,4.0,1
47.63898,1.0,1.0,1.0,0.0,0.0,0.0,77.0,80.0,20.0,36.59375,136.0,1.1999512,0.79992676,723.0,1
72.51196,0.0,1.0,2.0,0.0,0.0,1.0,109.0,124.0,33.0,38.0,137.0,10.099609,0.5,1056.0,0
26.75699,1.0,0.0,1.0,0.0,0.0,1.0,80.0,139.0,24.0,38.0,138.0,19.898438,0.79992676,1722.0,0
50.034,1.0,3.0,1.0,0.0,0.0,2.0,112.0,125.0,26.0,39.0,143.0,2.2998047,2.2998047,5.0,1
61.60999,0.0,1.0,1.0,0.0,0.0,1.0,111.0,101.0,28.0,38.59375,142.0,14.199219,1.3999023,6.0,1
89.72998,1.0,6.0,1.0,0.0,0.0,1.0,70.0,60.0,20.0,36.5,131.0,12.099609,2.199707,100.0,1
54.409,0.0,3.0,1.0,0.0,0.0,1.0,78.0,84.0,18.0,36.79688,146.0,6.5,0.6999512,1812.0,0
48.43799,0.0,1.0,1.0,0.0,0.0,2.0,58.0,170.0,26.0,39.89844,150.0,0.5999756,3.5996094,11.0,1
58.995,0.0,0.0,1.0,0.0,0.0,1.0,60.0,144.0,32.0,39.19531,135.0,29.0,0.89990234,666.0,0
83.68195,1.0,0.0,1.0,0.0,0.0,1.0,53.0,65.0,22.0,36.09375,140.0,31.5,0.89990234,5.0,1
70.76495,0.0,5.0,1.0,1.0,1.0,1.0,121.0,120.0,50.0,38.89844,143.0,27.398438,1.0998535,19.0,1
71.27197,0.0,2.0,1.0,0.0,0.0,1.0,120.0,112.0,28.0,35.89844,138.0,11.199219,1.2998047,20.0,1
49.28699,0.0,1.0,1.0,0.0,0.0,1.0,115.0,140.0,28.0,38.0,137.0,34.09375,0.5,28.0,1
66.64496,1.0,1.0,2.0,0.0,0.0,1.0,51.0,104.0,38.0,38.79688,131.0,20.0,2.0996094,1527.0,0
54.30798,1.0,2.0,1.0,1.0,0.0,1.0,68.0,122.0,8.0,38.09375,160.0,18.5,0.79992676,4.0,1
64.38898,1.0,0.0,1.0,0.0,0.0,1.0,100.0,130.0,24.0,37.39844,141.0,7.0,0.6999512,6.0,1
50.396,1.0,1.0,1.0,1.0,0.0,1.0,73.0,54.0,22.0,36.69531,137.0,6.7998047,0.5999756,1086.0,0
53.728,0.0,1.0,2.0,0.0,0.0,0.0,103.0,55.0,12.0,36.59375,141.0,8.699219,0.89990234,7.0,1
86.89899,0.0,7.0,1.0,1.0,0.0,2.0,78.0,93.0,16.0,36.29688,134.0,5.899414,1.0998535,23.0,1
54.19299,0.0,3.0,1.0,0.0,0.0,1.0,80.0,50.0,22.0,36.19531,152.0,4.899414,1.5,55.0,1
74.86896,1.0,2.0,1.0,0.0,0.0,0.0,123.0,80.0,40.0,35.39844,132.0,12.3984375,1.0,4.0,1
73.15796,1.0,2.0,1.0,0.0,0.0,1.0,107.0,80.0,25.0,36.09375,130.0,11.099609,8.099609,679.0,1
59.504,0.0,3.0,1.0,0.0,0.0,2.0,87.0,69.0,22.0,36.39844,133.0,2.699707,0.89990234,6.0,1
42.74597,0.0,3.0,1.0,0.0,0.0,2.0,85.0,72.0,16.0,37.39844,137.0,3.5996094,0.89990234,998.0,0
80.66498,1.0,4.0,1.0,0.0,0.0,1.0,112.0,104.0,16.0,36.29688,137.0,3.0,0.5999756,1033.0,0
28.85699,0.0,1.0,1.0,0.0,0.0,1.0,75.0,115.0,16.0,39.19531,141.0,10.3984375,1.5,1886.0,0
57.91397,1.0,1.0,3.0,1.0,0.0,1.0,119.0,116.0,40.0,38.29688,134.0,14.199219,0.79992676,837.0,1
68.01398,0.0,2.0,2.0,0.0,0.0,0.0,49.0,110.0,14.0,39.29688,142.0,12.5,0.79992676,68.0,1
46.27798,0.0,1.0,1.0,0.0,0.0,0.0,93.0,110.0,20.0,36.19531,140.0,8.699219,0.89990234,1979.0,0
74.48297,0.0,2.0,1.0,0.0,0.0,1.0,111.0,60.0,32.0,36.79688,142.0,6.899414,1.5998535,2012.0,0
21.20699,1.0,0.0,1.0,0.0,0.0,1.0,124.0,160.0,37.0,39.09375,149.0,10.0,1.0,685.0,0
58.49698,1.0,1.0,1.0,0.0,0.0,0.0,93.0,77.0,22.0,36.59375,136.0,9.298828,1.5,134.0,1
82.80096,1.0,0.0,1.0,0.0,0.0,1.0,64.0,54.0,24.0,37.39844,134.0,13.5,1.6999512,368.0,1
47.97498,0.0,1.0,1.0,0.0,0.0,1.0,105.0,105.0,30.0,34.19531,140.0,15.0,5.7998047,536.0,0
68.42999,0.0,4.0,1.0,0.0,0.0,2.0,63.0,75.0,10.0,36.19531,143.0,8.099609,1.0998535,52.0,1
54.883,1.0,4.0,2.0,1.0,0.0,1.0,113.0,104.0,24.0,36.29688,137.0,8.298828,2.5,261.0,1
72.45996,1.0,2.0,1.0,0.0,1.0,1.0,43.0,111.0,42.0,38.69531,144.0,21.5,0.79992676,10.0,1
55.17899,0.0,3.0,1.0,0.0,0.0,1.0,82.0,69.0,28.0,35.69531,133.0,5.2998047,1.5998535,296.0,1
40.81598,0.0,3.0,1.0,0.0,0.0,1.0,63.0,114.0,16.0,36.79688,135.0,7.899414,1.0,1825.0,0
42.823,1.0,1.0,1.0,0.0,0.0,0.0,67.0,130.0,50.0,39.59375,149.0,3.2998047,1.5,74.0,1
72.09296,0.0,1.0,1.0,0.0,0.0,0.0,93.0,96.0,20.0,37.09375,136.0,11.298828,1.0,53.0,1
19.75099,0.0,0.0,2.0,0.0,0.0,1.0,113.0,112.0,24.0,37.09375,137.0,14.599609,0.89990234,1822.0,0
77.74896,0.0,2.0,1.0,0.0,0.0,1.0,107.0,107.0,36.0,35.69531,136.0,6.6992188,1.0,307.0,1
66.91595,0.0,2.0,1.0,1.0,0.0,2.0,102.0,55.0,6.0,39.39844,125.0,17.296875,0.89990234,23.0,1
58.21198,1.0,3.0,1.0,1.0,0.0,1.0,37.0,35.0,12.0,35.79688,122.0,34.296875,3.0,3.0,1
56.46799,0.0,3.0,5.0,0.0,0.0,1.0,69.0,138.0,32.0,38.19531,133.0,9.798828,2.5996094,18.0,1
67.47198,0.0,1.0,1.0,0.0,0.0,0.0,66.0,83.0,16.0,36.19531,137.0,5.2998047,0.5999756,530.0,0
57.60699,1.0,0.0,1.0,0.0,0.0,1.0,115.0,124.0,32.0,38.69531,138.0,16.296875,2.2998047,163.0,1
75.95898,1.0,2.0,1.0,0.0,0.0,2.0,95.0,70.0,18.0,36.09375,135.0,6.1992188,1.1999512,241.0,1
74.06396,0.0,1.0,1.0,0.0,0.0,1.0,115.0,95.0,12.0,37.5,135.0,10.0,1.0998535,1859.0,0
28.674,0.0,1.0,2.0,0.0,0.0,1.0,71.0,113.0,28.0,39.09375,136.0,15.3984375,0.79992676,122.0,1
63.94299,1.0,3.0,3.0,0.0,0.0,1.0,67.0,96.0,22.0,38.19531,133.0,9.798828,0.6999512,637.0,0
71.99695,0.0,0.0,2.0,0.0,0.0,1.0,100.0,75.0,18.0,36.5,139.0,8.5,1.0,222.0,1
57.65598,0.0,2.0,1.0,0.0,0.0,0.0,72.0,101.0,30.0,38.59375,131.0,5.6992188,0.89990234,120.0,1
75.86597,1.0,2.0,2.0,0.0,0.0,1.0,61.0,131.0,10.0,36.09375,132.0,19.898438,1.8999023,69.0,1
54.63098,1.0,2.0,1.0,0.0,0.0,1.0,99.0,184.0,14.0,38.5,135.0,23.5,0.39996338,1321.0,0
77.74695,0.0,1.0,0.0,0.0,0.0,0.0,89.0,80.0,18.0,36.89844,133.0,19.296875,1.2998047,422.0,1
61.314,1.0,3.0,1.0,0.0,0.0,0.0,109.0,78.0,24.0,37.09375,141.0,9.099609,0.89990234,47.0,1
75.01196,0.0,3.0,1.0,1.0,0.0,1.0,109.0,73.0,28.0,36.39844,139.0,10.298828,3.699707,372.0,1
64.64899,1.0,1.0,1.0,0.0,0.0,0.0,73.0,70.0,20.0,36.0,141.0,8.099609,1.5998535,392.0,1
70.64795,1.0,0.0,1.0,0.0,0.0,1.0,121.0,138.0,40.0,38.19531,138.0,28.5,1.2998047,15.0,1
78.80597,0.0,1.0,2.0,0.0,0.0,0.0,66.0,71.0,20.0,35.89844,142.0,17.5,2.2998047,15.0,1
71.88794,0.0,2.0,1.0,1.0,0.0,1.0,83.0,70.0,20.0,35.59375,133.0,5.399414,2.199707,243.0,1
61.55197,0.0,2.0,1.0,0.0,0.0,2.0,103.0,104.0,36.0,37.79688,148.0,0.6999512,1.7998047,7.0,1
59.96698,0.0,5.0,1.0,1.0,0.0,1.0,107.0,72.0,7.0,36.09375,141.0,5.899414,1.0998535,15.0,1
60.41599,1.0,0.0,1.0,0.0,0.0,1.0,127.0,125.0,32.0,38.39844,145.0,15.099609,1.2998047,665.0,0
68.646,0.0,1.0,1.0,0.0,0.0,0.0,105.0,128.0,30.0,36.09375,137.0,5.5,0.5,930.0,0
69.44299,1.0,4.0,1.0,1.0,1.0,1.0,108.0,135.0,16.0,37.09375,139.0,30.699219,5.399414,511.0,0
60.15298,0.0,1.0,1.0,0.0,0.0,0.0,83.0,86.0,20.0,38.39844,139.0,6.5996094,0.6999512,205.0,1
64.30396,0.0,1.0,1.0,0.0,0.0,2.0,77.0,62.0,28.0,37.79688,134.0,8.8984375,1.2998047,1728.0,0
55.866,0.0,2.0,1.0,0.0,0.0,1.0,70.0,140.0,20.0,36.0,138.0,22.597656,1.8999023,783.0,1
63.89899,1.0,2.0,2.0,1.0,0.0,1.0,71.0,110.0,40.0,35.79688,129.0,18.398438,2.2998047,17.0,1
75.63599,1.0,0.0,1.0,0.0,0.0,1.0,53.0,105.0,12.0,37.0,125.0,10.8984375,1.2998047,699.0,0
24.36699,0.0,0.0,1.0,0.0,0.0,1.0,125.0,150.0,14.0,39.39844,145.0,5.0996094,0.6999512,9.0,1
71.47198,0.0,2.0,1.0,0.0,0.0,1.0,109.0,104.0,22.0,36.39844,134.0,6.899414,0.89990234,122.0,1
20.31799,1.0,1.0,1.0,0.0,0.0,2.0,115.0,75.0,27.0,33.89844,148.0,11.298828,1.5998535,719.0,0
79.55396,1.0,0.0,1.0,0.0,0.0,1.0,115.0,180.0,36.0,36.79688,138.0,10.8984375,1.6999512,12.0,1
47.89297,0.0,3.0,2.0,1.0,0.0,1.0,123.0,94.0,24.0,36.09375,140.0,3.2998047,7.2998047,1567.0,1
50.06198,1.0,2.0,1.0,0.0,0.0,1.0,72.0,119.0,32.0,35.5,138.0,6.1992188,1.0998535,8.0,1
92.15594,0.0,1.0,1.0,1.0,0.0,1.0,63.0,120.0,12.0,36.09375,141.0,12.0,0.6999512,3.0,1
41.67599,0.0,3.0,2.0,0.0,0.0,0.0,74.0,98.0,20.0,38.59375,129.0,12.298828,1.0998535,208.0,1
36.67899,1.0,2.0,1.0,0.0,0.0,1.0,139.0,114.0,10.0,39.5,135.0,18.898438,10.3984375,1397.0,0
58.06198,0.0,3.0,2.0,0.0,0.0,1.0,138.0,145.0,0.0,38.19531,143.0,11.699219,0.6999512,592.0,0
67.10999,0.0,1.0,1.0,1.0,0.0,1.0,69.0,108.0,22.0,39.09375,144.0,26.699219,5.6992188,9.0,1
39.93198,0.0,1.0,1.0,0.0,0.0,0.0,90.0,114.0,16.0,38.0,142.0,1.0,1.5,33.0,1
64.76898,1.0,1.0,1.0,1.0,0.0,1.0,59.0,67.0,32.0,38.09375,144.0,16.199219,8.8984375,1790.0,0
71.10699,1.0,2.0,1.0,0.0,0.0,2.0,55.0,104.0,10.0,36.59375,133.0,39.59375,1.8999023,79.0,1
70.034,0.0,2.0,1.0,1.0,0.0,1.0,65.0,85.0,18.0,35.89844,136.0,8.8984375,2.5996094,208.0,1
64.45996,1.0,2.0,1.0,0.0,0.0,1.0,91.0,106.0,22.0,36.89844,130.0,12.5,0.6999512,1266.0,1
74.69995,1.0,1.0,1.0,0.0,0.0,1.0,126.0,111.0,29.0,36.19531,136.0,11.699219,2.0996094,40.0,1
49.54999,1.0,4.0,1.0,0.0,0.0,1.0,83.0,72.0,20.0,35.79688,132.0,9.798828,1.8999023,395.0,1
74.42798,1.0,3.0,1.0,1.0,0.0,1.0,73.0,60.0,15.0,35.59375,143.0,5.5,1.2998047,719.0,1
67.59998,1.0,0.0,1.0,0.0,0.0,1.0,124.0,118.0,24.0,38.5,127.0,21.199219,0.5999756,14.0,1
68.53894,0.0,1.0,2.0,1.0,0.0,1.0,87.0,115.0,6.0,38.69531,149.0,8.599609,0.79992676,985.0,0
84.50897,0.0,2.0,1.0,0.0,0.0,1.0,69.0,158.0,30.0,38.19531,149.0,7.399414,1.2998047,13.0,1
78.21198,0.0,1.0,1.0,0.0,0.0,1.0,63.0,138.0,40.0,39.59375,137.0,9.298828,1.0,5.0,1
49.59299,1.0,1.0,2.0,0.0,0.0,1.0,110.0,100.0,25.0,36.09375,144.0,9.798828,7.0,717.0,0
52.01898,0.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,32.89844,132.0,64.890625,3.0996094,228.0,1
29.06799,0.0,1.0,1.0,0.0,0.0,1.0,65.0,130.0,32.0,35.59375,128.0,20.898438,1.0,1984.0,0
78.32196,0.0,2.0,1.0,0.0,0.0,1.0,128.0,59.0,36.0,37.09375,138.0,12.5,3.3999023,1201.0,1
60.58899,1.0,2.0,1.0,1.0,0.0,1.0,51.0,135.0,35.0,36.79688,135.0,22.0,4.899414,1316.0,0
59.81897,1.0,0.0,2.0,0.0,0.0,1.0,84.0,66.0,26.0,36.79688,139.0,16.796875,1.2998047,846.0,0
67.95898,0.0,2.0,1.0,0.0,0.0,1.0,90.0,116.0,20.0,36.29688,136.0,10.199219,1.0998535,461.0,0
70.71295,1.0,1.0,1.0,0.0,0.0,0.0,77.0,78.0,20.0,35.69531,138.0,4.7998047,1.5,563.0,0
70.03998,1.0,2.0,1.0,0.0,0.0,2.0,93.0,105.0,32.0,39.0,132.0,10.599609,1.0998535,35.0,1
66.72095,1.0,1.0,2.0,0.0,0.0,1.0,81.0,72.0,20.0,37.79688,130.0,6.1992188,1.1999512,38.0,1
75.33197,1.0,1.0,1.0,1.0,0.0,1.0,64.0,110.0,26.0,36.09375,126.0,19.5,1.3999023,38.0,1
67.77295,0.0,2.0,1.0,0.0,0.0,1.0,73.0,100.0,16.0,35.69531,139.0,18.5,1.0998535,541.0,1
33.60999,0.0,4.0,2.0,1.0,0.0,1.0,117.0,61.0,32.0,38.39844,138.0,12.599609,0.89990234,25.0,1
64.91998,0.0,1.0,1.0,0.0,0.0,2.0,55.0,210.0,5.0,39.29688,131.0,49.398438,2.0,156.0,1
37.25897,0.0,1.0,1.0,0.0,0.0,1.0,59.0,118.0,10.0,38.39844,134.0,6.899414,2.0996094,958.0,0
37.20697,0.0,3.0,2.0,0.0,0.0,1.0,74.0,74.0,20.0,37.69531,134.0,7.899414,0.5999756,15.0,1
54.853,1.0,4.0,1.0,0.0,0.0,0.0,113.0,75.0,11.0,38.79688,132.0,20.699219,6.5,14.0,1
69.495,0.0,0.0,1.0,0.0,0.0,1.0,49.0,102.0,8.0,38.0,137.0,7.0,0.6999512,987.0,0
67.87396,0.0,1.0,1.0,0.0,0.0,0.0,62.0,135.0,40.0,35.59375,135.0,19.5,1.7998047,172.0,1
72.05194,0.0,3.0,3.0,1.0,0.0,1.0,57.0,65.0,28.0,36.5,132.0,7.0996094,1.1999512,340.0,1
24.01399,1.0,1.0,1.0,0.0,0.0,1.0,112.0,144.0,30.0,40.0,147.0,16.898438,0.6999512,22.0,1
76.19696,0.0,3.0,1.0,0.0,0.0,2.0,127.0,49.0,29.0,36.09375,137.0,15.298828,0.79992676,95.0,1
50.01199,0.0,2.0,2.0,0.0,0.0,0.0,69.0,76.0,20.0,36.39844,133.0,55.0,0.6999512,6.0,1
54.086,1.0,0.0,1.0,0.0,0.0,1.0,62.0,110.0,12.0,39.79688,151.0,4.5996094,0.6999512,36.0,1
18.84999,0.0,0.0,1.0,0.0,0.0,1.0,93.0,100.0,10.0,37.59375,137.0,22.398438,5.899414,914.0,0
54.34598,0.0,1.0,1.0,0.0,0.0,2.0,120.0,84.0,24.0,36.59375,139.0,5.399414,1.0,4.0,1
74.79797,1.0,1.0,1.0,0.0,0.0,0.0,103.0,110.0,26.0,36.09375,136.0,11.5,3.8999023,901.0,0
87.76697,1.0,1.0,1.0,0.0,0.0,1.0,55.0,165.0,36.0,37.79688,143.0,23.796875,0.5,57.0,1
65.26196,1.0,1.0,1.0,0.0,0.0,0.0,115.0,100.0,20.0,39.0,139.0,10.5,1.0,929.0,0
48.47897,0.0,1.0,1.0,0.0,0.0,1.0,107.0,112.0,30.0,35.79688,129.0,41.898438,6.5996094,772.0,0
40.323,0.0,3.0,1.0,0.0,0.0,1.0,115.0,110.0,27.0,36.19531,142.0,18.5,1.2998047,685.0,0
41.89697,0.0,2.0,1.0,0.0,0.0,1.0,85.0,77.0,20.0,36.39844,135.0,3.199707,1.1999512,576.0,1
66.43396,0.0,4.0,1.0,1.0,0.0,1.0,105.0,124.0,25.0,37.79688,139.0,24.398438,1.3999023,128.0,1
72.70599,0.0,0.0,1.0,0.0,0.0,1.0,80.0,112.0,27.0,36.89844,138.0,11.099609,1.3999023,1319.0,0
61.448,0.0,3.0,2.0,0.0,0.0,1.0,117.0,82.0,28.0,36.59375,139.0,7.0,1.1999512,608.0,1
64.34998,1.0,4.0,1.0,0.0,0.0,2.0,74.0,98.0,24.0,35.59375,130.0,13.199219,1.0,20.0,1
68.43799,0.0,1.0,1.0,0.0,0.0,0.0,68.0,75.0,22.0,38.59375,133.0,9.5,1.0998535,108.0,1
68.06799,1.0,6.0,1.0,1.0,0.0,1.0,42.0,70.0,37.0,39.39844,148.0,15.8984375,1.3999023,466.0,0
39.75098,1.0,3.0,2.0,0.0,0.0,1.0,106.0,67.0,10.0,38.0,135.0,8.798828,0.79992676,385.0,0
22.648,0.0,0.0,1.0,0.0,0.0,1.0,67.0,122.0,12.0,37.89844,132.0,11.8984375,1.8999023,554.0,0
30.795,1.0,2.0,1.0,1.0,0.0,1.0,55.0,116.0,11.0,38.69531,140.0,13.3984375,0.89990234,13.0,1
72.04095,0.0,3.0,2.0,0.0,0.0,0.0,69.0,140.0,44.0,38.5,127.0,4.5,1.6999512,36.0,1
55.38699,0.0,2.0,1.0,0.0,0.0,0.0,128.0,83.0,24.0,36.59375,134.0,7.5996094,2.7998047,6.0,1
60.81897,0.0,2.0,0.0,0.0,0.0,1.0,113.0,64.0,22.0,36.79688,130.0,9.3984375,1.6999512,194.0,1
32.99899,1.0,2.0,0.0,0.0,0.0,1.0,62.0,130.0,8.0,36.59375,127.0,11.599609,4.1992188,10.0,1
73.05695,0.0,1.0,1.0,0.0,0.0,0.0,69.0,134.0,36.0,38.0,142.0,20.296875,1.2998047,127.0,1
68.12,0.0,1.0,1.0,0.0,0.0,1.0,108.0,96.0,22.0,35.39844,126.0,6.899414,0.5,25.0,1
83.64398,0.0,3.0,1.0,0.0,0.0,0.0,116.0,66.0,32.0,36.0,139.0,9.798828,2.0996094,819.0,0
34.69699,0.0,3.0,1.0,0.0,0.0,1.0,103.0,126.0,16.0,36.19531,130.0,10.298828,1.0998535,156.0,1
85.94696,0.0,3.0,1.0,1.0,1.0,1.0,60.0,79.0,24.0,35.89844,131.0,8.199219,1.1999512,127.0,1
79.38696,1.0,3.0,1.0,0.0,0.0,1.0,60.0,106.0,24.0,36.89844,151.0,16.296875,0.6999512,559.0,0
82.96198,0.0,1.0,1.0,0.0,0.0,2.0,127.0,148.0,50.0,40.09375,147.0,13.798828,1.0998535,6.0,1
19.21999,0.0,0.0,1.0,0.0,0.0,1.0,81.0,66.0,42.0,38.79688,135.0,8.3984375,0.89990234,1734.0,0
48.98798,1.0,2.0,1.0,0.0,0.0,0.0,123.0,136.0,26.0,36.39844,142.0,23.0,3.2998047,501.0,1
56.13397,1.0,1.0,2.0,0.0,0.0,2.0,102.0,105.0,33.0,36.29688,133.0,23.097656,6.1992188,14.0,1
67.09399,1.0,2.0,1.0,0.0,0.0,2.0,125.0,55.0,8.0,38.89844,134.0,14.3984375,0.6999512,381.0,0
38.67999,0.0,2.0,1.0,1.0,0.0,1.0,136.0,108.0,8.0,36.0,145.0,25.0,8.0,8.0,1
60.76398,1.0,2.0,1.0,0.0,0.0,1.0,101.0,72.0,24.0,36.59375,138.0,10.099609,1.5,89.0,1
38.83099,1.0,0.0,1.0,0.0,0.0,1.0,45.0,180.0,18.0,39.5,151.0,1.3999023,1.5998535,18.0,1
55.75897,1.0,0.0,1.0,0.0,0.0,1.0,63.0,114.0,6.0,38.09375,144.0,11.599609,0.6999512,1390.0,0
61.68698,1.0,3.0,2.0,1.0,0.0,1.0,67.0,110.0,40.0,36.69531,148.0,11.298828,1.5,6.0,1
60.745,1.0,1.0,2.0,0.0,0.0,2.0,42.0,112.0,16.0,38.09375,144.0,11.199219,1.0,1313.0,0
35.62198,1.0,1.0,1.0,0.0,0.0,1.0,131.0,108.0,12.0,39.19531,156.0,14.599609,0.89990234,1757.0,0
42.69998,0.0,3.0,3.0,0.0,0.0,1.0,107.0,111.0,36.0,38.79688,145.0,12.3984375,0.89990234,845.0,0
38.59799,0.0,2.0,1.0,0.0,0.0,1.0,102.0,77.0,30.0,38.29688,139.0,10.599609,1.0998535,187.0,1
69.91595,0.0,3.0,1.0,1.0,0.0,2.0,130.0,145.0,26.0,39.39844,156.0,12.099609,2.5996094,472.0,0
71.29095,0.0,1.0,2.0,1.0,0.0,1.0,55.0,100.0,32.0,38.39844,146.0,11.8984375,7.5,5.0,1
46.78699,0.0,4.0,3.0,0.0,0.0,1.0,105.0,120.0,10.0,37.79688,145.0,7.1992188,3.5,833.0,0
82.086,1.0,1.0,2.0,1.0,0.0,1.0,103.0,80.0,16.0,36.79688,144.0,7.0996094,1.2998047,21.0,1
49.5,1.0,2.0,1.0,1.0,0.0,1.0,67.0,130.0,28.0,36.79688,143.0,4.5,0.6999512,15.0,1
53.26199,0.0,1.0,1.0,0.0,0.0,0.0,135.0,55.0,24.0,35.69531,150.0,10.0,1.1999512,16.0,1
63.73398,1.0,5.0,2.0,1.0,0.0,1.0,75.0,118.0,28.0,35.79688,134.0,4.2998047,1.5,94.0,1
63.66599,0.0,1.0,2.0,1.0,0.0,1.0,38.0,145.0,12.0,38.69531,145.0,71.890625,2.5,415.0,1
67.88495,0.0,0.0,1.0,0.0,0.0,1.0,73.0,110.0,22.0,36.39844,131.0,25.796875,1.3999023,24.0,1
72.35596,1.0,1.0,1.0,1.0,0.0,1.0,60.0,160.0,8.0,39.39844,148.0,26.699219,1.1999512,1798.0,0
82.11896,1.0,3.0,1.0,1.0,1.0,1.0,92.0,60.0,24.0,36.29688,136.0,6.2998047,1.5998535,2022.0,0
77.13599,0.0,3.0,1.0,0.0,0.0,1.0,93.0,96.0,11.0,36.19531,134.0,10.3984375,1.8999023,8.0,1
78.18799,1.0,1.0,1.0,0.0,1.0,1.0,98.0,98.0,20.0,37.0,139.0,10.0,1.0998535,1018.0,0
64.93396,0.0,1.0,1.0,0.0,0.0,2.0,50.0,118.0,30.0,40.0,136.0,18.898438,1.5,7.0,1
41.435,1.0,3.0,2.0,1.0,0.0,2.0,109.0,116.0,28.0,36.39844,130.0,44.898438,1.6999512,41.0,1
83.05298,0.0,3.0,1.0,1.0,0.0,1.0,51.0,53.0,16.0,36.89844,142.0,6.1992188,2.0,1387.0,0
80.93097,0.0,2.0,1.0,0.0,0.0,2.0,134.0,126.0,36.0,36.0,142.0,1.0,3.5,17.0,1
81.38794,0.0,1.0,1.0,0.0,0.0,1.0,63.0,70.0,37.0,39.0,138.0,17.5,4.1992188,9.0,1
47.26898,0.0,2.0,1.0,0.0,0.0,1.0,80.0,80.0,30.0,36.69531,134.0,12.298828,0.6999512,1723.0,0
42.31097,0.0,1.0,1.0,0.0,0.0,0.0,118.0,113.0,25.0,35.5,141.0,22.0,11.699219,8.0,1
49.495,1.0,2.0,2.0,0.0,0.0,1.0,47.0,176.0,8.0,38.39844,146.0,13.798828,0.79992676,710.0,0
57.33099,1.0,2.0,1.0,0.0,0.0,1.0,77.0,80.0,22.0,36.5,128.0,5.5,1.1999512,24.0,1
62.42798,0.0,0.0,2.0,0.0,0.0,1.0,70.0,70.0,26.0,37.0,141.0,11.199219,1.0,7.0,1
69.81,1.0,6.0,1.0,0.0,0.0,0.0,115.0,72.0,24.0,38.09375,135.0,10.099609,1.0,149.0,1
66.90796,1.0,2.0,1.0,0.0,0.0,0.0,79.0,110.0,24.0,36.39844,132.0,6.399414,1.0,53.0,1
76.53699,1.0,1.0,2.0,1.0,0.0,2.0,58.0,70.0,14.0,39.09375,141.0,18.199219,1.1999512,3.0,1
59.75098,0.0,0.0,1.0,0.0,0.0,1.0,98.0,104.0,8.0,40.0,142.0,9.298828,1.3999023,1846.0,0
91.35394,1.0,2.0,2.0,0.0,1.0,1.0,77.0,104.0,26.0,37.29688,156.0,7.6992188,1.3999023,287.0,1
58.836,1.0,0.0,1.0,0.0,0.0,1.0,109.0,120.0,24.0,38.39844,138.0,11.798828,1.0,53.0,1
46.22598,0.0,4.0,3.0,1.0,0.0,1.0,61.0,145.0,8.0,38.39844,129.0,13.5,1.0,1585.0,0
65.69495,1.0,1.0,1.0,0.0,0.0,0.0,59.0,60.0,22.0,35.89844,128.0,29.199219,2.0996094,45.0,1
44.07098,0.0,3.0,1.0,1.0,0.0,1.0,111.0,167.0,10.0,38.79688,149.0,17.597656,1.0998535,83.0,1
68.12299,0.0,1.0,1.0,0.0,0.0,1.0,44.0,71.0,14.0,35.89844,129.0,13.298828,3.3999023,41.0,1
75.27698,0.0,1.0,1.0,0.0,0.0,1.0,65.0,64.0,22.0,37.59375,145.0,11.3984375,1.6999512,30.0,1
77.73895,0.0,0.0,1.0,0.0,0.0,1.0,132.0,115.0,8.0,38.19531,138.0,10.3984375,2.5996094,121.0,1
73.18799,1.0,4.0,1.0,1.0,0.0,1.0,77.0,50.0,25.0,36.09375,145.0,7.0996094,1.5998535,753.0,1
42.38498,1.0,2.0,1.0,0.0,0.0,0.0,75.0,88.0,32.0,35.0,139.0,9.099609,0.79992676,133.0,1
65.24597,0.0,2.0,1.0,0.0,0.0,0.0,103.0,64.0,12.0,36.5,136.0,14.8984375,0.6999512,15.0,1
23.11299,0.0,0.0,2.0,0.0,0.0,1.0,107.0,76.0,24.0,37.89844,135.0,11.798828,3.0996094,503.0,0
79.04999,1.0,1.0,1.0,1.0,0.0,1.0,65.0,75.0,32.0,36.19531,136.0,12.199219,3.5,1366.0,0
86.17096,1.0,0.0,1.0,0.0,0.0,1.0,50.0,38.0,24.0,38.89844,137.0,12.599609,0.79992676,1583.0,0
68.91699,1.0,2.0,1.0,0.0,0.0,1.0,123.0,185.0,26.0,38.0,141.0,1.5,1.0,9.0,1
68.28198,1.0,4.0,1.0,1.0,0.0,1.0,114.0,140.0,28.0,37.59375,144.0,19.597656,1.5,228.0,1
71.84698,0.0,1.0,1.0,1.0,0.0,1.0,0.0,0.0,12.0,38.59375,133.0,6.2998047,4.899414,980.0,0
33.58798,0.0,2.0,2.0,0.0,0.0,1.0,46.0,61.0,16.0,35.69531,148.0,32.09375,5.5996094,56.0,1
42.50497,0.0,2.0,1.0,1.0,0.0,0.0,107.0,140.0,28.0,36.09375,135.0,24.398438,0.89990234,20.0,1
79.258,0.0,1.0,2.0,0.0,0.0,0.0,107.0,107.0,24.0,36.59375,135.0,19.097656,7.399414,37.0,1
66.88599,1.0,1.0,1.0,1.0,0.0,1.0,64.0,75.0,9.0,37.79688,137.0,6.0996094,1.3999023,982.0,0
85.55798,1.0,3.0,1.0,1.0,0.0,0.0,113.0,70.0,14.0,39.09375,136.0,15.699219,2.0996094,5.0,1
69.25397,1.0,0.0,1.0,0.0,0.0,1.0,128.0,115.0,8.0,38.0,133.0,19.296875,1.7998047,6.0,1
58.03699,0.0,1.0,1.0,0.0,0.0,1.0,109.0,130.0,28.0,39.0,141.0,14.298828,1.6999512,16.0,1
58.90997,1.0,4.0,1.0,1.0,0.0,1.0,75.0,66.0,24.0,36.29688,143.0,11.099609,0.89990234,55.0,1
58.245,1.0,1.0,2.0,0.0,0.0,1.0,125.0,107.0,29.0,35.5,130.0,15.3984375,1.2998047,13.0,1
72.04895,0.0,2.0,1.0,0.0,0.0,1.0,143.0,64.0,16.0,36.19531,137.0,11.0,1.2998047,1523.0,0
42.05298,0.0,1.0,3.0,0.0,0.0,1.0,62.0,120.0,24.0,36.79688,140.0,10.099609,1.2998047,149.0,1
58.80099,1.0,7.0,1.0,1.0,0.0,1.0,72.0,74.0,28.0,36.39844,135.0,11.199219,1.0998535,686.0,0
73.32196,0.0,3.0,1.0,0.0,0.0,1.0,113.0,60.0,9.0,38.39844,133.0,6.2998047,1.3999023,42.0,1
58.87997,1.0,3.0,1.0,1.0,0.0,1.0,109.0,107.0,38.0,36.29688,137.0,20.199219,0.89990234,14.0,1
77.13098,0.0,3.0,1.0,0.0,0.0,0.0,62.0,82.0,12.0,36.39844,135.0,5.5996094,1.1999512,465.0,1
55.66098,1.0,1.0,1.0,0.0,0.0,1.0,53.0,109.0,32.0,39.09375,134.0,13.599609,0.79992676,15.0,1
82.80096,0.0,4.0,1.0,0.0,1.0,2.0,59.0,66.0,28.0,37.29688,134.0,6.6992188,1.7998047,165.0,1
74.00397,1.0,1.0,1.0,0.0,0.0,0.0,68.0,71.0,24.0,37.29688,138.0,10.3984375,1.0998535,217.0,1
59.76199,0.0,1.0,2.0,0.0,0.0,0.0,77.0,80.0,20.0,36.09375,139.0,7.0996094,0.79992676,136.0,1
70.23999,1.0,1.0,1.0,1.0,0.0,1.0,64.0,64.0,20.0,38.09375,135.0,8.199219,1.1999512,1490.0,0
67.34595,1.0,0.0,1.0,0.0,0.0,1.0,127.0,76.0,24.0,35.69531,143.0,12.099609,1.2998047,44.0,1
45.02698,1.0,0.0,1.0,0.0,0.0,1.0,61.0,48.0,24.0,36.19531,142.0,5.6992188,1.3999023,743.0,0
48.40198,0.0,1.0,1.0,0.0,0.0,0.0,135.0,125.0,18.0,38.0,141.0,30.898438,1.1999512,21.0,1
74.93195,0.0,2.0,1.0,0.0,0.0,1.0,77.0,66.0,24.0,36.39844,132.0,5.7998047,1.6999512,42.0,1
53.40198,0.0,1.0,1.0,0.0,0.0,0.0,60.0,60.0,25.0,35.89844,125.0,10.3984375,5.2998047,102.0,1
68.67596,0.0,1.0,1.0,0.0,0.0,2.0,78.0,70.0,22.0,36.19531,134.0,5.5996094,2.3999023,483.0,0
71.98395,1.0,0.0,1.0,0.0,0.0,1.0,115.0,125.0,38.0,38.39844,136.0,10.798828,6.7998047,7.0,1
48.48499,0.0,2.0,1.0,0.0,0.0,1.0,63.0,58.0,26.0,35.59375,128.0,6.0,0.5,1738.0,0
63.44397,1.0,1.0,1.0,0.0,0.0,1.0,70.0,62.0,20.0,36.39844,138.0,5.5996094,0.89990234,4.0,1
73.01794,1.0,0.0,1.0,0.0,0.0,1.0,106.0,113.0,24.0,36.89844,138.0,27.796875,1.0998535,1365.0,0
69.97894,0.0,2.0,1.0,0.0,0.0,1.0,70.0,105.0,24.0,35.89844,138.0,21.597656,2.5996094,6.0,1
70.48297,0.0,2.0,1.0,0.0,0.0,2.0,93.0,69.0,32.0,36.0,139.0,15.5,1.1999512,364.0,0
56.86499,0.0,2.0,2.0,1.0,0.0,1.0,61.0,94.0,8.0,36.5,137.0,6.7998047,0.79992676,13.0,1
66.18994,1.0,2.0,1.0,1.0,0.0,1.0,113.0,110.0,20.0,36.0,143.0,13.099609,1.6999512,635.0,1
23.379,1.0,0.0,1.0,0.0,0.0,1.0,77.0,110.0,30.0,38.89844,138.0,14.298828,0.79992676,1378.0,0
80.05499,1.0,2.0,1.0,0.0,0.0,1.0,51.0,84.0,29.0,36.29688,136.0,17.5,1.2998047,1033.0,0
59.20599,0.0,0.0,1.0,0.0,0.0,1.0,70.0,130.0,40.0,38.0,143.0,11.8984375,1.0,7.0,1
61.92697,0.0,4.0,2.0,0.0,0.0,1.0,83.0,80.0,33.0,36.69531,141.0,2.0,1.6999512,432.0,1
66.22595,0.0,0.0,1.0,0.0,0.0,1.0,108.0,70.0,26.0,35.59375,138.0,8.798828,0.5,708.0,1
75.15399,1.0,1.0,1.0,0.0,0.0,1.0,53.0,62.0,10.0,38.19531,128.0,11.099609,0.6999512,300.0,1
76.97998,0.0,4.0,1.0,0.0,0.0,2.0,45.0,74.0,14.0,37.89844,148.0,4.2998047,2.5996094,16.0,1
59.40598,0.0,2.0,1.0,0.0,0.0,1.0,57.0,114.0,28.0,36.5,135.0,7.5996094,2.7998047,96.0,1
66.24194,1.0,4.0,1.0,0.0,0.0,1.0,109.0,110.0,20.0,36.19531,139.0,7.6992188,1.0998535,491.0,0
51.98398,0.0,1.0,1.0,0.0,0.0,0.0,110.0,105.0,10.0,38.39844,140.0,6.7998047,1.1999512,656.0,1
63.452,0.0,0.0,1.0,0.0,0.0,1.0,76.0,104.0,32.0,39.29688,132.0,12.099609,0.79992676,8.0,1
52.36099,0.0,2.0,1.0,0.0,0.0,1.0,68.0,110.0,22.0,36.5,141.0,16.398438,2.5996094,168.0,1
77.96899,1.0,1.0,1.0,0.0,0.0,1.0,103.0,96.0,36.0,36.09375,129.0,12.199219,0.6999512,19.0,1
41.91898,0.0,3.0,2.0,0.0,0.0,1.0,76.0,69.0,20.0,36.0,135.0,3.7998047,0.5,24.0,1
88.172,0.0,3.0,1.0,1.0,0.0,1.0,0.0,0.0,30.0,36.39844,126.0,10.699219,5.5996094,3.0,1
81.06995,1.0,2.0,1.0,0.0,0.0,2.0,115.0,142.0,36.0,37.69531,155.0,24.0,1.5,5.0,1
78.40399,1.0,1.0,1.0,0.0,0.0,1.0,110.0,215.0,24.0,35.89844,138.0,9.798828,0.6999512,34.0,1
41.90799,0.0,5.0,1.0,0.0,0.0,1.0,80.0,70.0,25.0,36.69531,139.0,10.298828,1.7998047,5.0,1
68.84595,1.0,0.0,1.0,0.0,0.0,1.0,105.0,130.0,10.0,39.39844,137.0,24.398438,4.6992188,554.0,0
33.72998,1.0,0.0,2.0,0.0,0.0,1.0,95.0,104.0,24.0,37.69531,133.0,5.0,0.6999512,1321.0,0
56.12299,1.0,4.0,1.0,1.0,0.0,1.0,61.0,74.0,12.0,35.09375,138.0,10.199219,4.899414,1213.0,1
80.77496,1.0,4.0,1.0,0.0,0.0,2.0,53.0,73.0,22.0,38.39844,139.0,18.597656,7.399414,18.0,1
42.92398,0.0,2.0,1.0,0.0,0.0,1.0,63.0,132.0,50.0,39.5,135.0,32.59375,1.5,20.0,1
86.75397,1.0,1.0,1.0,0.0,0.0,1.0,51.0,65.0,38.0,36.19531,142.0,17.0,2.7998047,35.0,1
62.89899,0.0,2.0,1.0,0.0,0.0,1.0,63.0,65.0,24.0,37.79688,143.0,15.199219,1.6999512,903.0,0
26.53499,1.0,1.0,1.0,0.0,0.0,2.0,0.0,0.0,0.0,38.89844,146.0,50.09375,0.89990234,3.0,1
58.01498,1.0,1.0,0.0,0.0,0.0,1.0,117.0,120.0,40.0,38.0,143.0,21.699219,1.3999023,32.0,1
66.17896,1.0,1.0,1.0,0.0,0.0,0.0,73.0,110.0,28.0,38.29688,147.0,14.298828,2.0996094,11.0,1
71.24695,0.0,1.0,1.0,0.0,0.0,1.0,63.0,98.0,12.0,39.59375,129.0,7.0996094,7.6992188,4.0,1
55.047,0.0,0.0,1.0,0.0,0.0,1.0,111.0,136.0,12.0,35.89844,133.0,16.199219,1.8999023,857.0,0
62.63699,0.0,1.0,1.0,1.0,0.0,1.0,75.0,60.0,20.0,36.59375,136.0,8.5,1.1999512,423.0,1
66.67999,1.0,1.0,1.0,0.0,0.0,1.0,125.0,120.0,28.0,35.5,128.0,23.0,2.0996094,20.0,1
50.30298,1.0,2.0,1.0,0.0,0.0,1.0,108.0,115.0,24.0,35.39844,142.0,9.5,0.79992676,373.0,1
53.70297,1.0,1.0,1.0,1.0,0.0,1.0,65.0,150.0,10.0,38.29688,137.0,18.296875,0.5999756,1794.0,1
82.99799,0.0,7.0,1.0,1.0,1.0,2.0,106.0,60.0,40.0,37.89844,145.0,9.298828,1.5,4.0,1
70.66095,1.0,1.0,1.0,0.0,0.0,0.0,142.0,138.0,16.0,36.0,142.0,5.899414,1.8999023,1269.0,1
80.39996,0.0,2.0,1.0,0.0,0.0,1.0,43.0,135.0,22.0,38.69531,136.0,45.898438,11.298828,28.0,1
71.73999,0.0,0.0,1.0,0.0,0.0,1.0,61.0,130.0,32.0,37.89844,137.0,12.298828,0.79992676,50.0,1
67.56995,0.0,1.0,1.0,0.0,0.0,0.0,45.0,115.0,13.0,39.19531,134.0,11.5,0.89990234,55.0,1
66.71899,1.0,2.0,1.0,1.0,0.0,0.0,76.0,74.0,24.0,35.89844,142.0,7.399414,1.0,370.0,1
58.61697,0.0,2.0,1.0,0.0,0.0,1.0,53.0,108.0,20.0,38.0,130.0,6.7998047,0.6999512,13.0,1
69.82898,0.0,2.0,1.0,0.0,0.0,0.0,105.0,71.0,28.0,37.0,136.0,4.0996094,0.79992676,225.0,1
65.11395,0.0,4.0,1.0,0.0,0.0,1.0,101.0,60.0,24.0,35.39844,135.0,10.699219,1.5,77.0,1
74.46698,1.0,2.0,5.0,0.0,0.0,0.0,47.0,154.0,52.0,36.29688,139.0,3.3999023,0.5999756,36.0,1
67.85797,1.0,2.0,1.0,0.0,0.0,1.0,75.0,105.0,28.0,36.5,144.0,6.5996094,1.0,19.0,1
77.20496,0.0,4.0,1.0,0.0,1.0,0.0,101.0,60.0,22.0,36.0,131.0,5.0,2.0996094,139.0,1
40.24597,0.0,0.0,1.0,0.0,0.0,1.0,117.0,92.0,26.0,37.79688,135.0,11.699219,0.5999756,1982.0,0
70.06195,1.0,2.0,2.0,1.0,0.0,1.0,105.0,126.0,32.0,36.09375,142.0,7.2998047,1.1999512,10.0,1
61.823,1.0,0.0,3.0,0.0,0.0,1.0,52.0,64.0,30.0,36.29688,139.0,1.0998535,0.5999756,315.0,1
80.49298,0.0,2.0,1.0,0.0,0.0,1.0,78.0,85.0,28.0,38.19531,133.0,16.097656,0.79992676,681.0,0
67.32898,1.0,3.0,1.0,1.0,0.0,1.0,60.0,58.0,20.0,36.19531,135.0,4.5996094,2.199707,145.0,1
76.78595,1.0,1.0,1.0,0.0,0.0,1.0,105.0,80.0,28.0,36.29688,142.0,16.0,0.6999512,808.0,0
67.77295,1.0,3.0,1.0,1.0,0.0,1.0,94.0,130.0,28.0,38.5,135.0,22.0,1.5998535,37.0,1
66.15198,0.0,3.0,2.0,1.0,0.0,1.0,115.0,125.0,28.0,38.79688,136.0,2.2998047,1.0998535,384.0,0
36.57199,0.0,1.0,2.0,1.0,0.0,1.0,89.0,80.0,16.0,36.19531,139.0,8.3984375,1.0998535,251.0,1
73.37994,1.0,0.0,2.0,0.0,0.0,1.0,124.0,116.0,28.0,37.79688,144.0,6.2998047,0.89990234,676.0,1
72.90295,0.0,1.0,1.0,0.0,0.0,1.0,61.0,140.0,24.0,38.09375,129.0,10.699219,1.0998535,620.0,0
75.77295,0.0,1.0,1.0,0.0,0.0,1.0,117.0,100.0,20.0,36.29688,138.0,6.5,1.0,781.0,0
71.78894,0.0,2.0,1.0,0.0,0.0,1.0,82.0,106.0,15.0,38.09375,144.0,24.199219,2.5,937.0,1
60.939,0.0,0.0,2.0,0.0,0.0,1.0,97.0,80.0,20.0,36.59375,139.0,5.5996094,1.0,455.0,1
65.11694,1.0,5.0,2.0,1.0,0.0,2.0,108.0,62.0,28.0,36.09375,135.0,5.7998047,2.7998047,534.0,1
85.82898,0.0,1.0,1.0,0.0,1.0,1.0,111.0,81.0,20.0,36.29688,133.0,17.0,1.0998535,5.0,1
60.41898,0.0,1.0,1.0,0.0,0.0,1.0,89.0,100.0,7.0,38.59375,129.0,18.0,1.5998535,38.0,1
69.07599,1.0,3.0,1.0,0.0,0.0,1.0,49.0,66.0,24.0,35.59375,138.0,8.8984375,0.6999512,269.0,1
51.82199,0.0,1.0,1.0,0.0,0.0,1.0,132.0,125.0,32.0,36.19531,145.0,12.199219,2.7998047,432.0,0
84.27899,1.0,0.0,1.0,0.0,0.0,1.0,101.0,66.0,22.0,36.39844,141.0,6.0,2.0,65.0,1
35.96698,1.0,2.0,1.0,1.0,0.0,1.0,137.0,108.0,20.0,36.69531,130.0,24.898438,5.2998047,1511.0,0
60.44397,1.0,0.0,1.0,0.0,0.0,1.0,67.0,108.0,20.0,34.29688,147.0,19.5,3.2998047,759.0,0
72.28699,0.0,1.0,1.0,0.0,0.0,1.0,69.0,72.0,14.0,37.79688,135.0,4.899414,0.5999756,4.0,1
80.84094,1.0,3.0,1.0,0.0,0.0,1.0,63.0,52.0,20.0,36.69531,141.0,6.0,1.1999512,1563.0,0
47.07498,1.0,3.0,1.0,0.0,0.0,0.0,75.0,127.0,8.0,38.79688,141.0,12.699219,0.89990234,119.0,1
43.67999,0.0,1.0,1.0,0.0,0.0,0.0,95.0,74.0,19.0,37.19531,138.0,7.0996094,1.0,849.0,1
67.07996,0.0,1.0,1.0,0.0,0.0,1.0,113.0,107.0,24.0,36.29688,140.0,8.099609,1.3999023,890.0,0
66.02295,1.0,0.0,1.0,0.0,0.0,1.0,61.0,120.0,40.0,39.19531,135.0,8.0,0.79992676,11.0,1
56.27399,1.0,3.0,2.0,0.0,0.0,1.0,110.0,148.0,8.0,36.29688,130.0,10.0,1.7998047,21.0,1
65.23798,0.0,5.0,1.0,1.0,0.0,1.0,110.0,59.0,28.0,35.69531,133.0,7.0,2.0996094,923.0,1
78.66699,1.0,4.0,1.0,0.0,0.0,0.0,93.0,112.0,20.0,37.0,141.0,4.6992188,0.5999756,334.0,1
62.65799,1.0,3.0,1.0,0.0,0.0,1.0,113.0,133.0,12.0,36.19531,135.0,5.0,1.3999023,20.0,1
93.77399,1.0,1.0,1.0,0.0,1.0,1.0,50.0,60.0,25.0,36.69531,145.0,3.8999023,0.89990234,13.0,1
51.04199,0.0,1.0,1.0,0.0,0.0,2.0,94.0,104.0,24.0,36.69531,127.0,0.0,1.0998535,944.0,1
62.15698,1.0,4.0,2.0,0.0,0.0,1.0,109.0,170.0,10.0,38.69531,137.0,6.399414,0.5,977.0,0
70.82495,1.0,2.0,1.0,0.0,0.0,1.0,77.0,71.0,28.0,36.19531,134.0,17.398438,1.5,1135.0,1
75.36798,0.0,1.0,1.0,1.0,0.0,1.0,63.0,60.0,4.0,37.79688,132.0,12.8984375,8.599609,13.0,1
89.92499,0.0,0.0,4.0,0.0,0.0,1.0,58.0,145.0,32.0,36.29688,131.0,22.699219,2.699707,3.0,1
65.13599,0.0,1.0,1.0,0.0,0.0,2.0,53.0,116.0,28.0,39.0,130.0,20.0,2.199707,1178.0,1
61.78799,1.0,1.0,2.0,0.0,0.0,0.0,93.0,106.0,24.0,37.0,129.0,8.099609,1.5998535,1690.0,0
71.81396,1.0,4.0,1.0,1.0,0.0,1.0,69.0,107.0,24.0,37.79688,140.0,7.1992188,0.79992676,845.0,1
35.52597,1.0,3.0,1.0,0.0,0.0,2.0,135.0,120.0,20.0,36.5,149.0,5.0,0.79992676,9.0,1
58.55197,0.0,1.0,1.0,0.0,0.0,0.0,115.0,124.0,20.0,36.59375,135.0,5.7998047,1.0998535,74.0,1
70.21198,0.0,1.0,1.0,0.0,0.0,1.0,75.0,64.0,20.0,37.5,132.0,9.3984375,1.0998535,716.0,0
51.07999,0.0,0.0,1.0,0.0,0.0,1.0,51.0,150.0,7.0,39.19531,147.0,27.597656,1.2998047,951.0,0
41.02698,0.0,2.0,1.0,0.0,0.0,1.0,73.0,110.0,24.0,37.0,135.0,15.0,5.0,47.0,1
91.16797,1.0,3.0,1.0,0.0,0.0,1.0,133.0,135.0,6.0,35.89844,142.0,6.899414,1.1999512,543.0,0
65.28094,0.0,2.0,1.0,1.0,0.0,2.0,127.0,124.0,10.0,39.69531,144.0,12.798828,1.2998047,628.0,0
82.63898,1.0,1.0,2.0,0.0,0.0,1.0,66.0,96.0,28.0,38.09375,144.0,7.5,1.2998047,4.0,1
58.24197,0.0,2.0,1.0,0.0,0.0,1.0,117.0,72.0,20.0,36.79688,136.0,7.5,0.6999512,382.0,0
73.47595,0.0,2.0,1.0,0.0,0.0,0.0,115.0,81.0,24.0,36.29688,135.0,8.099609,0.5999756,277.0,1
59.41699,0.0,3.0,3.0,1.0,0.0,1.0,135.0,111.0,7.0,38.39844,136.0,19.898438,0.79992676,997.0,0
86.49097,0.0,1.0,1.0,0.0,1.0,1.0,131.0,78.0,28.0,36.69531,140.0,8.599609,0.6999512,294.0,1
66.146,0.0,2.0,1.0,0.0,0.0,2.0,59.0,128.0,40.0,36.29688,134.0,8.798828,1.3999023,12.0,1
83.66895,1.0,3.0,1.0,0.0,0.0,2.0,103.0,112.0,32.0,37.5,141.0,5.399414,1.0,9.0,1
51.15698,0.0,1.0,1.0,0.0,0.0,0.0,75.0,130.0,36.0,37.19531,142.0,0.0,1.5,3.0,1
55.31799,1.0,1.0,1.0,0.0,0.0,1.0,120.0,80.0,18.0,37.59375,121.0,7.5,0.5999756,68.0,1
65.45099,1.0,1.0,1.0,0.0,0.0,0.0,111.0,142.0,28.0,39.0,146.0,17.699219,2.5996094,9.0,1
48.47098,1.0,1.0,1.0,0.0,0.0,0.0,69.0,112.0,24.0,36.19531,136.0,12.798828,0.6999512,22.0,1
75.01697,1.0,4.0,1.0,0.0,0.0,1.0,72.0,145.0,36.0,35.59375,136.0,0.09999084,1.1999512,1074.0,0
49.13898,1.0,1.0,2.0,0.0,0.0,0.0,55.0,122.0,28.0,38.29688,129.0,9.099609,0.6999512,85.0,1
19.14,0.0,1.0,1.0,0.0,0.0,1.0,61.0,108.0,26.0,36.5,125.0,8.5,0.89990234,1889.0,0
53.73898,1.0,2.0,1.0,0.0,0.0,0.0,119.0,44.0,42.0,39.79688,143.0,9.3984375,1.0998535,86.0,1
89.38495,1.0,2.0,2.0,0.0,1.0,0.0,55.0,112.0,24.0,38.19531,143.0,9.3984375,1.7998047,20.0,1
68.02197,1.0,4.0,2.0,0.0,0.0,0.0,102.0,116.0,12.0,38.89844,162.0,1.5998535,1.0998535,17.0,1
78.31897,1.0,2.0,1.0,0.0,0.0,1.0,60.0,118.0,40.0,36.19531,130.0,9.5,1.3999023,480.0,0
64.45398,1.0,4.0,1.0,1.0,0.0,2.0,96.0,65.0,22.0,36.19531,137.0,6.0,1.6999512,972.0,1
62.89099,1.0,6.0,1.0,1.0,0.0,2.0,43.0,64.0,26.0,37.69531,135.0,4.899414,1.7998047,348.0,0
64.79095,1.0,0.0,1.0,0.0,0.0,1.0,114.0,100.0,28.0,38.09375,139.0,10.0,1.2998047,1778.0,0
34.47198,1.0,4.0,1.0,1.0,0.0,2.0,80.0,70.0,20.0,36.09375,134.0,21.097656,6.5,767.0,0
37.76898,1.0,3.0,1.0,1.0,0.0,1.0,107.0,80.0,20.0,36.0,132.0,9.8984375,3.8999023,403.0,0
73.89697,0.0,2.0,1.0,0.0,0.0,1.0,39.0,118.0,28.0,37.29688,136.0,31.398438,2.5,29.0,1
67.26099,1.0,1.0,2.0,0.0,0.0,1.0,113.0,90.0,24.0,37.79688,144.0,6.899414,1.5,49.0,1
72.97998,0.0,1.0,2.0,0.0,0.0,1.0,87.0,146.0,33.0,37.0,121.0,10.699219,1.6999512,1365.0,0
59.00299,0.0,1.0,1.0,0.0,0.0,1.0,110.0,58.0,8.0,36.09375,139.0,4.0,1.0,668.0,0
58.14099,1.0,1.0,1.0,0.0,0.0,1.0,62.0,132.0,40.0,40.0,140.0,6.7998047,1.0,41.0,1
25.40999,1.0,0.0,1.0,0.0,0.0,1.0,69.0,106.0,26.0,39.39844,134.0,17.097656,1.3999023,1602.0,0
56.83499,0.0,2.0,1.0,0.0,0.0,1.0,64.0,144.0,40.0,34.89844,135.0,7.5,0.79992676,30.0,1
48.07397,0.0,3.0,0.0,1.0,0.0,1.0,69.0,88.0,28.0,36.39844,135.0,8.199219,1.6999512,831.0,1
54.92999,1.0,0.0,4.0,0.0,0.0,0.0,143.0,84.0,40.0,36.19531,135.0,10.699219,0.79992676,50.0,1
60.26297,0.0,2.0,1.0,0.0,0.0,1.0,111.0,120.0,8.0,38.0,133.0,12.199219,1.3999023,1988.0,0
56.50098,0.0,2.0,1.0,0.0,0.0,1.0,123.0,115.0,9.0,37.0,137.0,16.898438,5.899414,7.0,1
69.93799,0.0,0.0,1.0,0.0,0.0,1.0,68.0,73.0,32.0,37.59375,138.0,9.699219,2.0,1639.0,0
49.26199,1.0,2.0,1.0,0.0,0.0,2.0,131.0,138.0,29.0,39.89844,134.0,1.0998535,0.6999512,26.0,1
80.73895,1.0,1.0,1.0,0.0,0.0,1.0,81.0,104.0,22.0,40.0,132.0,0.04999542,1.0,1036.0,0
46.16299,1.0,1.0,1.0,1.0,0.0,1.0,72.0,101.0,24.0,37.79688,138.0,15.8984375,0.6999512,1697.0,0
62.78699,0.0,4.0,1.0,0.0,0.0,1.0,69.0,107.0,9.0,36.09375,146.0,4.5,1.5,52.0,1
64.323,1.0,4.0,2.0,1.0,0.0,1.0,110.0,100.0,16.0,36.59375,144.0,23.199219,5.1992188,2013.0,0
74.26697,0.0,4.0,1.0,0.0,0.0,1.0,43.0,105.0,8.0,38.39844,147.0,6.0996094,0.5,199.0,1
59.28299,1.0,1.0,2.0,0.0,0.0,2.0,105.0,105.0,24.0,36.79688,139.0,6.1992188,1.0998535,31.0,1
75.30194,0.0,2.0,1.0,0.0,0.0,0.0,73.0,96.0,24.0,38.09375,132.0,5.399414,1.2998047,632.0,1
64.51495,0.0,3.0,1.0,0.0,0.0,0.0,113.0,70.0,25.0,36.69531,141.0,7.5,1.0,901.0,0
70.80896,0.0,3.0,1.0,0.0,0.0,1.0,120.0,83.0,24.0,35.79688,138.0,8.199219,0.79992676,460.0,0
53.314,1.0,2.0,4.0,0.0,0.0,1.0,60.0,105.0,26.0,38.79688,137.0,22.898438,1.0998535,937.0,0
51.92297,1.0,1.0,1.0,0.0,0.0,1.0,100.0,65.0,16.0,38.19531,139.0,6.899414,0.6999512,1458.0,0
84.50098,0.0,3.0,1.0,0.0,0.0,1.0,105.0,69.0,20.0,36.19531,141.0,13.099609,0.89990234,833.0,1
47.72897,0.0,1.0,1.0,0.0,0.0,0.0,98.0,111.0,20.0,36.5,140.0,7.6992188,1.0,61.0,1
68.97998,0.0,1.0,1.0,0.0,0.0,0.0,51.0,112.0,16.0,38.0,143.0,18.597656,1.0998535,96.0,1
53.47299,1.0,2.0,1.0,0.0,0.0,0.0,75.0,70.0,24.0,37.79688,147.0,9.699219,1.5998535,570.0,0
64.16699,1.0,4.0,2.0,1.0,0.0,1.0,101.0,68.0,24.0,36.79688,138.0,3.8999023,0.6999512,813.0,0
82.15698,1.0,2.0,1.0,1.0,0.0,1.0,59.0,60.0,26.0,37.69531,142.0,5.399414,2.199707,116.0,1
61.952,1.0,0.0,5.0,0.0,0.0,1.0,70.0,80.0,20.0,35.59375,137.0,3.7998047,1.7998047,14.0,1
64.33398,0.0,3.0,1.0,0.0,0.0,1.0,116.0,110.0,28.0,36.79688,145.0,7.6992188,0.89990234,555.0,0
69.83398,1.0,2.0,1.0,1.0,0.0,1.0,118.0,115.0,32.0,38.39844,134.0,10.699219,1.7998047,581.0,1
80.10095,1.0,1.0,1.0,0.0,0.0,2.0,132.0,115.0,28.0,36.79688,136.0,12.798828,0.6999512,47.0,1
66.00098,0.0,2.0,1.0,0.0,0.0,1.0,57.0,115.0,22.0,36.5,135.0,8.699219,1.5998535,1608.0,0
83.995,0.0,2.0,1.0,0.0,0.0,1.0,60.0,60.0,30.0,38.19531,129.0,23.0,1.0,929.0,0
28.50899,1.0,1.0,1.0,0.0,0.0,1.0,100.0,79.0,24.0,36.39844,138.0,8.5,1.5998535,898.0,0
48.19998,0.0,2.0,1.0,0.0,0.0,1.0,63.0,127.0,8.0,40.89844,144.0,10.0,3.699707,482.0,0
44.35599,0.0,3.0,1.0,0.0,0.0,1.0,116.0,86.0,28.0,36.29688,140.0,4.899414,1.0998535,1389.0,0
72.72797,0.0,2.0,1.0,0.0,0.0,1.0,70.0,75.0,16.0,35.59375,142.0,4.6992188,1.2998047,259.0,1
73.24799,0.0,2.0,1.0,0.0,0.0,1.0,107.0,75.0,20.0,36.0,142.0,6.899414,1.8999023,24.0,1
66.53497,0.0,1.0,4.0,0.0,0.0,1.0,62.0,155.0,22.0,38.29688,135.0,31.199219,0.6999512,172.0,1
77.32495,0.0,2.0,1.0,0.0,0.0,2.0,107.0,82.0,30.0,37.69531,146.0,100.0,1.5,34.0,1
29.782,0.0,0.0,2.0,0.0,0.0,1.0,100.0,64.0,32.0,36.59375,139.0,7.2998047,0.6999512,522.0,0
66.26099,1.0,2.0,2.0,1.0,0.0,1.0,112.0,69.0,16.0,35.0,151.0,16.199219,1.3999023,1747.0,0
86.45294,1.0,2.0,1.0,0.0,0.0,2.0,75.0,80.0,12.0,35.09375,133.0,14.699219,4.0996094,3.0,1
63.25299,0.0,1.0,1.0,0.0,0.0,0.0,103.0,100.0,20.0,36.69531,131.0,10.599609,0.6999512,43.0,1
55.20297,0.0,4.0,0.0,1.0,0.0,1.0,93.0,74.0,24.0,36.0,136.0,11.199219,1.2998047,1285.0,1
80.41595,1.0,2.0,1.0,0.0,0.0,2.0,112.0,140.0,37.0,35.19531,136.0,18.296875,1.2998047,1940.0,0
67.39996,0.0,6.0,1.0,0.0,0.0,2.0,115.0,114.0,32.0,36.09375,128.0,35.296875,0.5,7.0,1
66.75397,0.0,1.0,1.0,0.0,0.0,1.0,67.0,120.0,22.0,37.0,139.0,24.097656,1.2998047,69.0,1
27.51299,1.0,1.0,1.0,0.0,0.0,2.0,63.0,128.0,30.0,32.89844,128.0,45.5,0.5,13.0,1
88.29797,0.0,2.0,1.0,0.0,0.0,1.0,72.0,80.0,26.0,37.19531,131.0,11.199219,2.0,623.0,1
65.08099,0.0,1.0,1.0,0.0,0.0,1.0,67.0,122.0,24.0,38.09375,132.0,16.296875,0.5,363.0,1
64.74194,1.0,1.0,1.0,1.0,0.0,1.0,127.0,104.0,42.0,39.19531,137.0,10.199219,2.0996094,1830.0,0
23.68799,0.0,0.0,2.0,0.0,0.0,1.0,68.0,103.0,36.0,36.19531,136.0,11.099609,1.2998047,1018.0,0
44.44098,1.0,2.0,2.0,0.0,0.0,1.0,102.0,45.0,12.0,38.29688,132.0,14.0,0.89990234,96.0,1
57.06998,0.0,1.0,1.0,0.0,0.0,0.0,70.0,96.0,22.0,35.59375,125.0,14.599609,0.79992676,35.0,1
72.00494,1.0,2.0,1.0,1.0,0.0,1.0,107.0,100.0,12.0,38.29688,144.0,14.199219,4.5,465.0,0
32.73898,0.0,0.0,1.0,0.0,0.0,1.0,49.0,148.0,15.0,39.29688,132.0,15.798828,1.1999512,1777.0,0
57.34399,1.0,1.0,1.0,0.0,0.0,1.0,70.0,74.0,20.0,36.79688,138.0,3.8999023,0.89990234,1441.0,0
55.48297,0.0,1.0,1.0,0.0,0.0,0.0,142.0,50.0,24.0,36.19531,141.0,15.099609,3.0996094,692.0,1
91.27698,1.0,2.0,1.0,0.0,0.0,1.0,107.0,105.0,32.0,38.5,133.0,7.2998047,0.6999512,95.0,1
70.81195,0.0,1.0,2.0,0.0,0.0,1.0,88.0,80.0,22.0,37.0,142.0,6.899414,1.7998047,1992.0,0
50.43399,1.0,2.0,2.0,0.0,0.0,1.0,76.0,126.0,32.0,37.69531,137.0,16.898438,1.0,61.0,1
72.14197,1.0,3.0,1.0,0.0,0.0,1.0,124.0,67.0,44.0,37.59375,142.0,12.0,1.0,1657.0,0
77.659,0.0,2.0,1.0,0.0,0.0,1.0,63.0,106.0,15.0,35.69531,128.0,7.1992188,2.699707,12.0,1
53.39398,1.0,1.0,1.0,0.0,0.0,0.0,93.0,98.0,20.0,36.39844,133.0,5.899414,0.6999512,325.0,1
75.96698,1.0,2.0,1.0,0.0,0.0,0.0,107.0,100.0,20.0,36.39844,135.0,25.5,1.5,34.0,1
48.35898,0.0,1.0,3.0,0.0,0.0,1.0,87.0,125.0,17.0,36.59375,143.0,3.699707,0.5999756,7.0,1
74.05096,1.0,1.0,1.0,0.0,0.0,2.0,104.0,79.0,24.0,35.5,136.0,8.199219,0.79992676,49.0,1
52.82098,1.0,3.0,1.0,0.0,0.0,1.0,113.0,131.0,32.0,38.69531,134.0,14.599609,1.2998047,1516.0,0
69.33899,0.0,1.0,1.0,0.0,0.0,1.0,103.0,80.0,20.0,37.79688,145.0,5.5996094,1.2998047,23.0,1
74.43097,0.0,3.0,1.0,0.0,0.0,1.0,56.0,136.0,30.0,38.69531,135.0,17.699219,1.1999512,973.0,0
67.39197,1.0,1.0,2.0,0.0,0.0,1.0,142.0,135.0,40.0,38.89844,143.0,30.0,3.0,30.0,1
61.78497,1.0,1.0,1.0,0.0,0.0,1.0,44.0,116.0,40.0,37.79688,135.0,10.8984375,0.5,2007.0,0
71.16998,1.0,3.0,2.0,1.0,0.0,1.0,123.0,75.0,16.0,36.89844,137.0,16.796875,1.2998047,756.0,0
65.79596,1.0,1.0,1.0,1.0,0.0,0.0,112.0,65.0,26.0,36.59375,146.0,1.6999512,0.5999756,11.0,1
71.86896,0.0,3.0,1.0,0.0,0.0,1.0,77.0,110.0,20.0,36.09375,136.0,1.8999023,1.3999023,87.0,1
79.63599,0.0,3.0,1.0,1.0,0.0,1.0,57.0,70.0,25.0,36.69531,145.0,23.398438,2.0,513.0,0
54.34097,0.0,3.0,1.0,0.0,0.0,1.0,108.0,140.0,12.0,36.19531,141.0,18.898438,0.79992676,4.0,1
43.21399,1.0,2.0,5.0,0.0,0.0,2.0,57.0,120.0,36.0,39.19531,134.0,7.6992188,1.8999023,6.0,1
40.67599,1.0,0.0,1.0,0.0,0.0,1.0,38.0,140.0,32.0,36.29688,146.0,1.0,2.5996094,437.0,0
61.67798,0.0,1.0,1.0,0.0,0.0,0.0,95.0,88.0,20.0,37.0,139.0,11.798828,1.2998047,926.0,1
56.71997,0.0,0.0,1.0,0.0,0.0,1.0,135.0,142.0,68.0,37.79688,142.0,11.099609,1.0998535,1550.0,0
86.04199,0.0,0.0,1.0,0.0,0.0,1.0,115.0,110.0,12.0,36.89844,144.0,0.5999756,1.1999512,21.0,1
65.72797,1.0,3.0,2.0,0.0,0.0,1.0,104.0,60.0,32.0,36.19531,142.0,7.2998047,1.8999023,33.0,1
53.26199,1.0,0.0,1.0,0.0,0.0,1.0,72.0,125.0,12.0,35.39844,143.0,5.2998047,1.5998535,8.0,1
75.20294,0.0,2.0,1.0,1.0,0.0,1.0,70.0,70.0,20.0,35.0,140.0,7.7998047,1.5,109.0,1
58.68597,1.0,1.0,2.0,0.0,0.0,0.0,57.0,125.0,35.0,36.0,136.0,44.0,1.0,389.0,1
38.93799,0.0,2.0,3.0,0.0,0.0,1.0,78.0,140.0,48.0,38.79688,146.0,3.2998047,1.0998535,53.0,1
47.35397,1.0,1.0,1.0,1.0,0.0,1.0,60.0,120.0,31.0,39.5,145.0,12.199219,0.79992676,271.0,1
72.98798,1.0,1.0,4.0,0.0,0.0,1.0,45.0,185.0,36.0,38.29688,141.0,28.398438,1.0,4.0,1
60.84097,1.0,2.0,1.0,0.0,0.0,1.0,107.0,88.0,28.0,36.0,125.0,12.798828,0.79992676,494.0,0
44.76898,1.0,0.0,1.0,0.0,0.0,1.0,74.0,100.0,32.0,36.59375,136.0,0.6999512,0.79992676,608.0,0
42.237,1.0,2.0,1.0,0.0,0.0,1.0,100.0,82.0,24.0,35.19531,137.0,7.2998047,1.1999512,14.0,1
78.26996,1.0,2.0,1.0,1.0,0.0,2.0,73.0,72.0,24.0,38.19531,132.0,0.19998169,0.5999756,263.0,1
20.58899,1.0,4.0,2.0,0.0,0.0,1.0,83.0,155.0,36.0,39.0,135.0,12.298828,11.199219,1739.0,0
54.056,0.0,2.0,1.0,0.0,0.0,1.0,110.0,165.0,34.0,39.19531,128.0,29.597656,1.6999512,8.0,1
86.26398,1.0,3.0,1.0,1.0,0.0,1.0,110.0,65.0,32.0,36.39844,134.0,7.0996094,1.1999512,1466.0,1
52.49799,1.0,2.0,1.0,1.0,0.0,1.0,32.0,0.0,12.0,38.09375,128.0,60.09375,4.6992188,3.0,1
76.98798,0.0,2.0,1.0,0.0,0.0,2.0,110.0,140.0,40.0,38.39844,150.0,18.699219,1.8999023,92.0,1
52.14798,1.0,3.0,1.0,1.0,0.0,2.0,58.0,141.0,32.0,39.0,155.0,0.06999207,1.5998535,72.0,1
41.16098,1.0,1.0,1.0,0.0,0.0,0.0,85.0,78.0,16.0,36.39844,140.0,7.5,0.79992676,253.0,1
89.74097,1.0,0.0,1.0,0.0,0.0,1.0,60.0,110.0,30.0,36.59375,144.0,14.798828,0.6999512,765.0,0
21.59299,0.0,0.0,1.0,0.0,0.0,1.0,63.0,144.0,25.0,38.89844,130.0,30.597656,0.79992676,342.0,1
37.65399,1.0,1.0,0.0,0.0,0.0,0.0,91.0,86.0,20.0,37.59375,144.0,4.399414,0.6999512,21.0,1
81.32495,0.0,3.0,1.0,0.0,1.0,1.0,153.0,180.0,30.0,37.0,137.0,14.798828,1.2998047,1082.0,1
58.94897,0.0,1.0,1.0,0.0,0.0,0.0,78.0,75.0,25.0,36.09375,141.0,10.099609,0.79992676,231.0,1
65.57397,1.0,4.0,1.0,1.0,1.0,1.0,44.0,78.0,8.0,38.0,131.0,12.199219,0.89990234,8.0,1
61.133,0.0,3.0,1.0,0.0,0.0,1.0,60.0,120.0,12.0,38.39844,138.0,16.898438,1.1999512,658.0,0
60.28699,0.0,3.0,1.0,0.0,0.0,0.0,104.0,72.0,26.0,38.29688,135.0,9.8984375,1.3999023,99.0,1
58.49399,1.0,1.0,1.0,0.0,0.0,1.0,117.0,149.0,36.0,40.19531,139.0,10.599609,1.0998535,57.0,1
56.66299,1.0,0.0,1.0,0.0,0.0,1.0,66.0,64.0,22.0,36.39844,136.0,12.3984375,0.79992676,529.0,0
97.51099,1.0,2.0,2.0,0.0,0.0,1.0,72.0,60.0,38.0,35.29688,137.0,11.3984375,1.0998535,6.0,1
70.396,0.0,1.0,2.0,0.0,0.0,2.0,39.0,158.0,26.0,37.89844,136.0,15.699219,2.5996094,5.0,1
60.03799,0.0,0.0,1.0,0.0,0.0,1.0,50.0,140.0,31.0,40.29688,128.0,5.899414,1.3999023,1214.0,1
75.76196,1.0,2.0,1.0,0.0,0.0,0.0,130.0,120.0,32.0,40.09375,143.0,10.298828,0.79992676,137.0,1
52.38599,0.0,2.0,2.0,1.0,0.0,1.0,65.0,106.0,8.0,37.39844,136.0,11.798828,2.8999023,59.0,1
57.681,0.0,5.0,2.0,1.0,0.0,0.0,110.0,96.0,20.0,36.19531,137.0,7.0,1.5,34.0,1
48.42398,1.0,1.0,1.0,0.0,0.0,2.0,56.0,116.0,30.0,38.80469,143.0,21.796875,0.5999756,1403.0,0
27.57599,1.0,2.0,1.0,0.0,0.0,2.0,114.0,156.0,8.0,39.79688,141.0,14.3984375,0.79992676,1713.0,0
85.85895,0.0,2.0,1.0,0.0,1.0,1.0,73.0,180.0,4.0,36.59375,136.0,2.5996094,2.699707,677.0,0
57.49799,0.0,3.0,1.0,0.0,0.0,1.0,70.0,70.0,20.0,36.5,139.0,6.1992188,2.7998047,9.0,1
68.07098,0.0,6.0,1.0,0.0,0.0,1.0,126.0,120.0,32.0,38.89844,142.0,11.298828,0.6999512,531.0,0
59.48297,0.0,2.0,1.0,0.0,0.0,0.0,80.0,100.0,20.0,38.59375,135.0,11.8984375,0.6999512,137.0,1
59.89297,1.0,4.0,2.0,1.0,0.0,1.0,135.0,105.0,5.0,38.39844,131.0,14.8984375,0.6999512,468.0,0
53.72998,0.0,4.0,1.0,0.0,0.0,1.0,57.0,108.0,12.0,39.19531,133.0,34.59375,1.2998047,28.0,1
57.84299,1.0,1.0,1.0,0.0,0.0,1.0,77.0,80.0,18.0,36.19531,138.0,12.5,4.0996094,69.0,1
70.80396,0.0,2.0,3.0,1.0,0.0,1.0,83.0,135.0,34.0,39.0,134.0,16.898438,1.3999023,19.0,1
38.94897,0.0,1.0,3.0,0.0,0.0,1.0,64.0,102.0,18.0,36.39844,126.0,12.099609,2.7998047,24.0,1
61.728,0.0,4.0,1.0,0.0,0.0,2.0,135.0,60.0,25.0,37.79688,136.0,13.8984375,1.2998047,821.0,0
85.00195,0.0,1.0,1.0,0.0,0.0,1.0,55.0,80.0,42.0,38.39844,141.0,14.3984375,0.79992676,460.0,0
84.112,0.0,3.0,1.0,0.0,1.0,1.0,61.0,138.0,36.0,39.0,150.0,3.199707,2.5,274.0,1
69.09796,0.0,3.0,1.0,0.0,0.0,1.0,43.0,175.0,23.0,38.39844,141.0,25.5,1.1999512,16.0,1
71.05499,1.0,2.0,1.0,0.0,0.0,2.0,55.0,116.0,31.0,38.29688,134.0,14.798828,1.2998047,10.0,1
68.80499,0.0,3.0,1.0,1.0,0.0,0.0,65.0,115.0,35.0,35.79688,146.0,22.898438,4.899414,595.0,0
94.28894,1.0,2.0,1.0,0.0,0.0,1.0,120.0,70.0,20.0,35.59375,137.0,7.6992188,1.0998535,772.0,0
67.461,1.0,3.0,2.0,1.0,0.0,1.0,125.0,70.0,20.0,36.0,135.0,7.7998047,3.8999023,536.0,1
83.76996,1.0,1.0,2.0,0.0,1.0,1.0,125.0,83.0,34.0,36.39844,138.0,12.8984375,1.0,1630.0,0
63.51297,1.0,2.0,1.0,0.0,0.0,1.0,53.0,120.0,20.0,37.0,148.0,8.8984375,1.0998535,523.0,0
75.409,0.0,4.0,1.0,1.0,0.0,1.0,66.0,116.0,8.0,36.09375,142.0,6.399414,3.7998047,856.0,0
49.28699,1.0,3.0,2.0,0.0,0.0,1.0,75.0,112.0,0.0,38.5,149.0,17.398438,3.199707,1866.0,0
75.92297,1.0,1.0,1.0,0.0,0.0,1.0,77.0,80.0,25.0,36.69531,139.0,8.0,1.0,1718.0,0
68.92297,0.0,3.0,1.0,0.0,0.0,1.0,111.0,42.0,29.0,36.59375,137.0,6.399414,1.5,1549.0,0
81.10297,0.0,1.0,1.0,0.0,0.0,1.0,100.0,72.0,18.0,36.59375,148.0,3.7998047,1.3999023,615.0,1
69.24799,1.0,2.0,1.0,0.0,0.0,1.0,70.0,114.0,28.0,38.09375,131.0,12.8984375,0.6999512,5.0,1
76.92798,1.0,1.0,1.0,0.0,0.0,0.0,50.0,110.0,8.0,38.19531,141.0,21.0,2.8999023,135.0,1
66.01196,1.0,5.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,36.0,142.0,7.5996094,1.5998535,809.0,1
68.698,0.0,4.0,1.0,0.0,1.0,1.0,104.0,109.0,28.0,36.0,141.0,11.298828,0.89990234,1548.0,0
54.63699,0.0,5.0,1.0,1.0,0.0,1.0,102.0,130.0,36.0,38.29688,133.0,59.59375,0.6999512,998.0,0
68.50397,0.0,2.0,1.0,0.0,0.0,2.0,69.0,70.0,26.0,38.19531,131.0,3.0,1.1999512,338.0,1
78.35699,0.0,0.0,1.0,0.0,0.0,1.0,63.0,110.0,14.0,39.09375,127.0,32.59375,5.1992188,4.0,1
53.185,0.0,2.0,2.0,1.0,0.0,2.0,48.0,52.0,30.0,35.19531,136.0,13.0,2.3999023,17.0,1
47.97498,0.0,3.0,2.0,0.0,0.0,1.0,89.0,62.0,16.0,36.39844,135.0,6.399414,1.5,423.0,1
42.20398,0.0,1.0,1.0,0.0,0.0,1.0,97.0,72.0,28.0,38.59375,120.0,5.399414,0.79992676,1768.0,0
78.73798,1.0,4.0,2.0,1.0,0.0,1.0,65.0,76.0,20.0,35.39844,141.0,1.5,2.0,12.0,1
60.07898,0.0,1.0,1.0,0.0,0.0,0.0,103.0,110.0,18.0,36.79688,142.0,4.2998047,1.0998535,800.0,1
76.74194,0.0,5.0,1.0,1.0,0.0,1.0,58.0,70.0,20.0,36.5,135.0,7.7998047,1.5998535,349.0,1
79.69598,1.0,1.0,1.0,0.0,0.0,1.0,75.0,75.0,18.0,38.29688,140.0,5.1992188,1.2998047,185.0,1
57.37198,1.0,2.0,2.0,0.0,0.0,1.0,57.0,74.0,12.0,36.0,131.0,11.298828,1.7998047,1644.0,0
61.26999,0.0,2.0,1.0,0.0,0.0,0.0,73.0,100.0,28.0,35.39844,134.0,5.7998047,0.79992676,377.0,1
85.51398,1.0,3.0,1.0,0.0,0.0,1.0,83.0,70.0,20.0,36.69531,138.0,4.7998047,1.6999512,625.0,1
50.92099,1.0,5.0,1.0,0.0,0.0,1.0,73.0,143.0,30.0,38.29688,132.0,12.298828,0.79992676,405.0,0
74.22894,0.0,1.0,1.0,0.0,0.0,1.0,77.0,107.0,28.0,36.29688,131.0,9.8984375,1.3999023,118.0,1
66.84497,0.0,4.0,1.0,1.0,0.0,2.0,105.0,118.0,25.0,36.5,129.0,24.699219,2.7998047,6.0,1
27.392,1.0,0.0,1.0,0.0,0.0,1.0,70.0,80.0,28.0,36.69531,138.0,7.6992188,2.0,671.0,0
77.45697,0.0,1.0,1.0,0.0,0.0,1.0,77.0,59.0,20.0,35.89844,138.0,5.399414,1.0998535,27.0,1
87.70398,0.0,4.0,1.0,0.0,0.0,2.0,103.0,96.0,28.0,38.0,139.0,6.399414,1.5,380.0,1
48.32898,0.0,3.0,2.0,0.0,0.0,1.0,81.0,80.0,28.0,36.79688,142.0,4.6992188,0.89990234,638.0,1
57.43997,1.0,1.0,1.0,0.0,0.0,0.0,78.0,70.0,20.0,37.89844,137.0,11.099609,1.5998535,91.0,1
74.06696,0.0,4.0,1.0,1.0,0.0,2.0,99.0,118.0,28.0,38.19531,141.0,15.0,0.39996338,36.0,1
25.64499,0.0,1.0,1.0,0.0,0.0,1.0,70.0,70.0,16.0,35.0,133.0,13.0,1.0998535,1047.0,0
40.93597,1.0,1.0,1.0,1.0,0.0,1.0,109.0,108.0,22.0,37.69531,129.0,12.8984375,7.2998047,1371.0,0
57.72998,0.0,2.0,2.0,1.0,0.0,1.0,107.0,136.0,8.0,35.89844,135.0,7.0996094,4.6992188,13.0,1
47.20297,0.0,1.0,1.0,0.0,0.0,1.0,107.0,138.0,28.0,39.39844,155.0,4.1992188,1.1999512,11.0,1
55.51498,0.0,3.0,1.0,0.0,0.0,0.0,100.0,92.0,20.0,36.69531,137.0,11.699219,0.79992676,410.0,1
58.50198,0.0,3.0,1.0,1.0,0.0,1.0,77.0,70.0,20.0,39.59375,136.0,3.199707,0.5999756,1735.0,0
75.422,0.0,1.0,1.0,1.0,0.0,1.0,53.0,78.0,20.0,38.19531,139.0,15.5,1.1999512,755.0,1
72.28699,0.0,3.0,1.0,0.0,0.0,2.0,129.0,60.0,28.0,36.19531,137.0,10.0,1.0,156.0,1
43.82199,0.0,2.0,1.0,0.0,0.0,1.0,14.0,32.0,30.0,35.0,118.0,36.296875,9.0,3.0,1
75.33496,0.0,1.0,1.0,0.0,0.0,0.0,63.0,100.0,25.0,38.69531,143.0,7.899414,1.3999023,101.0,1
72.81897,0.0,1.0,1.0,0.0,0.0,0.0,120.0,115.0,26.0,35.19531,137.0,40.0,1.1999512,73.0,1
77.24298,0.0,2.0,1.0,0.0,0.0,1.0,81.0,76.0,16.0,36.0,143.0,8.599609,0.89990234,88.0,1
84.646,1.0,4.0,1.0,1.0,0.0,1.0,119.0,77.0,20.0,36.59375,140.0,6.0,1.5998535,576.0,0
75.92297,0.0,1.0,1.0,0.0,0.0,1.0,128.0,78.0,32.0,36.59375,114.0,16.0,1.2998047,47.0,1
65.40698,1.0,1.0,1.0,0.0,1.0,1.0,77.0,68.0,28.0,36.39844,136.0,10.0,1.1999512,518.0,0
70.14899,0.0,1.0,1.0,0.0,0.0,0.0,94.0,112.0,16.0,37.09375,139.0,6.2998047,0.89990234,88.0,1
74.89697,0.0,1.0,1.0,0.0,0.0,1.0,75.0,96.0,12.0,36.59375,131.0,14.3984375,1.5998535,1499.0,0
53.577,1.0,4.0,2.0,1.0,0.0,1.0,118.0,125.0,24.0,36.89844,138.0,12.699219,0.5999756,661.0,0
63.064,1.0,1.0,1.0,1.0,0.0,1.0,67.0,120.0,17.0,37.79688,156.0,11.3984375,1.1999512,1522.0,0
74.672,0.0,1.0,1.0,0.0,0.0,2.0,61.0,104.0,35.0,38.5,131.0,21.296875,6.899414,3.0,1
80.18298,0.0,2.0,1.0,0.0,0.0,1.0,47.0,120.0,40.0,38.89844,138.0,32.0,0.6999512,13.0,1
60.25998,1.0,1.0,1.0,0.0,0.0,0.0,50.0,75.0,8.0,36.39844,149.0,7.1992188,3.3999023,525.0,1
71.29895,0.0,0.0,1.0,0.0,0.0,1.0,62.0,115.0,10.0,38.89844,132.0,21.699219,1.0998535,6.0,1
79.68195,1.0,2.0,1.0,0.0,0.0,2.0,100.0,70.0,25.0,36.69531,126.0,12.5,1.3999023,8.0,1
44.58899,0.0,3.0,1.0,0.0,0.0,1.0,102.0,73.0,30.0,37.59375,134.0,5.2998047,1.0,67.0,1
57.71399,1.0,4.0,2.0,1.0,0.0,0.0,89.0,96.0,24.0,39.59375,141.0,40.09375,1.0998535,31.0,1
83.92596,0.0,3.0,1.0,1.0,0.0,2.0,99.0,68.0,20.0,36.79688,139.0,11.0,2.2998047,1868.0,1
47.60797,0.0,2.0,1.0,0.0,0.0,1.0,80.0,78.0,28.0,38.09375,137.0,7.399414,0.89990234,1748.0,0
73.68695,0.0,1.0,1.0,0.0,0.0,1.0,99.0,107.0,20.0,36.29688,140.0,19.0,1.1999512,1323.0,0
56.85999,1.0,3.0,1.0,0.0,0.0,1.0,60.0,80.0,20.0,36.09375,129.0,5.5996094,1.1999512,1047.0,0
82.71899,1.0,1.0,1.0,0.0,1.0,1.0,83.0,101.0,28.0,39.09375,138.0,11.199219,0.89990234,603.0,0
57.34198,0.0,2.0,1.0,1.0,0.0,0.0,129.0,95.0,20.0,36.5,139.0,2.8999023,1.0998535,1116.0,1
64.159,1.0,5.0,1.0,1.0,0.0,1.0,39.0,54.0,28.0,40.09375,130.0,46.09375,1.0,46.0,1
55.754,0.0,1.0,1.0,0.0,0.0,1.0,57.0,110.0,9.0,37.59375,135.0,6.0996094,0.89990234,420.0,0
71.63898,1.0,0.0,1.0,0.0,0.0,1.0,61.0,104.0,12.0,36.19531,142.0,8.199219,2.2998047,1422.0,0
60.65698,0.0,3.0,1.0,0.0,0.0,1.0,85.0,65.0,22.0,36.5,140.0,4.6992188,1.5,801.0,0
62.47498,0.0,2.0,1.0,0.0,0.0,1.0,55.0,105.0,24.0,36.69531,125.0,11.298828,1.5,150.0,1
81.81195,0.0,1.0,1.0,0.0,0.0,1.0,110.0,79.0,24.0,36.09375,141.0,4.899414,1.5998535,8.0,1
84.12897,1.0,1.0,1.0,0.0,0.0,1.0,53.0,110.0,35.0,35.0,148.0,9.298828,1.1999512,8.0,1
40.961,1.0,1.0,1.0,0.0,0.0,1.0,60.0,134.0,42.0,38.5,143.0,6.5,1.7998047,6.0,1
24.44399,1.0,1.0,2.0,0.0,0.0,1.0,68.0,120.0,28.0,38.89844,140.0,20.097656,1.0,1352.0,0
83.35895,1.0,2.0,1.0,1.0,0.0,1.0,107.0,100.0,20.0,38.19531,140.0,6.1992188,1.0,5.0,1
60.66299,0.0,0.0,1.0,0.0,0.0,1.0,52.0,145.0,10.0,39.29688,139.0,21.0,1.5,33.0,1
49.09,1.0,1.0,1.0,0.0,0.0,1.0,76.0,124.0,10.0,38.79688,143.0,33.195312,1.0,493.0,0
59.81097,0.0,3.0,3.0,1.0,0.0,1.0,105.0,114.0,12.0,40.59375,147.0,20.097656,2.0,9.0,1
55.491,1.0,0.0,1.0,0.0,0.0,1.0,111.0,110.0,40.0,38.29688,141.0,6.899414,0.5,1301.0,0
65.45697,1.0,1.0,2.0,0.0,0.0,0.0,90.0,68.0,18.0,36.19531,134.0,18.898438,1.0,19.0,1
84.18298,0.0,3.0,1.0,0.0,0.0,2.0,62.0,117.0,24.0,38.69531,130.0,19.597656,2.5996094,538.0,0
66.51294,0.0,2.0,1.0,0.0,0.0,2.0,72.0,60.0,16.0,36.19531,137.0,8.8984375,1.0998535,803.0,1
87.35394,1.0,4.0,1.0,0.0,1.0,1.0,47.0,154.0,38.0,35.59375,152.0,20.5,7.6992188,210.0,1
62.84698,0.0,2.0,1.0,1.0,0.0,0.0,63.0,66.0,28.0,36.79688,128.0,32.398438,4.0996094,29.0,1
64.72296,1.0,2.0,1.0,1.0,0.0,1.0,57.0,101.0,36.0,36.19531,136.0,14.699219,0.79992676,1257.0,1
69.14398,1.0,1.0,1.0,0.0,0.0,1.0,159.0,125.0,8.0,38.0,145.0,12.0,5.0,48.0,1
51.67398,0.0,1.0,1.0,0.0,0.0,0.0,92.0,90.0,20.0,36.19531,136.0,10.798828,1.0998535,67.0,1
95.34796,0.0,3.0,1.0,1.0,0.0,1.0,96.0,62.0,16.0,37.19531,139.0,6.6992188,1.3999023,574.0,1
76.76099,0.0,1.0,1.0,0.0,0.0,1.0,73.0,75.0,10.0,38.29688,152.0,5.899414,1.3999023,28.0,1
45.27597,1.0,1.0,2.0,1.0,0.0,1.0,75.0,75.0,25.0,38.19531,134.0,11.298828,1.6999512,46.0,1
54.33798,0.0,2.0,2.0,0.0,0.0,1.0,79.0,49.0,24.0,36.5,139.0,12.099609,1.0,141.0,1
84.99896,0.0,2.0,1.0,1.0,0.0,2.0,75.0,64.0,22.0,36.39844,134.0,8.3984375,4.0996094,728.0,0
45.23199,0.0,2.0,1.0,1.0,0.0,1.0,128.0,115.0,12.0,36.09375,138.0,12.798828,11.8984375,369.0,1
51.64398,0.0,2.0,1.0,0.0,0.0,2.0,83.0,120.0,20.0,38.19531,133.0,11.298828,1.3999023,640.0,0
68.35297,0.0,1.0,1.0,0.0,0.0,0.0,76.0,56.0,8.0,36.0,131.0,9.8984375,1.2998047,36.0,1
61.55499,0.0,1.0,1.0,0.0,0.0,1.0,172.0,136.0,47.0,35.59375,141.0,6.5,1.3999023,770.0,1
33.405,0.0,0.0,1.0,0.0,0.0,1.0,53.0,120.0,12.0,39.29688,146.0,23.097656,3.8999023,4.0,1
41.25897,0.0,1.0,1.0,0.0,0.0,1.0,68.0,103.0,22.0,38.09375,139.0,13.298828,0.89990234,1366.0,0
59.49298,0.0,1.0,1.0,0.0,0.0,0.0,73.0,101.0,20.0,36.0,130.0,40.0,0.79992676,59.0,1
83.047,1.0,2.0,1.0,0.0,0.0,0.0,60.0,58.0,28.0,35.79688,129.0,8.699219,1.0,76.0,1
49.202,0.0,3.0,2.0,0.0,0.0,1.0,133.0,116.0,10.0,35.09375,140.0,8.298828,0.79992676,37.0,1
48.75,0.0,0.0,2.0,0.0,0.0,1.0,116.0,124.0,28.0,38.59375,134.0,10.0,0.89990234,447.0,1
87.25494,1.0,1.0,1.0,0.0,0.0,1.0,67.0,100.0,16.0,36.89844,138.0,8.599609,1.1999512,348.0,1
85.06195,1.0,0.0,1.0,0.0,0.0,1.0,107.0,52.0,36.0,35.39844,139.0,8.0,1.0,42.0,1
37.54999,0.0,3.0,1.0,1.0,0.0,1.0,70.0,140.0,20.0,36.79688,136.0,7.399414,1.0,1070.0,0
75.28796,1.0,2.0,1.0,0.0,0.0,1.0,98.0,70.0,20.0,36.29688,141.0,5.0,1.0998535,5.0,1
60.33099,0.0,3.0,1.0,1.0,0.0,1.0,67.0,110.0,32.0,35.79688,138.0,9.5,0.89990234,24.0,1
52.293,0.0,1.0,1.0,0.0,0.0,0.0,140.0,65.0,34.0,38.19531,132.0,12.099609,0.79992676,440.0,1
51.87698,0.0,1.0,1.0,0.0,0.0,0.0,91.0,100.0,20.0,36.59375,133.0,3.8999023,0.89990234,202.0,1
69.52795,0.0,3.0,1.0,0.0,0.0,1.0,68.0,110.0,40.0,39.5,131.0,19.398438,0.5999756,1361.0,0
31.088,0.0,0.0,2.0,0.0,0.0,1.0,89.0,84.0,15.0,35.19531,139.0,12.699219,0.79992676,1969.0,0
36.62097,1.0,2.0,1.0,0.0,0.0,1.0,69.0,66.0,20.0,37.39844,130.0,19.898438,3.8999023,8.0,1
81.26996,0.0,0.0,1.0,0.0,0.0,1.0,135.0,105.0,12.0,36.69531,140.0,17.296875,2.2998047,11.0,1
44.08197,0.0,3.0,1.0,0.0,0.0,1.0,39.0,124.0,32.0,38.29688,128.0,16.296875,2.0996094,998.0,0
85.40997,0.0,1.0,2.0,0.0,0.0,1.0,70.0,120.0,48.0,33.89844,139.0,42.695312,0.79992676,7.0,1
76.22998,1.0,1.0,1.0,0.0,0.0,1.0,61.0,72.0,22.0,36.29688,139.0,16.398438,0.5999756,5.0,1
84.23499,0.0,0.0,2.0,0.0,0.0,1.0,119.0,114.0,27.0,36.59375,154.0,5.6992188,5.0,99.0,1
27.058,0.0,0.0,1.0,0.0,0.0,1.0,38.0,165.0,14.0,35.5,148.0,5.7998047,5.5,10.0,1
43.53998,0.0,2.0,2.0,0.0,0.0,0.0,77.0,124.0,38.0,39.89844,141.0,6.399414,0.5,38.0,1
78.25098,0.0,1.0,1.0,0.0,0.0,0.0,118.0,85.0,20.0,35.89844,138.0,16.796875,1.3999023,109.0,1
61.95999,1.0,2.0,1.0,0.0,0.0,1.0,72.0,118.0,32.0,36.79688,135.0,3.3999023,0.09999084,1810.0,0
64.24597,1.0,3.0,1.0,1.0,0.0,0.0,70.0,130.0,28.0,38.59375,132.0,6.399414,0.6999512,117.0,1
69.40198,0.0,5.0,1.0,0.0,0.0,1.0,73.0,60.0,10.0,35.5,143.0,9.099609,2.5996094,116.0,1
41.629,0.0,0.0,1.0,0.0,0.0,1.0,114.0,114.0,60.0,40.0,144.0,13.798828,1.3999023,1238.0,1
71.50995,0.0,3.0,1.0,0.0,0.0,1.0,68.0,65.0,20.0,36.19531,136.0,7.5,1.5998535,1547.0,0
65.31396,1.0,0.0,1.0,0.0,0.0,1.0,73.0,138.0,32.0,38.89844,138.0,7.399414,0.6999512,129.0,1
68.64899,0.0,5.0,1.0,0.0,0.0,1.0,65.0,120.0,30.0,35.79688,127.0,20.796875,3.2998047,45.0,1
61.42398,0.0,1.0,1.0,0.0,0.0,1.0,61.0,126.0,32.0,38.79688,131.0,10.0,1.1999512,19.0,1
44.24597,0.0,5.0,1.0,0.0,0.0,1.0,74.0,114.0,25.0,35.0,133.0,11.199219,0.79992676,473.0,1
64.31995,1.0,2.0,2.0,0.0,0.0,1.0,47.0,79.0,8.0,35.39844,134.0,28.0,1.2998047,10.0,1
37.84799,0.0,1.0,1.0,0.0,0.0,2.0,107.0,112.0,12.0,39.39844,141.0,0.89990234,6.5,60.0,1
69.26196,1.0,1.0,1.0,0.0,0.0,1.0,129.0,156.0,10.0,38.59375,134.0,11.8984375,1.0,1860.0,0
83.16199,0.0,1.0,1.0,0.0,0.0,0.0,123.0,110.0,20.0,36.39844,136.0,6.5,1.0998535,29.0,1
68.383,0.0,5.0,1.0,0.0,0.0,1.0,53.0,70.0,24.0,36.79688,130.0,13.0,2.2998047,64.0,1
55.36499,0.0,1.0,1.0,0.0,0.0,0.0,73.0,86.0,20.0,37.09375,141.0,7.899414,1.1999512,831.0,1
77.00494,1.0,4.0,1.0,1.0,0.0,1.0,58.0,124.0,44.0,35.39844,132.0,8.699219,1.3999023,408.0,1
59.39999,1.0,3.0,1.0,0.0,0.0,1.0,69.0,129.0,32.0,39.0,143.0,12.5,0.89990234,29.0,1
73.52795,1.0,2.0,1.0,0.0,0.0,1.0,97.0,140.0,28.0,36.59375,137.0,16.296875,0.5999756,424.0,0
41.57999,1.0,1.0,1.0,0.0,0.0,0.0,53.0,124.0,35.0,38.5,145.0,0.09999084,0.89990234,681.0,1
56.67398,1.0,1.0,1.0,0.0,0.0,0.0,60.0,106.0,24.0,36.39844,147.0,20.296875,5.5,56.0,1
65.45898,1.0,2.0,1.0,0.0,0.0,1.0,60.0,140.0,36.0,35.0,126.0,15.599609,6.2998047,41.0,1
69.36597,0.0,2.0,1.0,0.0,0.0,1.0,112.0,125.0,14.0,38.79688,136.0,15.599609,0.5999756,469.0,1
48.42999,0.0,1.0,1.0,0.0,0.0,1.0,75.0,138.0,10.0,34.79688,138.0,12.8984375,1.8999023,6.0,1
53.71399,1.0,3.0,1.0,0.0,0.0,0.0,68.0,65.0,12.0,35.59375,136.0,22.199219,3.8999023,80.0,1
61.03198,1.0,3.0,1.0,0.0,0.0,2.0,121.0,144.0,48.0,38.39844,142.0,19.597656,2.7998047,516.0,0
81.00995,0.0,1.0,1.0,0.0,0.0,0.0,72.0,103.0,12.0,36.39844,143.0,10.599609,0.6999512,16.0,1
64.94995,1.0,2.0,2.0,0.0,0.0,0.0,52.0,180.0,7.0,38.0,141.0,24.699219,1.6999512,48.0,1
81.81,0.0,1.0,1.0,0.0,0.0,2.0,105.0,60.0,40.0,38.19531,137.0,15.199219,4.5,109.0,1
70.62598,1.0,6.0,1.0,1.0,0.0,1.0,71.0,62.0,24.0,36.69531,141.0,7.0996094,3.8999023,1114.0,1
84.95599,1.0,1.0,1.0,0.0,0.0,0.0,66.0,63.0,22.0,36.5,137.0,25.699219,1.0,235.0,1
53.27597,0.0,1.0,1.0,0.0,0.0,0.0,117.0,64.0,28.0,36.89844,138.0,11.199219,0.6999512,112.0,1
66.09198,0.0,1.0,4.0,0.0,0.0,0.0,83.0,90.0,20.0,36.59375,132.0,6.2998047,0.79992676,54.0,1
50.47198,1.0,0.0,1.0,0.0,0.0,1.0,120.0,124.0,32.0,39.09375,142.0,14.798828,0.6999512,1818.0,0
38.94299,0.0,0.0,1.0,0.0,0.0,1.0,108.0,115.0,28.0,36.0,135.0,17.699219,1.1999512,75.0,1
53.06198,0.0,2.0,1.0,0.0,0.0,2.0,77.0,72.0,24.0,36.39844,126.0,10.8984375,0.79992676,28.0,1
47.77798,1.0,1.0,0.0,0.0,0.0,1.0,91.0,76.0,20.0,37.0,134.0,5.5996094,0.6999512,1739.0,0
57.71899,1.0,1.0,1.0,0.0,0.0,0.0,106.0,76.0,76.0,36.79688,132.0,4.2998047,1.0,448.0,1
81.79895,1.0,3.0,1.0,0.0,0.0,1.0,64.0,98.0,28.0,36.09375,142.0,7.6992188,0.6999512,1720.0,0
83.474,0.0,2.0,1.0,0.0,0.0,1.0,106.0,69.0,24.0,35.39844,140.0,10.0,1.2998047,1622.0,0
44.90097,1.0,4.0,0.0,1.0,0.0,0.0,62.0,95.0,26.0,36.29688,144.0,16.898438,2.8999023,25.0,1
70.84698,0.0,3.0,1.0,0.0,0.0,0.0,99.0,110.0,20.0,36.5,140.0,44.898438,1.2998047,296.0,1
59.32898,0.0,2.0,1.0,0.0,0.0,2.0,77.0,150.0,30.0,39.19531,142.0,0.09999084,2.3999023,6.0,1
44.353,0.0,5.0,1.0,0.0,0.0,1.0,30.0,117.0,34.0,36.59375,136.0,45.59375,6.5,3.0,1
50.86099,0.0,5.0,1.0,1.0,0.0,1.0,56.0,106.0,10.0,38.89844,127.0,8.5,5.0,634.0,0
51.72897,1.0,2.0,1.0,0.0,0.0,1.0,107.0,55.0,10.0,36.39844,132.0,11.099609,0.79992676,626.0,0
38.75198,1.0,2.0,0.0,0.0,0.0,1.0,62.0,124.0,26.0,36.09375,137.0,6.0,1.1999512,468.0,0
59.53198,1.0,1.0,1.0,0.0,0.0,0.0,61.0,120.0,28.0,36.39844,135.0,9.699219,4.0996094,6.0,1
36.16199,1.0,0.0,1.0,0.0,0.0,1.0,77.0,110.0,25.0,36.19531,137.0,18.796875,0.89990234,1963.0,0
40.271,0.0,2.0,1.0,0.0,0.0,1.0,47.0,75.0,32.0,38.69531,132.0,17.5,1.0998535,109.0,1
42.60898,1.0,2.0,1.0,0.0,0.0,1.0,97.0,80.0,25.0,36.69531,132.0,11.699219,0.79992676,98.0,1
68.73895,0.0,1.0,0.0,0.0,0.0,1.0,156.0,124.0,32.0,38.19531,146.0,14.599609,0.89990234,965.0,0
64.77795,1.0,9.0,1.0,1.0,0.0,1.0,47.0,144.0,28.0,39.19531,132.0,16.796875,2.0,691.0,0
39.81699,0.0,2.0,2.0,0.0,0.0,1.0,110.0,80.0,20.0,37.0,139.0,8.199219,1.0998535,64.0,1
69.43994,0.0,2.0,1.0,0.0,0.0,1.0,50.0,105.0,24.0,38.0,136.0,26.0,1.5998535,5.0,1
75.66095,0.0,2.0,1.0,0.0,0.0,0.0,57.0,70.0,22.0,37.0,132.0,15.699219,6.5,82.0,1
71.62195,1.0,2.0,1.0,0.0,0.0,1.0,125.0,45.0,12.0,36.0,138.0,18.0,2.699707,74.0,1
77.59094,0.0,3.0,1.0,0.0,0.0,1.0,57.0,115.0,32.0,38.5,142.0,18.0,3.5,19.0,1
61.43997,1.0,4.0,2.0,0.0,0.0,1.0,77.0,94.0,16.0,36.0,137.0,6.1992188,18.398438,1990.0,0
84.95294,1.0,2.0,1.0,0.0,0.0,2.0,51.0,140.0,27.0,39.09375,141.0,0.19998169,3.2998047,5.0,1
76.97498,1.0,2.0,1.0,0.0,0.0,0.0,55.0,119.0,14.0,36.29688,143.0,61.195312,0.39996338,21.0,1
40.53098,1.0,2.0,3.0,0.0,0.0,0.0,97.0,70.0,14.0,37.89844,140.0,4.2998047,0.79992676,1481.0,0
52.59998,0.0,2.0,1.0,0.0,0.0,1.0,52.0,125.0,26.0,39.19531,145.0,10.599609,5.5,875.0,0
60.71698,0.0,2.0,1.0,0.0,0.0,1.0,61.0,118.0,10.0,37.0,137.0,10.3984375,1.0,211.0,1
64.63196,1.0,1.0,1.0,0.0,0.0,0.0,41.0,126.0,18.0,35.79688,133.0,2.3999023,2.0,29.0,1
41.26498,1.0,2.0,1.0,0.0,0.0,1.0,53.0,129.0,26.0,36.5,151.0,8.099609,4.1992188,118.0,1
56.89499,0.0,3.0,2.0,0.0,0.0,1.0,62.0,75.0,36.0,35.79688,137.0,26.898438,5.0,632.0,0
56.01898,1.0,0.0,2.0,0.0,0.0,1.0,104.0,108.0,30.0,37.79688,139.0,23.398438,0.79992676,1689.0,0
41.97098,1.0,0.0,1.0,0.0,0.0,1.0,87.0,72.0,24.0,37.59375,136.0,7.2998047,0.89990234,7.0,1
93.75494,1.0,2.0,1.0,0.0,0.0,1.0,66.0,140.0,36.0,38.69531,136.0,5.0996094,1.7998047,102.0,1
75.33698,0.0,2.0,1.0,0.0,0.0,2.0,57.0,118.0,14.0,35.79688,139.0,10.0,2.2998047,9.0,1
51.13199,0.0,2.0,1.0,0.0,0.0,2.0,103.0,66.0,26.0,36.69531,139.0,7.7998047,0.6999512,347.0,0
74.77899,0.0,1.0,1.0,0.0,0.0,1.0,65.0,68.0,22.0,36.0,135.0,11.199219,1.5998535,1769.0,1
32.76398,0.0,2.0,2.0,0.0,0.0,2.0,117.0,51.0,24.0,38.59375,141.0,4.5,0.6999512,47.0,1
47.37299,1.0,3.0,2.0,0.0,0.0,1.0,97.0,106.0,46.0,38.0,136.0,28.796875,1.2998047,24.0,1
42.78998,1.0,1.0,5.0,0.0,0.0,2.0,49.0,128.0,28.0,34.5,138.0,3.8999023,3.8999023,7.0,1
66.77594,0.0,5.0,1.0,1.0,0.0,2.0,77.0,78.0,24.0,36.59375,131.0,6.5996094,2.8999023,575.0,1
79.80798,0.0,4.0,1.0,1.0,0.0,2.0,64.0,50.0,6.0,37.5,133.0,13.3984375,5.0996094,8.0,1
74.56494,0.0,0.0,2.0,0.0,0.0,1.0,103.0,116.0,26.0,36.79688,133.0,8.199219,8.199219,1009.0,0
63.54797,1.0,2.0,1.0,0.0,0.0,1.0,147.0,115.0,6.0,37.79688,148.0,8.199219,1.3999023,1778.0,0
86.80597,0.0,1.0,1.0,0.0,0.0,1.0,43.0,66.0,12.0,38.09375,136.0,9.5,5.6992188,14.0,1
62.80899,1.0,1.0,1.0,0.0,0.0,2.0,112.0,135.0,44.0,38.59375,149.0,17.597656,1.6999512,15.0,1
75.79498,0.0,6.0,1.0,1.0,0.0,2.0,103.0,68.0,20.0,37.0,139.0,11.298828,0.89990234,15.0,1
70.20398,1.0,4.0,1.0,0.0,0.0,1.0,107.0,69.0,28.0,38.19531,134.0,4.5996094,1.5,837.0,0
48.33698,0.0,2.0,2.0,0.0,0.0,0.0,73.0,75.0,22.0,36.19531,136.0,11.798828,1.2998047,597.0,0
69.41498,0.0,2.0,1.0,0.0,1.0,0.0,109.0,68.0,20.0,36.89844,133.0,5.2998047,0.6999512,101.0,1
29.63699,0.0,1.0,3.0,0.0,0.0,2.0,67.0,40.0,14.0,35.89844,135.0,17.398438,0.89990234,30.0,1
80.60498,0.0,3.0,1.0,0.0,0.0,2.0,87.0,64.0,28.0,36.59375,134.0,15.599609,1.0,193.0,1
63.918,0.0,4.0,1.0,1.0,0.0,1.0,61.0,78.0,6.0,37.89844,139.0,17.597656,1.1999512,65.0,1
63.55899,0.0,2.0,1.0,0.0,0.0,1.0,113.0,80.0,20.0,36.69531,140.0,12.099609,1.5998535,670.0,0
66.146,0.0,2.0,2.0,1.0,0.0,2.0,53.0,160.0,40.0,36.5,134.0,1.0,5.2998047,12.0,1
66.87695,0.0,0.0,2.0,0.0,0.0,1.0,70.0,120.0,22.0,36.5,135.0,13.099609,1.5998535,189.0,1
65.91595,0.0,4.0,1.0,0.0,0.0,1.0,123.0,102.0,10.0,36.79688,137.0,7.899414,1.0,1415.0,0
63.81897,0.0,3.0,1.0,0.0,0.0,1.0,114.0,77.0,28.0,36.39844,132.0,3.5996094,1.0,989.0,1
74.83899,1.0,1.0,1.0,0.0,0.0,1.0,68.0,125.0,42.0,39.0,138.0,14.298828,0.89990234,606.0,0
77.99298,1.0,0.0,1.0,0.0,0.0,1.0,59.0,130.0,12.0,38.09375,132.0,24.097656,3.2998047,25.0,1
82.034,1.0,1.0,1.0,0.0,0.0,1.0,70.0,104.0,34.0,36.89844,138.0,13.298828,0.5999756,9.0,1
58.23398,1.0,2.0,1.0,1.0,0.0,2.0,53.0,63.0,10.0,35.0,125.0,16.296875,8.199219,626.0,1
26.92699,0.0,2.0,0.0,0.0,0.0,1.0,67.0,140.0,36.0,37.5,134.0,16.796875,5.399414,35.0,1
91.12695,1.0,2.0,1.0,0.0,0.0,1.0,104.0,82.0,20.0,37.59375,140.0,5.2998047,1.0,717.0,0
53.49197,1.0,3.0,3.0,0.0,0.0,1.0,65.0,95.0,6.0,36.29688,149.0,9.3984375,1.8999023,15.0,1
77.17999,1.0,1.0,1.0,1.0,0.0,1.0,112.0,65.0,20.0,37.79688,137.0,9.5,1.0,264.0,1
63.159,1.0,1.0,1.0,0.0,0.0,1.0,139.0,132.0,10.0,38.89844,138.0,16.097656,0.89990234,4.0,1
80.51996,1.0,2.0,1.0,0.0,0.0,0.0,42.0,75.0,38.0,39.0,139.0,19.097656,3.199707,17.0,1
60.04398,0.0,3.0,1.0,1.0,0.0,1.0,136.0,133.0,36.0,36.5,139.0,11.798828,3.7998047,169.0,1
30.56499,0.0,1.0,2.0,0.0,0.0,1.0,101.0,114.0,9.0,35.29688,137.0,17.199219,4.1992188,17.0,1
72.07098,0.0,3.0,2.0,0.0,0.0,2.0,54.0,29.0,16.0,36.09375,129.0,8.298828,3.0996094,44.0,1
39.034,0.0,2.0,2.0,1.0,0.0,1.0,82.0,75.0,20.0,36.0,142.0,13.798828,3.699707,9.0,1
71.01996,1.0,1.0,1.0,0.0,0.0,0.0,70.0,126.0,24.0,39.39844,132.0,13.199219,0.89990234,3.0,1
65.43195,0.0,2.0,1.0,1.0,0.0,0.0,65.0,135.0,6.0,38.5,142.0,14.0,0.89990234,181.0,1
77.35797,0.0,2.0,1.0,1.0,0.0,2.0,57.0,120.0,40.0,37.69531,148.0,6.0996094,1.3999023,1015.0,0
71.461,0.0,1.0,1.0,0.0,0.0,2.0,67.0,117.0,12.0,36.19531,138.0,17.097656,3.3999023,6.0,1
46.448,0.0,0.0,1.0,0.0,0.0,1.0,39.0,130.0,8.0,34.0,144.0,8.798828,0.79992676,1629.0,0
59.29898,0.0,1.0,1.0,0.0,0.0,0.0,95.0,76.0,16.0,36.89844,138.0,10.798828,0.79992676,67.0,1
72.56097,1.0,3.0,1.0,1.0,0.0,1.0,111.0,110.0,10.0,35.89844,135.0,23.296875,1.1999512,32.0,1
72.35297,1.0,1.0,1.0,0.0,0.0,1.0,48.0,0.0,12.0,37.19531,129.0,7.2998047,1.3999023,3.0,1
60.58899,0.0,2.0,1.0,0.0,0.0,0.0,117.0,135.0,26.0,36.5,133.0,12.3984375,1.0998535,7.0,1
71.461,1.0,1.0,1.0,0.0,0.0,0.0,107.0,108.0,32.0,37.89844,139.0,8.298828,1.0998535,266.0,1
52.94199,1.0,2.0,1.0,0.0,0.0,1.0,81.0,104.0,11.0,36.39844,135.0,100.0,3.8999023,937.0,0
62.95099,1.0,0.0,1.0,0.0,0.0,1.0,73.0,109.0,24.0,36.0,139.0,16.296875,0.79992676,8.0,1
37.60397,1.0,1.0,2.0,0.0,0.0,1.0,117.0,61.0,24.0,36.59375,138.0,8.0,1.0998535,392.0,0
60.42999,1.0,1.0,1.0,0.0,0.0,0.0,72.0,70.0,20.0,36.19531,136.0,3.5,0.79992676,1513.0,1
61.37399,0.0,1.0,1.0,0.0,0.0,0.0,83.0,75.0,16.0,35.69531,140.0,14.099609,0.5999756,40.0,1
49.56097,0.0,1.0,2.0,1.0,0.0,1.0,102.0,100.0,12.0,38.29688,129.0,22.398438,2.199707,32.0,1
41.12799,1.0,2.0,1.0,0.0,0.0,1.0,107.0,60.0,26.0,38.0,133.0,1.8999023,1.5998535,103.0,1
42.56497,1.0,2.0,1.0,0.0,0.0,0.0,120.0,160.0,31.0,38.69531,137.0,29.097656,1.0998535,7.0,1
77.23798,0.0,3.0,3.0,0.0,0.0,2.0,51.0,155.0,10.0,38.19531,143.0,2.5996094,0.79992676,29.0,1
60.89297,1.0,2.0,1.0,0.0,0.0,1.0,103.0,64.0,24.0,35.59375,137.0,13.8984375,1.1999512,11.0,1
62.92999,0.0,4.0,1.0,0.0,0.0,1.0,111.0,115.0,28.0,37.89844,149.0,14.699219,1.0,19.0,1
72.95294,0.0,1.0,1.0,0.0,0.0,0.0,62.0,62.0,16.0,36.5,132.0,7.6992188,0.79992676,29.0,1
75.47699,0.0,1.0,1.0,0.0,0.0,0.0,114.0,157.0,24.0,38.89844,141.0,25.796875,0.89990234,130.0,1
56.07397,1.0,2.0,1.0,0.0,0.0,0.0,68.0,104.0,24.0,36.59375,137.0,18.0,2.0,9.0,1
90.073,1.0,4.0,1.0,0.0,0.0,2.0,120.0,59.0,16.0,36.19531,132.0,4.7998047,1.5,240.0,1
46.57599,1.0,0.0,1.0,0.0,0.0,1.0,43.0,0.0,0.0,38.39844,132.0,10.599609,2.5,811.0,0
73.39899,0.0,5.0,3.0,1.0,0.0,1.0,68.0,120.0,24.0,38.0,141.0,0.79992676,2.0996094,135.0,1
73.92694,0.0,6.0,1.0,0.0,0.0,1.0,73.0,65.0,8.0,38.59375,143.0,9.699219,1.3999023,93.0,1
64.98596,0.0,2.0,1.0,0.0,0.0,1.0,53.0,50.0,22.0,36.39844,135.0,6.5996094,1.3999023,1118.0,1
88.172,0.0,1.0,1.0,0.0,0.0,1.0,89.0,54.0,14.0,37.09375,135.0,14.699219,1.0998535,7.0,1
53.01599,0.0,1.0,2.0,0.0,0.0,1.0,65.0,52.0,29.0,35.5,143.0,17.296875,5.6992188,10.0,1
65.06195,1.0,3.0,1.0,1.0,0.0,1.0,109.0,63.0,16.0,35.39844,139.0,7.399414,1.2998047,376.0,1
52.31998,0.0,3.0,1.0,1.0,0.0,1.0,63.0,75.0,40.0,38.0,132.0,7.0,1.0998535,531.0,0
71.02496,1.0,0.0,2.0,0.0,0.0,1.0,116.0,160.0,10.0,38.19531,128.0,11.0,0.89990234,7.0,1
63.948,0.0,1.0,2.0,0.0,0.0,1.0,66.0,64.0,29.0,35.79688,132.0,32.695312,1.5998535,973.0,0
82.09399,0.0,3.0,1.0,0.0,1.0,2.0,68.0,85.0,40.0,37.19531,132.0,13.3984375,2.0,4.0,1
52.05698,1.0,1.0,2.0,0.0,0.0,0.0,50.0,113.0,14.0,35.69531,133.0,2.7998047,1.8999023,183.0,1
69.54095,0.0,3.0,2.0,0.0,0.0,1.0,117.0,109.0,8.0,40.09375,134.0,14.798828,8.0,661.0,0
32.40198,1.0,2.0,1.0,0.0,0.0,2.0,107.0,120.0,28.0,36.79688,142.0,13.099609,3.8999023,18.0,1
58.793,0.0,0.0,0.0,0.0,0.0,1.0,98.0,105.0,20.0,38.5,140.0,0.09999084,0.6999512,608.0,0
55.26099,0.0,1.0,1.0,0.0,0.0,0.0,58.0,55.0,24.0,38.29688,131.0,18.796875,1.0,7.0,1
71.28796,0.0,2.0,1.0,0.0,0.0,0.0,101.0,66.0,20.0,35.79688,128.0,9.8984375,0.5999756,26.0,1
59.69098,0.0,1.0,1.0,0.0,0.0,0.0,125.0,125.0,40.0,38.39844,142.0,15.599609,1.0998535,175.0,1
78.81995,1.0,3.0,1.0,0.0,0.0,1.0,128.0,120.0,12.0,37.59375,146.0,10.3984375,2.699707,437.0,1
52.465,0.0,1.0,1.0,1.0,0.0,1.0,115.0,120.0,24.0,36.5,138.0,13.099609,1.0,809.0,0
71.73395,1.0,3.0,1.0,1.0,1.0,1.0,143.0,138.0,40.0,39.19531,147.0,14.699219,0.6999512,1954.0,0
57.42099,0.0,1.0,1.0,0.0,0.0,0.0,107.0,101.0,20.0,38.09375,135.0,6.6992188,1.0,591.0,1
61.45898,0.0,2.0,1.0,0.0,0.0,1.0,134.0,105.0,8.0,38.79688,143.0,11.599609,2.5,429.0,0
68.20294,0.0,5.0,1.0,1.0,0.0,1.0,134.0,148.0,8.0,36.79688,126.0,14.699219,0.5999756,3.0,1
51.504,1.0,1.0,1.0,0.0,0.0,1.0,108.0,105.0,10.0,37.79688,149.0,78.1875,0.89990234,782.0,0
92.68195,0.0,2.0,1.0,0.0,0.0,1.0,68.0,107.0,24.0,36.39844,132.0,16.097656,1.1999512,748.0,0
60.56699,1.0,6.0,1.0,1.0,0.0,1.0,87.0,87.0,20.0,36.69531,137.0,6.5996094,1.1999512,1670.0,0
36.39398,0.0,4.0,2.0,0.0,0.0,1.0,65.0,115.0,26.0,36.79688,150.0,9.298828,1.5,64.0,1
72.84296,1.0,0.0,1.0,0.0,0.0,1.0,50.0,120.0,10.0,36.79688,127.0,10.199219,1.0,11.0,1
60.504,0.0,3.0,1.0,0.0,0.0,1.0,62.0,60.0,22.0,36.39844,145.0,15.199219,3.3999023,8.0,1
63.24399,0.0,1.0,1.0,0.0,0.0,1.0,70.0,73.0,22.0,36.29688,132.0,6.0996094,1.0998535,587.0,0
48.04398,0.0,2.0,1.0,0.0,0.0,1.0,85.0,72.0,28.0,36.69531,131.0,11.798828,0.5,16.0,1
34.56299,0.0,1.0,1.0,0.0,0.0,0.0,87.0,84.0,20.0,36.09375,140.0,11.8984375,0.6999512,427.0,1
71.50696,0.0,1.0,1.0,0.0,0.0,1.0,74.0,58.0,24.0,34.89844,138.0,1.5998535,1.0998535,1386.0,0
71.05298,1.0,2.0,1.0,0.0,0.0,1.0,103.0,98.0,18.0,36.09375,142.0,26.0,0.89990234,183.0,1
42.905,0.0,0.0,2.0,0.0,0.0,1.0,51.0,111.0,10.0,36.59375,136.0,13.5,3.0,41.0,1
54.92398,0.0,2.0,5.0,0.0,0.0,1.0,67.0,100.0,22.0,36.0,139.0,4.5,1.0,6.0,1
63.27197,0.0,1.0,1.0,0.0,0.0,0.0,101.0,78.0,20.0,36.0,131.0,8.199219,0.89990234,60.0,1
75.53198,1.0,3.0,2.0,1.0,0.0,1.0,43.0,0.0,25.0,35.59375,149.0,9.599609,3.3999023,26.0,1
91.25,1.0,3.0,1.0,0.0,0.0,0.0,59.0,120.0,24.0,35.79688,139.0,5.0,3.7998047,10.0,1
41.92697,1.0,0.0,1.0,0.0,0.0,1.0,113.0,74.0,22.0,33.79688,135.0,7.6992188,1.0998535,8.0,1
69.14996,0.0,3.0,2.0,0.0,0.0,1.0,125.0,75.0,26.0,36.39844,144.0,17.898438,1.0,525.0,0
76.82098,1.0,6.0,1.0,0.0,0.0,1.0,55.0,120.0,6.0,35.39844,140.0,13.798828,3.0996094,268.0,1
87.41699,1.0,1.0,1.0,0.0,0.0,0.0,70.0,59.0,28.0,36.09375,130.0,13.3984375,1.5,1703.0,0
71.45197,1.0,2.0,2.0,0.0,0.0,1.0,110.0,66.0,20.0,36.79688,141.0,4.5996094,1.5,2008.0,0
71.91498,0.0,2.0,1.0,0.0,0.0,1.0,95.0,64.0,24.0,36.69531,145.0,6.899414,1.1999512,650.0,1
77.01294,1.0,1.0,1.0,0.0,0.0,1.0,65.0,120.0,12.0,37.79688,149.0,10.5,2.5996094,776.0,0
79.13196,1.0,2.0,1.0,0.0,0.0,0.0,47.0,90.0,22.0,37.19531,136.0,18.199219,0.89990234,18.0,1
48.04099,0.0,2.0,1.0,0.0,0.0,1.0,0.0,0.0,0.0,36.39844,136.0,11.798828,2.0,253.0,1
74.74896,0.0,2.0,1.0,0.0,0.0,1.0,69.0,65.0,24.0,36.59375,139.0,5.2998047,3.0,7.0,1
78.88599,1.0,1.0,1.0,1.0,0.0,1.0,115.0,153.0,24.0,38.29688,132.0,13.199219,1.2998047,70.0,1
87.633,0.0,2.0,1.0,0.0,0.0,0.0,83.0,80.0,30.0,37.0,138.0,3.5,0.89990234,181.0,1
66.03699,1.0,1.0,1.0,0.0,0.0,0.0,67.0,114.0,20.0,34.89844,132.0,5.1992188,1.5998535,159.0,1
60.89499,1.0,2.0,1.0,0.0,0.0,0.0,119.0,112.0,32.0,36.19531,132.0,26.699219,0.89990234,8.0,1
77.87799,0.0,1.0,1.0,0.0,0.0,0.0,57.0,100.0,30.0,39.29688,140.0,7.899414,1.7998047,44.0,1
84.69299,1.0,0.0,1.0,0.0,0.0,1.0,67.0,125.0,32.0,39.0,138.0,0.5999756,3.3999023,9.0,1
93.46997,1.0,3.0,1.0,0.0,0.0,2.0,59.0,68.0,24.0,38.19531,142.0,13.099609,1.5998535,654.0,0
80.07098,0.0,1.0,1.0,0.0,0.0,1.0,120.0,14.0,10.0,38.89844,137.0,7.2998047,0.5,4.0,1
74.93994,0.0,0.0,1.0,0.0,0.0,1.0,79.0,40.0,15.0,35.59375,137.0,12.099609,1.1999512,621.0,0
86.37097,0.0,3.0,1.0,0.0,0.0,1.0,107.0,80.0,20.0,36.79688,135.0,4.2998047,2.5,1649.0,0
26.023,0.0,3.0,3.0,0.0,0.0,2.0,40.0,125.0,32.0,36.0,130.0,3.2998047,2.8999023,7.0,1
76.646,1.0,2.0,1.0,0.0,1.0,1.0,84.0,76.0,30.0,36.59375,144.0,5.2998047,0.39996338,38.0,1
50.36798,1.0,1.0,2.0,0.0,0.0,0.0,67.0,95.0,28.0,36.69531,142.0,19.0,1.5998535,24.0,1
52.42999,0.0,3.0,1.0,1.0,0.0,1.0,58.0,115.0,8.0,40.0,143.0,19.398438,0.79992676,608.0,0
35.116,0.0,3.0,2.0,0.0,0.0,1.0,76.0,72.0,26.0,36.5,143.0,6.899414,1.0998535,13.0,1
83.13495,0.0,1.0,3.0,0.0,0.0,2.0,103.0,130.0,20.0,39.5,140.0,25.898438,1.3999023,95.0,1
91.71796,1.0,4.0,1.0,1.0,0.0,1.0,43.0,113.0,16.0,37.79688,146.0,15.5,0.89990234,668.0,0
88.00299,1.0,1.0,1.0,0.0,1.0,1.0,57.0,128.0,36.0,39.39844,136.0,0.79992676,0.79992676,89.0,1
44.58298,1.0,3.0,2.0,0.0,0.0,1.0,71.0,80.0,30.0,38.09375,137.0,16.699219,1.2998047,122.0,1
29.36099,1.0,0.0,1.0,0.0,0.0,0.0,96.0,112.0,20.0,37.0,137.0,10.599609,0.5999756,399.0,1
77.98798,0.0,1.0,1.0,0.0,0.0,1.0,63.0,69.0,12.0,38.19531,127.0,12.5,0.6999512,13.0,1
58.58197,0.0,3.0,2.0,0.0,0.0,1.0,67.0,76.0,20.0,37.89844,136.0,8.3984375,1.5,168.0,1
72.10095,0.0,1.0,1.0,0.0,0.0,2.0,100.0,80.0,32.0,35.69531,146.0,63.0,1.5,9.0,1
54.12997,1.0,2.0,1.0,1.0,0.0,1.0,108.0,79.0,20.0,35.39844,134.0,8.099609,1.0,527.0,1
45.64499,0.0,1.0,1.0,0.0,0.0,0.0,48.0,175.0,28.0,39.89844,142.0,22.398438,0.89990234,415.0,0
76.24896,0.0,3.0,2.0,1.0,0.0,1.0,143.0,180.0,12.0,36.59375,138.0,6.1992188,1.0,29.0,1
59.96198,1.0,1.0,1.0,0.0,1.0,1.0,71.0,55.0,28.0,36.5,131.0,7.6992188,0.5999756,17.0,1
78.52997,0.0,2.0,1.0,0.0,0.0,1.0,133.0,110.0,43.0,36.0,152.0,0.09999084,1.2998047,16.0,1
31.403,1.0,0.0,1.0,0.0,0.0,1.0,99.0,76.0,24.0,36.39844,133.0,11.8984375,1.1999512,590.0,0
70.17395,1.0,5.0,1.0,1.0,0.0,1.0,67.0,100.0,28.0,36.59375,147.0,2.699707,2.0,996.0,0
85.68695,1.0,6.0,1.0,0.0,1.0,1.0,101.0,72.0,24.0,36.09375,138.0,7.899414,1.1999512,276.0,1
60.241,1.0,1.0,1.0,0.0,0.0,2.0,108.0,46.0,16.0,36.19531,129.0,7.0,0.5999756,1497.0,0
46.74597,1.0,0.0,1.0,0.0,0.0,1.0,103.0,158.0,10.0,39.59375,132.0,3.0996094,0.6999512,2015.0,0
70.16296,1.0,3.0,1.0,0.0,0.0,1.0,58.0,72.0,24.0,36.19531,138.0,8.0,1.7998047,1192.0,1
66.34399,1.0,1.0,1.0,0.0,0.0,0.0,59.0,106.0,40.0,35.29688,138.0,15.599609,0.79992676,14.0,1
80.03595,0.0,3.0,1.0,0.0,0.0,1.0,107.0,78.0,24.0,35.59375,136.0,5.899414,1.2998047,536.0,1
64.98596,1.0,2.0,2.0,0.0,0.0,1.0,33.0,125.0,20.0,36.19531,136.0,19.199219,4.0,475.0,0
74.85596,1.0,1.0,1.0,0.0,0.0,1.0,73.0,82.0,28.0,36.19531,133.0,0.89990234,1.6999512,17.0,1
50.20697,0.0,3.0,1.0,0.0,0.0,1.0,93.0,73.0,16.0,37.09375,137.0,4.7998047,1.0,95.0,1
43.93198,0.0,1.0,1.0,0.0,0.0,1.0,118.0,95.0,40.0,38.5,151.0,15.199219,2.8999023,914.0,0
59.39999,1.0,2.0,1.0,0.0,0.0,1.0,93.0,108.0,16.0,36.5,139.0,13.099609,1.0,751.0,0
55.04999,0.0,2.0,1.0,1.0,0.0,1.0,102.0,77.0,14.0,37.89844,142.0,12.3984375,0.79992676,752.0,0
73.71698,0.0,2.0,1.0,0.0,0.0,0.0,107.0,80.0,20.0,36.69531,144.0,5.2998047,2.2998047,12.0,1
34.53299,0.0,4.0,1.0,0.0,0.0,1.0,71.0,51.0,24.0,36.19531,136.0,11.5,0.5,708.0,1
80.39398,0.0,2.0,1.0,1.0,0.0,1.0,144.0,120.0,24.0,38.0,129.0,18.097656,1.2998047,40.0,1
45.08698,0.0,4.0,4.0,1.0,0.0,1.0,77.0,80.0,20.0,36.29688,131.0,15.8984375,2.199707,7.0,1
62.63898,0.0,1.0,2.0,0.0,0.0,0.0,135.0,48.0,15.0,36.5,133.0,9.798828,1.0998535,91.0,1
68.43799,0.0,2.0,1.0,1.0,0.0,0.0,113.0,76.0,16.0,36.19531,137.0,12.599609,1.5998535,1335.0,0
58.23999,1.0,0.0,1.0,0.0,0.0,1.0,58.0,125.0,36.0,40.0,150.0,2.5,1.2998047,605.0,0
80.46295,1.0,3.0,1.0,0.0,1.0,1.0,58.0,111.0,10.0,40.59375,134.0,23.296875,9.099609,978.0,0
60.84299,1.0,0.0,1.0,0.0,0.0,1.0,106.0,74.0,22.0,36.39844,142.0,60.0,6.399414,1006.0,0
67.84399,1.0,0.0,1.0,0.0,0.0,1.0,75.0,105.0,25.0,38.09375,138.0,17.0,0.6999512,12.0,1
57.76599,0.0,2.0,2.0,1.0,0.0,1.0,80.0,120.0,28.0,36.0,136.0,11.3984375,1.2998047,654.0,1
68.48199,0.0,1.0,1.0,0.0,0.0,2.0,53.0,71.0,10.0,36.5,135.0,13.3984375,1.6999512,2010.0,0
57.60999,1.0,1.0,2.0,1.0,0.0,2.0,73.0,100.0,36.0,36.0,125.0,4.7998047,0.6999512,42.0,1
59.58398,1.0,1.0,1.0,0.0,0.0,0.0,87.0,80.0,20.0,37.69531,142.0,8.599609,0.6999512,493.0,1
44.30399,1.0,3.0,2.0,0.0,0.0,1.0,59.0,139.0,21.0,39.09375,138.0,12.3984375,0.89990234,21.0,1
80.78296,1.0,0.0,2.0,0.0,0.0,1.0,119.0,104.0,30.0,37.89844,142.0,21.597656,0.6999512,8.0,1
62.004,1.0,0.0,2.0,0.0,0.0,1.0,77.0,90.0,24.0,36.29688,140.0,14.8984375,0.89990234,1123.0,1
68.03595,0.0,2.0,1.0,0.0,0.0,0.0,57.0,82.0,28.0,38.29688,139.0,5.0996094,0.79992676,118.0,1
67.67694,1.0,1.0,1.0,1.0,0.0,1.0,63.0,124.0,10.0,36.29688,126.0,10.5,1.5998535,112.0,1
47.13498,0.0,0.0,1.0,0.0,0.0,1.0,112.0,135.0,33.0,38.39844,145.0,18.199219,0.5999756,780.0,0
71.62195,0.0,3.0,2.0,0.0,0.0,1.0,110.0,76.0,20.0,35.5,139.0,3.7998047,3.3999023,78.0,1
68.39996,0.0,2.0,1.0,0.0,0.0,1.0,63.0,110.0,6.0,39.89844,132.0,6.2998047,1.3999023,1076.0,0
55.85999,1.0,1.0,1.0,0.0,0.0,1.0,70.0,65.0,30.0,35.0,136.0,6.5996094,1.3999023,642.0,0
86.72998,1.0,1.0,1.0,0.0,0.0,2.0,71.0,141.0,28.0,38.69531,125.0,5.0,0.39996338,1772.0,0
59.73999,0.0,2.0,1.0,0.0,0.0,0.0,136.0,111.0,8.0,39.69531,146.0,18.898438,1.0998535,12.0,1
64.62695,1.0,2.0,1.0,0.0,0.0,1.0,63.0,73.0,32.0,36.39844,134.0,11.699219,0.6999512,1531.0,1
74.51099,0.0,3.0,1.0,0.0,0.0,0.0,110.0,100.0,24.0,37.5,138.0,6.899414,0.6999512,18.0,1
46.349,1.0,1.0,1.0,0.0,0.0,1.0,73.0,60.0,16.0,35.69531,139.0,10.099609,0.5999756,1004.0,0
60.61298,0.0,2.0,3.0,0.0,0.0,1.0,55.0,45.0,16.0,36.19531,133.0,5.7998047,1.5998535,754.0,1
78.724,1.0,3.0,1.0,0.0,0.0,1.0,72.0,63.0,29.0,36.39844,136.0,7.1992188,0.6999512,1994.0,0
76.57996,0.0,1.0,1.0,0.0,0.0,2.0,56.0,110.0,12.0,38.29688,137.0,15.298828,3.0996094,44.0,1
30.023,0.0,0.0,1.0,0.0,0.0,1.0,97.0,110.0,12.0,38.59375,141.0,4.899414,1.0998535,1636.0,0
39.31299,1.0,1.0,1.0,0.0,0.0,2.0,135.0,150.0,42.0,37.5,144.0,7.1992188,3.0996094,1938.0,0
77.32794,1.0,0.0,2.0,0.0,0.0,1.0,112.0,135.0,10.0,36.39844,129.0,2.5,1.2998047,462.0,0
84.51996,1.0,4.0,1.0,0.0,0.0,2.0,117.0,45.0,28.0,36.69531,143.0,9.298828,1.1999512,1244.0,1
75.44098,0.0,3.0,1.0,0.0,0.0,1.0,90.0,53.0,24.0,36.0,139.0,10.0,1.0998535,620.0,1
41.97897,0.0,1.0,1.0,0.0,0.0,1.0,120.0,86.0,22.0,37.5,129.0,8.3984375,1.7998047,518.0,1
69.63196,0.0,4.0,1.0,1.0,0.0,2.0,149.0,74.0,34.0,36.0,140.0,12.0,2.3999023,385.0,1
63.211,0.0,2.0,2.0,0.0,0.0,0.0,115.0,80.0,28.0,36.39844,139.0,8.699219,1.1999512,12.0,1
54.00998,0.0,1.0,1.0,1.0,0.0,1.0,127.0,71.0,12.0,36.59375,143.0,19.097656,0.79992676,590.0,0
82.47498,0.0,3.0,1.0,0.0,1.0,1.0,122.0,212.0,44.0,36.29688,134.0,3.0996094,0.6999512,350.0,1
74.68298,0.0,3.0,1.0,0.0,0.0,2.0,63.0,117.0,10.0,39.39844,147.0,22.699219,1.6999512,10.0,1
66.05096,1.0,1.0,1.0,0.0,0.0,1.0,120.0,125.0,18.0,36.09375,137.0,48.5,1.7998047,493.0,0
64.70099,1.0,1.0,1.0,0.0,0.0,0.0,72.0,128.0,28.0,36.0,131.0,2.699707,3.199707,70.0,1
65.23499,0.0,2.0,1.0,0.0,0.0,1.0,82.0,126.0,26.0,36.09375,134.0,16.597656,0.89990234,26.0,1
90.71594,1.0,0.0,2.0,0.0,0.0,1.0,108.0,100.0,36.0,35.19531,135.0,12.0,1.8999023,5.0,1
58.63397,1.0,1.0,3.0,0.0,0.0,2.0,65.0,125.0,24.0,36.59375,143.0,10.3984375,1.0998535,572.0,1
72.534,0.0,3.0,1.0,0.0,0.0,2.0,61.0,130.0,10.0,38.69531,147.0,23.199219,1.1999512,29.0,1
65.46997,1.0,4.0,1.0,0.0,0.0,1.0,61.0,128.0,10.0,36.0,136.0,17.0,1.0,142.0,1
54.52197,1.0,2.0,1.0,0.0,0.0,1.0,37.0,90.0,24.0,36.29688,135.0,7.5,1.3999023,1664.0,0
85.85596,0.0,1.0,1.0,0.0,0.0,1.0,105.0,78.0,22.0,35.89844,140.0,3.2998047,3.0,69.0,1
83.39496,0.0,1.0,2.0,0.0,0.0,1.0,77.0,80.0,22.0,37.19531,141.0,5.6992188,1.5,1682.0,0
57.92999,1.0,2.0,1.0,1.0,0.0,2.0,73.0,75.0,0.0,38.09375,141.0,8.199219,0.89990234,572.0,1
72.31494,1.0,2.0,2.0,1.0,0.0,1.0,139.0,114.0,32.0,38.59375,136.0,16.0,0.5,13.0,1
76.10394,0.0,3.0,2.0,0.0,0.0,1.0,73.0,111.0,22.0,36.5,141.0,5.6992188,1.8999023,207.0,1
43.625,1.0,0.0,1.0,0.0,0.0,1.0,135.0,130.0,26.0,37.59375,143.0,21.398438,9.0,1759.0,0
76.271,1.0,3.0,1.0,1.0,0.0,2.0,62.0,113.0,26.0,38.5,130.0,7.399414,1.1999512,1449.0,0
79.23297,1.0,2.0,1.0,0.0,0.0,1.0,103.0,128.0,42.0,36.69531,147.0,14.699219,2.199707,865.0,1
33.043,0.0,3.0,3.0,0.0,0.0,1.0,83.0,104.0,22.0,39.19531,138.0,3.0,1.2998047,515.0,0
76.28497,0.0,1.0,1.0,0.0,0.0,2.0,72.0,180.0,10.0,36.79688,129.0,6.2998047,0.79992676,1060.0,0
44.45697,1.0,1.0,1.0,0.0,0.0,1.0,71.0,120.0,40.0,39.0,152.0,13.199219,1.1999512,1124.0,1
44.909,1.0,2.0,2.0,1.0,0.0,1.0,112.0,146.0,55.0,39.0,142.0,21.796875,0.79992676,5.0,1
80.21899,0.0,3.0,3.0,1.0,0.0,1.0,62.0,115.0,31.0,37.69531,136.0,5.7998047,0.6999512,28.0,1
59.75598,0.0,1.0,1.0,0.0,0.0,1.0,100.0,104.0,20.0,37.0,133.0,10.8984375,0.89990234,509.0,0
77.69995,0.0,5.0,1.0,0.0,0.0,2.0,53.0,77.0,40.0,35.79688,135.0,4.7998047,1.0,396.0,0
80.37195,1.0,0.0,1.0,0.0,0.0,1.0,61.0,133.0,12.0,38.69531,142.0,13.099609,0.79992676,7.0,1
90.28296,0.0,1.0,1.0,0.0,0.0,1.0,67.0,46.0,22.0,36.89844,137.0,6.399414,1.8999023,5.0,1
41.61798,0.0,2.0,1.0,0.0,0.0,2.0,127.0,200.0,38.0,36.39844,149.0,3.199707,1.1999512,19.0,1
76.18097,1.0,1.0,1.0,0.0,0.0,0.0,100.0,68.0,20.0,36.79688,143.0,3.0996094,0.79992676,1350.0,0
68.01898,0.0,1.0,1.0,0.0,0.0,0.0,70.0,115.0,10.0,37.5,134.0,12.599609,2.7998047,277.0,1
46.56497,0.0,3.0,1.0,0.0,0.0,1.0,118.0,60.0,10.0,37.79688,134.0,9.699219,1.0,657.0,0
48.65399,0.0,2.0,1.0,0.0,0.0,0.0,80.0,110.0,26.0,35.69531,130.0,8.5,0.5999756,20.0,1
81.62598,0.0,5.0,1.0,0.0,1.0,2.0,74.0,81.0,24.0,36.09375,145.0,4.899414,0.89990234,180.0,1
63.52597,0.0,3.0,1.0,0.0,0.0,2.0,67.0,100.0,20.0,36.09375,131.0,12.5,1.0998535,173.0,1
59.02499,0.0,5.0,1.0,1.0,0.0,1.0,68.0,110.0,8.0,36.39844,142.0,5.1992188,6.399414,18.0,1
72.71198,0.0,3.0,1.0,0.0,0.0,1.0,73.0,96.0,20.0,36.29688,137.0,5.6992188,0.79992676,424.0,0
72.422,0.0,0.0,1.0,0.0,0.0,1.0,65.0,140.0,16.0,39.09375,137.0,11.5,1.7998047,540.0,1
89.32794,0.0,1.0,5.0,0.0,0.0,1.0,53.0,230.0,12.0,39.69531,146.0,4.0996094,1.0,19.0,1
66.97894,1.0,6.0,1.0,1.0,0.0,2.0,106.0,110.0,24.0,36.39844,137.0,8.599609,2.7998047,220.0,1
82.41998,0.0,2.0,1.0,0.0,0.0,2.0,0.0,0.0,16.0,37.69531,121.0,14.699219,2.8999023,823.0,0
68.18896,1.0,3.0,1.0,0.0,0.0,1.0,55.0,45.0,10.0,36.29688,141.0,6.5,0.39996338,1088.0,0
83.69299,1.0,1.0,1.0,0.0,1.0,1.0,60.0,64.0,24.0,38.29688,142.0,9.3984375,0.5999756,1237.0,1
58.95999,1.0,0.0,1.0,0.0,0.0,1.0,115.0,132.0,20.0,39.79688,136.0,6.1992188,0.5999756,1882.0,0
66.93799,0.0,1.0,1.0,0.0,0.0,2.0,63.0,104.0,20.0,37.59375,132.0,10.3984375,1.6999512,934.0,0
68.07098,0.0,1.0,1.0,0.0,0.0,2.0,71.0,78.0,20.0,36.79688,127.0,4.6992188,1.1999512,547.0,0
80.45697,0.0,1.0,1.0,0.0,0.0,1.0,77.0,112.0,28.0,37.79688,150.0,7.5996094,2.2998047,1062.0,1
75.737,1.0,3.0,1.0,0.0,0.0,1.0,77.0,100.0,20.0,37.19531,139.0,13.099609,0.89990234,1215.0,1
73.00195,0.0,1.0,1.0,1.0,0.0,1.0,62.0,70.0,30.0,38.39844,129.0,8.199219,1.1999512,775.0,0
59.38898,1.0,1.0,3.0,0.0,0.0,0.0,127.0,140.0,35.0,38.59375,147.0,10.798828,2.0996094,60.0,1
62.84998,0.0,0.0,0.0,0.0,0.0,0.0,97.0,69.0,22.0,36.0,141.0,6.0,1.1999512,2029.0,0
69.62396,0.0,0.0,1.0,0.0,0.0,1.0,67.0,110.0,14.0,38.59375,144.0,12.5,2.199707,143.0,1
52.93399,0.0,5.0,1.0,1.0,0.0,1.0,61.0,124.0,9.0,36.69531,154.0,18.398438,8.8984375,986.0,0
92.34198,0.0,2.0,1.0,1.0,0.0,0.0,97.0,72.0,20.0,35.39844,132.0,8.0,1.0998535,64.0,1
51.61099,1.0,1.0,1.0,0.0,0.0,1.0,86.0,112.0,30.0,36.59375,141.0,22.898438,6.0996094,44.0,1
22.31099,0.0,2.0,1.0,0.0,0.0,1.0,110.0,120.0,10.0,39.0,135.0,9.298828,0.89990234,1596.0,0
52.67899,0.0,2.0,4.0,0.0,0.0,1.0,60.0,150.0,16.0,36.79688,137.0,3.5996094,1.0998535,1853.0,0
44.13998,0.0,0.0,2.0,0.0,0.0,1.0,123.0,115.0,38.0,37.59375,142.0,11.298828,1.0,1947.0,0
45.43198,1.0,1.0,2.0,0.0,0.0,1.0,100.0,80.0,20.0,38.29688,132.0,15.099609,3.8999023,886.0,0
35.32397,1.0,1.0,1.0,0.0,0.0,1.0,102.0,125.0,22.0,36.39844,135.0,9.199219,1.0998535,723.0,0
72.00494,1.0,2.0,1.0,0.0,0.0,1.0,73.0,50.0,14.0,36.79688,136.0,11.298828,0.5,7.0,1
74.45898,1.0,2.0,1.0,0.0,0.0,1.0,55.0,49.0,16.0,36.79688,139.0,6.0996094,2.699707,65.0,1
63.43298,0.0,2.0,1.0,0.0,0.0,0.0,71.0,48.0,16.0,36.19531,131.0,16.597656,0.79992676,143.0,1
76.16394,0.0,0.0,2.0,0.0,0.0,1.0,62.0,104.0,23.0,37.89844,147.0,5.0,1.0,1055.0,0
66.64197,0.0,2.0,1.0,0.0,0.0,1.0,109.0,81.0,32.0,35.29688,138.0,16.398438,0.79992676,1454.0,0
75.67395,1.0,3.0,1.0,0.0,0.0,1.0,45.0,160.0,48.0,39.29688,142.0,25.199219,1.8999023,54.0,1
70.49097,0.0,0.0,1.0,0.0,0.0,1.0,71.0,113.0,28.0,35.09375,135.0,3.0996094,1.2998047,3.0,1
46.45898,0.0,1.0,1.0,0.0,0.0,0.0,89.0,80.0,20.0,37.5,135.0,9.699219,1.0998535,414.0,1
61.952,0.0,1.0,1.0,0.0,0.0,1.0,65.0,115.0,37.0,39.09375,143.0,32.695312,5.0,271.0,1
42.67798,0.0,4.0,2.0,1.0,0.0,1.0,97.0,70.0,21.0,36.39844,134.0,7.5996094,3.0996094,869.0,1
69.05695,0.0,2.0,1.0,0.0,0.0,1.0,52.0,173.0,38.0,37.5,135.0,10.599609,1.7998047,886.0,0
94.55194,0.0,2.0,1.0,0.0,0.0,1.0,13.0,45.0,8.0,35.59375,147.0,11.099609,2.0,4.0,1
65.13898,0.0,3.0,1.0,0.0,0.0,1.0,104.0,77.0,28.0,36.79688,140.0,4.7998047,0.79992676,1326.0,0
77.06494,0.0,2.0,1.0,0.0,1.0,1.0,137.0,65.0,24.0,36.0,135.0,5.899414,0.79992676,66.0,1
73.17999,0.0,0.0,1.0,0.0,0.0,1.0,67.0,100.0,20.0,36.09375,130.0,11.5,1.5,1072.0,0
64.047,1.0,1.0,2.0,0.0,0.0,1.0,110.0,95.0,24.0,35.79688,130.0,14.199219,0.6999512,716.0,1
54.793,1.0,3.0,1.0,0.0,0.0,1.0,71.0,100.0,18.0,36.5,138.0,6.899414,0.79992676,449.0,0
69.19098,1.0,1.0,1.0,0.0,0.0,1.0,63.0,64.0,18.0,36.39844,139.0,18.796875,1.1999512,351.0,0
62.09399,1.0,3.0,1.0,0.0,0.0,2.0,122.0,124.0,28.0,37.39844,131.0,13.3984375,0.39996338,1771.0,0
65.83997,1.0,1.0,1.0,0.0,0.0,2.0,48.0,110.0,29.0,38.5,137.0,6.7998047,2.699707,16.0,1
72.435,0.0,1.0,1.0,0.0,0.0,2.0,96.0,69.0,16.0,36.09375,136.0,5.6992188,1.1999512,627.0,0
50.543,1.0,2.0,1.0,0.0,0.0,2.0,66.0,109.0,25.0,36.29688,132.0,6.2998047,1.0998535,39.0,1
100.13098,1.0,3.0,2.0,0.0,0.0,2.0,77.0,60.0,15.0,36.09375,141.0,6.0,1.0998535,1082.0,1
45.40698,1.0,1.0,1.0,0.0,0.0,0.0,57.0,100.0,28.0,36.89844,139.0,7.5,0.6999512,182.0,1
63.87097,1.0,1.0,1.0,0.0,0.0,1.0,107.0,162.0,28.0,35.0,138.0,9.099609,5.1992188,229.0,1
77.86694,0.0,2.0,1.0,1.0,0.0,1.0,75.0,140.0,9.0,38.29688,151.0,21.597656,2.199707,1537.0,0
25.782,0.0,0.0,0.0,0.0,0.0,1.0,73.0,76.0,24.0,39.09375,140.0,5.5,1.2998047,1906.0,0
79.06396,0.0,0.0,1.0,0.0,0.0,1.0,58.0,165.0,22.0,38.0,145.0,26.296875,1.7998047,11.0,1
35.461,0.0,2.0,2.0,0.0,0.0,2.0,80.0,128.0,40.0,40.09375,131.0,23.097656,1.0998535,61.0,1
40.24899,0.0,1.0,1.0,0.0,0.0,0.0,130.0,75.0,8.0,35.0,134.0,6.399414,0.6999512,410.0,0
69.01794,1.0,2.0,1.0,0.0,0.0,1.0,80.0,90.0,12.0,38.5,131.0,10.0,2.0996094,18.0,1
53.69699,0.0,2.0,1.0,0.0,0.0,1.0,65.0,125.0,10.0,38.39844,141.0,8.8984375,4.7998047,488.0,0
53.06198,1.0,0.0,4.0,0.0,0.0,1.0,63.0,125.0,12.0,36.19531,142.0,4.899414,2.0996094,24.0,1
33.30899,0.0,3.0,1.0,1.0,0.0,1.0,93.0,102.0,18.0,36.5,135.0,14.298828,5.5,1625.0,0
56.75598,0.0,1.0,1.0,0.0,0.0,0.0,59.0,130.0,10.0,39.09375,138.0,9.8984375,4.899414,483.0,1
84.91394,0.0,5.0,1.0,0.0,0.0,2.0,73.0,74.0,22.0,36.0,137.0,10.298828,1.5,33.0,1
74.17395,1.0,1.0,1.0,1.0,0.0,1.0,42.0,105.0,10.0,36.29688,135.0,23.398438,2.0,23.0,1
76.44098,0.0,2.0,1.0,1.0,0.0,0.0,78.0,84.0,16.0,36.0,131.0,21.296875,5.5,220.0,1
77.29498,0.0,3.0,1.0,0.0,0.0,1.0,114.0,73.0,28.0,35.79688,142.0,10.5,1.3999023,893.0,0
69.95197,1.0,6.0,1.0,1.0,0.0,1.0,70.0,80.0,20.0,36.09375,148.0,6.1992188,1.2998047,651.0,0
88.50696,0.0,3.0,1.0,0.0,1.0,1.0,83.0,80.0,25.0,37.79688,133.0,7.899414,2.2998047,10.0,1
69.99896,1.0,0.0,1.0,0.0,0.0,1.0,65.0,136.0,28.0,39.09375,133.0,10.798828,0.5,24.0,1
69.36597,0.0,0.0,1.0,0.0,0.0,1.0,120.0,110.0,32.0,35.5,149.0,10.8984375,1.0998535,405.0,0
60.32898,0.0,1.0,1.0,0.0,0.0,1.0,113.0,100.0,12.0,36.59375,134.0,3.699707,0.89990234,663.0,0
83.20099,0.0,3.0,1.0,1.0,0.0,0.0,67.0,87.0,16.0,36.09375,132.0,9.298828,0.6999512,35.0,1
25.43199,1.0,2.0,1.0,0.0,0.0,1.0,48.0,115.0,12.0,35.59375,126.0,3.8999023,9.798828,1088.0,0
68.44897,0.0,2.0,1.0,0.0,0.0,1.0,107.0,88.0,18.0,37.5,134.0,15.699219,7.0,172.0,1
61.89999,0.0,1.0,1.0,0.0,0.0,1.0,81.0,124.0,33.0,35.09375,130.0,14.199219,4.399414,106.0,1
49.52197,1.0,1.0,1.0,0.0,0.0,0.0,117.0,64.0,10.0,38.39844,141.0,10.5,0.5999756,1026.0,0
59.61398,1.0,1.0,1.0,0.0,0.0,0.0,67.0,105.0,28.0,35.89844,127.0,15.3984375,4.5996094,173.0,1
75.19196,0.0,1.0,1.0,1.0,0.0,1.0,57.0,66.0,14.0,38.59375,139.0,11.199219,0.79992676,8.0,1
36.78,0.0,2.0,1.0,1.0,0.0,1.0,110.0,64.0,29.0,36.79688,143.0,27.097656,1.5998535,1645.0,0
69.74097,0.0,1.0,1.0,0.0,0.0,0.0,96.0,94.0,18.0,37.5,132.0,13.199219,1.2998047,25.0,1
70.48596,0.0,1.0,1.0,0.0,1.0,1.0,62.0,80.0,15.0,38.5,134.0,14.099609,1.0998535,336.0,1
69.21594,0.0,4.0,2.0,1.0,0.0,1.0,63.0,110.0,30.0,35.0,136.0,11.199219,1.8999023,640.0,0
63.978,1.0,1.0,1.0,1.0,0.0,1.0,77.0,80.0,4.0,36.39844,139.0,16.5,0.6999512,269.0,1
77.58197,1.0,1.0,1.0,0.0,0.0,0.0,47.0,102.0,24.0,38.19531,130.0,23.898438,0.79992676,6.0,1
58.24197,0.0,2.0,1.0,0.0,0.0,0.0,92.0,105.0,26.0,36.0,126.0,3.3999023,2.0996094,88.0,1
44.06299,0.0,1.0,2.0,0.0,0.0,2.0,56.0,117.0,8.0,38.09375,138.0,7.399414,1.0,193.0,1
71.91797,0.0,1.0,1.0,0.0,0.0,1.0,57.0,110.0,8.0,38.59375,134.0,5.6992188,0.89990234,1127.0,1
32.58899,0.0,0.0,1.0,0.0,0.0,1.0,113.0,110.0,32.0,38.69531,139.0,12.599609,0.89990234,1001.0,1
70.97095,0.0,3.0,1.0,0.0,0.0,0.0,74.0,79.0,26.0,36.19531,141.0,13.199219,0.5999756,76.0,1
50.19598,0.0,2.0,1.0,0.0,0.0,1.0,83.0,74.0,24.0,36.79688,141.0,7.7998047,0.79992676,13.0,1
56.20499,0.0,2.0,1.0,0.0,0.0,0.0,107.0,92.0,20.0,37.19531,135.0,8.199219,0.89990234,153.0,1
48.78598,1.0,2.0,1.0,1.0,0.0,1.0,127.0,170.0,32.0,38.29688,153.0,22.796875,1.2998047,1495.0,0
60.71698,0.0,2.0,1.0,1.0,0.0,1.0,63.0,67.0,28.0,38.89844,144.0,14.199219,1.5,1377.0,0
73.20197,1.0,2.0,1.0,1.0,0.0,1.0,141.0,50.0,8.0,36.5,158.0,7.6992188,2.7998047,1415.0,0
46.44498,1.0,3.0,1.0,0.0,0.0,1.0,83.0,76.0,20.0,36.79688,136.0,7.5996094,1.0998535,78.0,1
56.23798,1.0,1.0,1.0,0.0,0.0,0.0,80.0,76.0,20.0,35.5,138.0,8.099609,0.2999878,33.0,1
77.60699,1.0,1.0,1.0,0.0,0.0,1.0,0.0,0.0,10.0,38.5,148.0,24.597656,2.5996094,8.0,1
79.91498,0.0,3.0,1.0,1.0,0.0,1.0,41.0,109.0,28.0,37.69531,138.0,15.3984375,1.6999512,12.0,1
70.64795,1.0,0.0,1.0,0.0,0.0,1.0,69.0,55.0,24.0,36.89844,134.0,11.0,0.89990234,504.0,1
66.12195,1.0,0.0,1.0,0.0,0.0,1.0,105.0,110.0,32.0,36.69531,144.0,5.899414,0.6999512,27.0,1
51.52399,1.0,1.0,1.0,0.0,0.0,1.0,63.0,98.0,40.0,39.09375,136.0,3.5996094,0.5999756,2017.0,0
54.853,1.0,1.0,1.0,0.0,0.0,0.0,63.0,114.0,28.0,39.29688,133.0,12.0,1.0998535,577.0,0
47.80298,0.0,2.0,1.0,0.0,0.0,1.0,110.0,115.0,38.0,38.5,136.0,12.0,1.0,114.0,1
62.49698,1.0,2.0,0.0,1.0,0.0,0.0,110.0,96.0,16.0,35.69531,138.0,6.5996094,0.79992676,3.0,1
67.64697,1.0,3.0,1.0,1.0,0.0,2.0,100.0,151.0,11.0,39.0,147.0,11.099609,0.5999756,234.0,1
63.77298,0.0,6.0,3.0,1.0,0.0,1.0,83.0,104.0,30.0,36.69531,141.0,7.6992188,1.5,1384.0,0
77.28998,0.0,3.0,1.0,0.0,0.0,1.0,65.0,68.0,16.0,36.0,130.0,5.7998047,1.3999023,809.0,0
81.86694,1.0,4.0,1.0,0.0,0.0,1.0,83.0,94.0,16.0,35.5,136.0,13.199219,1.2998047,623.0,1
71.63599,0.0,1.0,1.0,0.0,0.0,0.0,113.0,100.0,20.0,36.09375,136.0,7.1992188,0.89990234,366.0,1
84.15594,0.0,0.0,1.0,0.0,0.0,1.0,67.0,60.0,24.0,38.69531,123.0,6.5,1.2998047,1408.0,1
79.67096,0.0,1.0,1.0,0.0,0.0,1.0,46.0,74.0,10.0,38.89844,135.0,4.399414,0.89990234,515.0,1
75.80798,0.0,2.0,1.0,0.0,0.0,0.0,137.0,160.0,56.0,38.0,143.0,29.199219,1.0998535,29.0,1
71.79498,0.0,2.0,1.0,0.0,0.0,1.0,61.0,68.0,10.0,37.69531,136.0,11.199219,0.6999512,97.0,1
65.71698,1.0,3.0,4.0,0.0,0.0,1.0,65.0,140.0,15.0,39.5,141.0,14.199219,0.5,41.0,1
50.64798,0.0,2.0,2.0,0.0,0.0,1.0,67.0,115.0,30.0,36.79688,143.0,5.2998047,1.1999512,1798.0,0
61.79898,0.0,2.0,1.0,0.0,0.0,1.0,38.0,105.0,22.0,36.09375,133.0,11.3984375,1.7998047,194.0,1
63.83298,0.0,1.0,1.0,0.0,0.0,0.0,99.0,76.0,22.0,36.69531,142.0,4.5,1.0,930.0,1
60.51999,0.0,3.0,1.0,1.0,0.0,1.0,104.0,79.0,28.0,35.89844,134.0,16.5,1.0,8.0,1
52.22699,1.0,1.0,1.0,0.0,0.0,1.0,72.0,115.0,12.0,38.29688,143.0,6.5996094,4.0996094,398.0,0
78.92694,0.0,1.0,2.0,0.0,0.0,1.0,65.0,64.0,26.0,36.69531,129.0,15.0,10.8984375,1387.0,0
49.13599,1.0,2.0,1.0,0.0,0.0,0.0,131.0,118.0,20.0,37.0,135.0,8.599609,0.6999512,94.0,1
74.38696,1.0,3.0,1.0,0.0,0.0,0.0,110.0,108.0,30.0,36.0,127.0,0.0,1.7998047,11.0,1
60.06,0.0,0.0,1.0,0.0,0.0,1.0,61.0,126.0,30.0,38.0,145.0,31.5,4.5996094,5.0,1
91.55896,1.0,1.0,1.0,0.0,1.0,1.0,115.0,69.0,28.0,35.79688,134.0,12.298828,0.89990234,11.0,1
67.49097,0.0,1.0,1.0,0.0,0.0,1.0,100.0,102.0,20.0,37.39844,141.0,18.296875,5.7998047,1951.0,0
83.65796,1.0,2.0,1.0,0.0,0.0,1.0,95.0,104.0,25.0,37.29688,146.0,18.699219,1.1999512,744.0,1
61.57199,1.0,2.0,1.0,1.0,0.0,1.0,53.0,69.0,30.0,38.79688,139.0,8.0,0.89990234,1367.0,0
46.06198,0.0,3.0,1.0,0.0,0.0,1.0,69.0,112.0,22.0,37.89844,140.0,5.2998047,0.79992676,1719.0,0
47.16498,0.0,3.0,1.0,0.0,0.0,1.0,103.0,60.0,15.0,36.69531,138.0,4.6992188,1.1999512,791.0,0
63.73199,1.0,1.0,1.0,0.0,0.0,2.0,68.0,100.0,36.0,35.0,137.0,12.0,0.89990234,903.0,0
52.71997,1.0,3.0,1.0,0.0,0.0,1.0,97.0,75.0,18.0,36.39844,137.0,9.5,2.5,9.0,1
70.02594,0.0,3.0,1.0,0.0,0.0,1.0,67.0,57.0,8.0,38.19531,140.0,8.298828,1.0,569.0,0
85.41296,1.0,1.0,1.0,0.0,1.0,1.0,143.0,104.0,32.0,38.19531,133.0,13.298828,0.89990234,126.0,1
70.073,1.0,4.0,2.0,1.0,0.0,2.0,75.0,60.0,14.0,36.0,137.0,12.298828,6.2998047,72.0,1
49.81198,1.0,2.0,2.0,1.0,0.0,1.0,68.0,115.0,9.0,38.89844,144.0,12.3984375,5.0,3.0,1
62.45297,0.0,2.0,1.0,0.0,0.0,1.0,63.0,100.0,20.0,36.59375,134.0,7.899414,1.3999023,1686.0,0
51.63898,0.0,2.0,1.0,0.0,0.0,1.0,132.0,138.0,11.0,37.79688,151.0,10.8984375,2.199707,1975.0,0
52.30099,0.0,1.0,5.0,0.0,0.0,0.0,87.0,62.0,20.0,36.19531,134.0,7.6992188,1.0,161.0,1
75.14294,0.0,1.0,1.0,0.0,0.0,2.0,133.0,134.0,24.0,39.0,152.0,0.2999878,1.0,595.0,1
81.71899,1.0,2.0,2.0,1.0,0.0,2.0,113.0,125.0,29.0,38.0,139.0,43.398438,6.6992188,7.0,1
74.15698,0.0,4.0,1.0,0.0,0.0,0.0,100.0,120.0,25.0,36.5,142.0,13.298828,1.2998047,101.0,1
54.98398,0.0,4.0,1.0,1.0,0.0,1.0,139.0,62.0,30.0,35.39844,140.0,15.699219,3.5996094,11.0,1
74.54297,1.0,2.0,1.0,0.0,0.0,1.0,83.0,92.0,22.0,36.39844,137.0,14.199219,0.79992676,2000.0,0
36.85098,0.0,2.0,1.0,0.0,0.0,1.0,79.0,80.0,16.0,37.09375,134.0,7.1992188,0.39996338,1579.0,0
50.17697,1.0,0.0,2.0,0.0,0.0,1.0,130.0,114.0,24.0,38.39844,137.0,20.199219,0.79992676,1382.0,0
61.49197,1.0,0.0,2.0,0.0,0.0,1.0,72.0,115.0,34.0,38.5,148.0,19.398438,1.6999512,715.0,0
76.487,0.0,5.0,1.0,0.0,0.0,2.0,57.0,114.0,32.0,37.79688,135.0,2.5996094,2.199707,78.0,1
91.98395,1.0,2.0,1.0,0.0,0.0,1.0,107.0,80.0,15.0,36.09375,138.0,8.298828,2.3999023,658.0,1
30.63699,1.0,0.0,2.0,0.0,0.0,1.0,131.0,220.0,36.0,35.5,151.0,16.097656,1.6999512,5.0,1
37.29999,1.0,1.0,2.0,0.0,0.0,0.0,63.0,108.0,22.0,36.29688,128.0,0.5999756,2.5,6.0,1
62.508,0.0,0.0,1.0,0.0,0.0,1.0,72.0,79.0,32.0,36.79688,140.0,3.5996094,0.89990234,10.0,1
84.26599,1.0,2.0,1.0,1.0,0.0,1.0,128.0,98.0,8.0,38.79688,136.0,15.298828,0.89990234,901.0,0
91.60297,0.0,3.0,2.0,1.0,0.0,1.0,38.0,82.0,10.0,35.39844,132.0,18.0,1.6999512,14.0,1
68.96594,0.0,6.0,1.0,1.0,0.0,2.0,120.0,69.0,12.0,38.5,142.0,17.796875,0.89990234,573.0,0
60.87097,0.0,3.0,1.0,1.0,0.0,0.0,65.0,75.0,8.0,38.0,135.0,6.5996094,3.5,187.0,1
43.159,0.0,5.0,2.0,0.0,0.0,1.0,77.0,90.0,18.0,36.89844,138.0,4.2998047,0.79992676,701.0,1
51.31299,1.0,3.0,5.0,0.0,0.0,1.0,77.0,80.0,20.0,35.89844,145.0,11.798828,1.6999512,397.0,0
72.60797,0.0,1.0,1.0,1.0,0.0,1.0,49.0,120.0,12.0,35.69531,144.0,17.5,2.7998047,1073.0,0
64.66296,1.0,2.0,1.0,0.0,0.0,1.0,58.0,145.0,26.0,36.19531,129.0,12.199219,1.0,690.0,0
81.85895,1.0,1.0,1.0,0.0,0.0,1.0,110.0,110.0,14.0,37.79688,143.0,10.8984375,0.79992676,1467.0,1
62.06198,0.0,0.0,1.0,0.0,0.0,1.0,117.0,108.0,22.0,36.59375,139.0,8.199219,0.6999512,598.0,0
76.56696,0.0,3.0,1.0,1.0,0.0,2.0,108.0,145.0,32.0,38.29688,136.0,10.3984375,1.1999512,29.0,1
74.508,0.0,2.0,1.0,0.0,0.0,2.0,97.0,116.0,32.0,37.09375,122.0,15.3984375,0.89990234,1075.0,0
61.65097,0.0,4.0,2.0,1.0,0.0,1.0,71.0,74.0,16.0,35.79688,139.0,7.0996094,0.79992676,16.0,1
67.25494,0.0,2.0,1.0,0.0,0.0,1.0,107.0,122.0,11.0,36.0,126.0,19.699219,1.8999023,960.0,0
52.68997,0.0,1.0,1.0,0.0,0.0,1.0,110.0,120.0,30.0,36.69531,137.0,13.099609,0.89990234,858.0,1
65.04895,1.0,1.0,1.0,0.0,0.0,1.0,49.0,76.0,13.0,36.89844,127.0,24.199219,1.3999023,1560.0,0
83.02295,1.0,3.0,2.0,1.0,0.0,1.0,95.0,100.0,28.0,36.09375,136.0,10.0,1.0998535,214.0,1
52.02698,0.0,4.0,1.0,0.0,0.0,1.0,112.0,140.0,34.0,39.19531,135.0,14.3984375,1.2998047,201.0,1
61.84497,1.0,3.0,1.0,0.0,0.0,1.0,83.0,88.0,20.0,36.0,126.0,9.5,1.0,50.0,1
51.89899,0.0,0.0,1.0,0.0,0.0,1.0,99.0,112.0,28.0,38.19531,130.0,15.699219,1.3999023,1718.0,0
47.93399,1.0,2.0,4.0,0.0,0.0,2.0,85.0,65.0,34.0,36.29688,131.0,30.199219,3.699707,809.0,0
93.41498,1.0,3.0,1.0,0.0,0.0,1.0,85.0,64.0,24.0,36.29688,136.0,17.898438,0.89990234,1325.0,1
73.75494,1.0,1.0,3.0,0.0,0.0,2.0,125.0,125.0,40.0,38.89844,152.0,0.04999542,0.79992676,28.0,1
74.63098,0.0,3.0,1.0,1.0,0.0,1.0,67.0,138.0,16.0,36.39844,121.0,18.097656,2.0996094,10.0,1
54.91299,0.0,4.0,1.0,1.0,0.0,1.0,66.0,107.0,20.0,34.89844,130.0,28.199219,0.5,340.0,1
48.62399,1.0,2.0,1.0,0.0,0.0,0.0,62.0,110.0,20.0,37.5,141.0,8.099609,2.0996094,138.0,1
58.11899,1.0,0.0,1.0,0.0,0.0,1.0,15.0,40.0,20.0,33.09375,127.0,0.89990234,2.699707,3.0,1
71.20599,0.0,1.0,1.0,0.0,0.0,0.0,101.0,107.0,22.0,35.5,135.0,7.7998047,1.2998047,19.0,1
65.03796,1.0,3.0,2.0,0.0,1.0,1.0,68.0,80.0,10.0,35.59375,130.0,14.699219,5.5996094,11.0,1
57.01797,0.0,1.0,1.0,0.0,0.0,1.0,119.0,150.0,28.0,36.19531,136.0,11.298828,1.7998047,106.0,1
54.543,0.0,0.0,1.0,0.0,0.0,1.0,109.0,118.0,40.0,38.79688,136.0,16.5,0.79992676,472.0,1
61.38797,1.0,1.0,1.0,0.0,0.0,0.0,94.0,86.0,18.0,36.19531,135.0,7.0,0.89990234,81.0,1
75.52594,0.0,1.0,1.0,0.0,0.0,1.0,75.0,68.0,12.0,39.19531,141.0,32.796875,1.8999023,9.0,1
74.86694,1.0,1.0,1.0,0.0,0.0,1.0,77.0,71.0,32.0,36.39844,139.0,12.8984375,0.89990234,1802.0,0
64.47595,0.0,3.0,1.0,0.0,0.0,1.0,46.0,59.0,12.0,38.59375,142.0,14.5,0.6999512,215.0,1
59.92099,0.0,1.0,2.0,0.0,0.0,0.0,81.0,72.0,18.0,36.39844,130.0,20.597656,1.5998535,30.0,1
38.00098,0.0,0.0,1.0,0.0,0.0,1.0,97.0,170.0,60.0,36.19531,132.0,18.5,0.79992676,1007.0,0
31.713,0.0,0.0,1.0,0.0,0.0,1.0,99.0,112.0,34.0,38.39844,135.0,13.699219,1.0998535,1688.0,0
44.63498,1.0,3.0,1.0,0.0,0.0,1.0,65.0,94.0,20.0,36.5,133.0,6.0,1.1999512,1928.0,0
72.59698,0.0,1.0,1.0,0.0,0.0,1.0,63.0,102.0,28.0,37.5,139.0,4.2998047,1.6999512,291.0,1
77.84497,0.0,1.0,1.0,0.0,0.0,2.0,70.0,112.0,42.0,39.79688,138.0,0.6999512,0.79992676,44.0,1
56.0,1.0,0.0,1.0,0.0,0.0,1.0,71.0,73.0,28.0,38.09375,139.0,22.699219,0.89990234,1697.0,0
63.14899,1.0,1.0,2.0,0.0,0.0,0.0,86.0,80.0,18.0,36.29688,135.0,13.599609,1.0,54.0,1
72.797,1.0,0.0,1.0,0.0,0.0,1.0,66.0,130.0,10.0,35.89844,149.0,4.6992188,1.3999023,1478.0,0
77.80695,1.0,4.0,1.0,0.0,1.0,1.0,61.0,65.0,22.0,35.19531,134.0,10.699219,1.8999023,270.0,1
69.51996,1.0,2.0,2.0,0.0,0.0,2.0,69.0,120.0,24.0,35.0,141.0,6.399414,1.5998535,21.0,1
78.27795,0.0,1.0,1.0,0.0,0.0,1.0,128.0,64.0,26.0,36.69531,138.0,20.796875,2.3999023,1941.0,0
40.78,0.0,2.0,1.0,0.0,0.0,1.0,58.0,115.0,10.0,38.89844,132.0,5.0,1.0998535,814.0,0
21.30899,1.0,1.0,1.0,0.0,0.0,1.0,133.0,52.0,10.0,39.59375,144.0,27.597656,0.79992676,219.0,1
71.26099,0.0,1.0,1.0,0.0,0.0,2.0,59.0,70.0,40.0,36.39844,130.0,25.699219,2.0996094,3.0,1
76.96399,1.0,2.0,1.0,1.0,0.0,1.0,65.0,62.0,12.0,36.19531,131.0,21.898438,1.5,32.0,1
41.50598,1.0,3.0,1.0,0.0,0.0,1.0,97.0,76.0,24.0,36.5,136.0,10.099609,0.79992676,85.0,1
34.65298,0.0,0.0,1.0,0.0,0.0,1.0,115.0,60.0,12.0,36.59375,142.0,4.5,0.6999512,1081.0,0
37.87,0.0,1.0,1.0,0.0,0.0,1.0,83.0,122.0,26.0,37.59375,134.0,23.5,5.1992188,1977.0,0
55.60599,1.0,1.0,1.0,0.0,0.0,0.0,80.0,88.0,24.0,36.39844,135.0,20.597656,0.6999512,406.0,0
25.51399,1.0,1.0,1.0,0.0,0.0,1.0,120.0,125.0,10.0,36.0,140.0,3.199707,0.79992676,24.0,1
81.63995,0.0,0.0,1.0,0.0,0.0,1.0,137.0,60.0,24.0,35.69531,130.0,13.599609,0.89990234,345.0,1
76.435,0.0,6.0,1.0,1.0,0.0,2.0,53.0,70.0,25.0,36.09375,137.0,10.199219,2.2998047,472.0,1
81.50897,0.0,2.0,1.0,0.0,1.0,1.0,37.0,56.0,8.0,38.59375,136.0,8.3984375,2.199707,1007.0,0
90.75397,1.0,2.0,2.0,0.0,0.0,1.0,115.0,76.0,18.0,34.89844,146.0,1.6999512,0.79992676,211.0,1
79.81396,0.0,1.0,1.0,1.0,0.0,1.0,102.0,135.0,12.0,38.5,144.0,15.8984375,2.699707,650.0,1
38.49698,0.0,1.0,1.0,0.0,0.0,1.0,73.0,130.0,18.0,38.59375,145.0,10.099609,1.0998535,1766.0,0
78.43695,1.0,1.0,1.0,0.0,0.0,1.0,67.0,60.0,24.0,38.39844,128.0,11.199219,1.0,12.0,1
78.86896,0.0,0.0,1.0,0.0,0.0,1.0,105.0,110.0,32.0,38.5,136.0,16.0,2.699707,7.0,1
51.41699,1.0,0.0,2.0,0.0,0.0,1.0,56.0,129.0,24.0,38.19531,146.0,17.0,5.0,1000.0,0
70.10498,0.0,1.0,1.0,0.0,0.0,2.0,73.0,118.0,24.0,38.59375,143.0,8.699219,1.0,1858.0,0
30.97899,0.0,0.0,3.0,0.0,0.0,1.0,75.0,120.0,44.0,39.0,139.0,14.298828,1.6999512,435.0,0
57.396,1.0,2.0,0.0,1.0,0.0,0.0,78.0,140.0,22.0,37.79688,128.0,18.199219,1.0,69.0,1
72.68994,0.0,4.0,1.0,1.0,0.0,1.0,51.0,124.0,22.0,37.79688,133.0,1.0,2.199707,111.0,1
71.78894,0.0,4.0,1.0,1.0,0.0,1.0,82.0,76.0,20.0,35.79688,144.0,5.7998047,1.7998047,540.0,1
64.18896,1.0,4.0,1.0,0.0,0.0,0.0,105.0,70.0,22.0,36.29688,136.0,31.5,2.8999023,676.0,0
33.60699,0.0,0.0,4.0,0.0,0.0,1.0,135.0,150.0,9.0,38.59375,133.0,18.097656,0.89990234,842.0,0
71.66895,0.0,2.0,1.0,0.0,0.0,1.0,73.0,116.0,32.0,35.39844,128.0,1.7998047,3.7998047,1012.0,0
44.849,1.0,2.0,3.0,0.0,0.0,2.0,91.0,70.0,32.0,37.09375,136.0,4.6992188,0.79992676,229.0,1
45.67297,0.0,3.0,1.0,0.0,0.0,1.0,85.0,86.0,24.0,36.69531,141.0,4.399414,0.6999512,346.0,1
64.55298,0.0,4.0,1.0,0.0,0.0,1.0,111.0,81.0,20.0,37.69531,140.0,8.298828,1.0998535,782.0,0
56.57199,1.0,1.0,1.0,0.0,0.0,0.0,120.0,125.0,30.0,35.79688,137.0,6.0996094,1.0998535,867.0,0
66.63098,0.0,1.0,1.0,0.0,0.0,1.0,60.0,100.0,9.0,37.0,145.0,20.5,1.0998535,796.0,0
26.14099,0.0,3.0,3.0,0.0,0.0,2.0,75.0,76.0,20.0,37.0,132.0,23.5,1.0998535,8.0,1
28.25999,1.0,1.0,1.0,0.0,0.0,1.0,83.0,60.0,20.0,35.59375,138.0,5.6992188,0.89990234,984.0,0
87.52899,0.0,0.0,2.0,0.0,0.0,1.0,0.0,0.0,0.0,36.59375,141.0,9.298828,2.2998047,3.0,1
77.73895,0.0,1.0,1.0,1.0,0.0,1.0,102.0,117.0,36.0,39.89844,130.0,14.199219,0.5999756,32.0,1
77.75995,0.0,2.0,1.0,0.0,0.0,1.0,44.0,76.0,24.0,35.79688,136.0,7.899414,1.5998535,37.0,1
47.12097,0.0,2.0,1.0,0.0,0.0,1.0,107.0,100.0,25.0,38.89844,136.0,7.2998047,0.79992676,212.0,1
76.82996,0.0,2.0,1.0,0.0,0.0,2.0,130.0,115.0,40.0,35.0,139.0,15.099609,1.0998535,449.0,0
79.58099,0.0,2.0,1.0,1.0,1.0,1.0,50.0,80.0,22.0,35.79688,132.0,11.0,3.0996094,4.0,1
67.146,1.0,1.0,1.0,0.0,0.0,1.0,132.0,150.0,8.0,39.0,135.0,8.199219,0.5999756,57.0,1
69.50299,0.0,3.0,1.0,0.0,0.0,1.0,53.0,110.0,20.0,36.89844,127.0,14.599609,1.6999512,25.0,1
59.754,0.0,0.0,1.0,0.0,0.0,1.0,77.0,118.0,24.0,38.0,134.0,22.097656,0.6999512,1887.0,0
69.69495,0.0,2.0,1.0,0.0,0.0,1.0,103.0,70.0,24.0,37.0,144.0,6.2998047,1.0,1520.0,0
18.16299,0.0,2.0,1.0,0.0,0.0,2.0,99.0,162.0,30.0,35.59375,128.0,0.39996338,0.89990234,13.0,1
87.59497,1.0,3.0,1.0,0.0,0.0,1.0,56.0,102.0,30.0,39.19531,135.0,0.6999512,2.3999023,23.0,1
58.18799,0.0,2.0,1.0,1.0,0.0,2.0,107.0,76.0,24.0,35.0,138.0,6.399414,0.5999756,187.0,1
50.09399,0.0,2.0,1.0,0.0,0.0,1.0,55.0,75.0,20.0,36.09375,126.0,5.1992188,2.699707,155.0,1
23.493,1.0,0.0,1.0,0.0,0.0,1.0,69.0,64.0,24.0,36.59375,143.0,16.199219,0.5999756,4.0,1
33.49799,0.0,0.0,2.0,0.0,0.0,1.0,46.0,114.0,34.0,34.89844,138.0,10.199219,0.5,1650.0,0
63.25,0.0,1.0,4.0,0.0,0.0,0.0,87.0,100.0,30.0,38.0,134.0,11.199219,0.89990234,1599.0,0
34.44199,0.0,1.0,1.0,0.0,0.0,1.0,65.0,95.0,29.0,38.39844,136.0,8.699219,3.5,1079.0,0
75.56995,1.0,0.0,1.0,0.0,0.0,1.0,68.0,68.0,24.0,36.09375,129.0,39.59375,2.3999023,39.0,1
52.45999,1.0,2.0,1.0,0.0,0.0,1.0,68.0,105.0,32.0,36.69531,137.0,13.099609,0.89990234,9.0,1
47.59198,0.0,0.0,1.0,0.0,0.0,1.0,113.0,136.0,10.0,39.39844,147.0,22.296875,2.0,1570.0,0
74.93799,0.0,4.0,2.0,0.0,0.0,0.0,51.0,80.0,23.0,38.0,128.0,13.798828,1.2998047,17.0,1
49.41498,0.0,2.0,1.0,0.0,0.0,0.0,55.0,145.0,31.0,38.19531,142.0,16.898438,1.0998535,6.0,1
60.40799,1.0,2.0,1.0,0.0,0.0,1.0,63.0,96.0,12.0,37.89844,138.0,11.0,0.79992676,1598.0,0
33.59097,0.0,2.0,3.0,0.0,0.0,1.0,81.0,95.0,16.0,37.59375,138.0,2.0996094,2.2998047,979.0,0
26.754,1.0,0.0,0.0,0.0,0.0,1.0,103.0,115.0,12.0,38.0,141.0,16.5,0.5999756,720.0,0
76.53894,0.0,1.0,1.0,0.0,0.0,0.0,44.0,170.0,24.0,38.29688,137.0,0.2999878,5.0,129.0,1
56.939,1.0,1.0,2.0,0.0,0.0,1.0,75.0,95.0,30.0,38.0,147.0,6.399414,0.89990234,532.0,0
64.63495,0.0,2.0,2.0,0.0,0.0,1.0,106.0,100.0,32.0,35.59375,143.0,7.0996094,1.2998047,525.0,1
71.45197,1.0,1.0,1.0,0.0,0.0,1.0,87.0,78.0,26.0,36.0,125.0,15.199219,1.0,1114.0,1
62.25098,1.0,3.0,1.0,1.0,0.0,2.0,43.0,118.0,12.0,37.89844,132.0,15.699219,5.399414,937.0,0
72.71497,1.0,2.0,1.0,0.0,0.0,1.0,103.0,110.0,9.0,37.89844,143.0,4.0996094,3.5996094,22.0,1
74.59796,0.0,3.0,2.0,0.0,0.0,1.0,101.0,100.0,24.0,35.5,146.0,8.0,1.6999512,1593.0,0
53.41299,0.0,1.0,1.0,0.0,0.0,0.0,119.0,100.0,20.0,36.5,133.0,14.5,3.5,176.0,1
65.073,0.0,3.0,1.0,1.0,0.0,1.0,103.0,70.0,34.0,37.79688,133.0,11.599609,0.6999512,53.0,1
71.43896,1.0,5.0,1.0,0.0,0.0,2.0,100.0,100.0,15.0,36.09375,141.0,12.298828,2.5996094,34.0,1
73.41498,0.0,4.0,1.0,1.0,0.0,0.0,122.0,39.0,24.0,34.39844,138.0,7.7998047,2.699707,181.0,1
52.43799,0.0,3.0,1.0,0.0,0.0,0.0,90.0,90.0,20.0,37.79688,136.0,10.5,1.2998047,63.0,1
74.36798,1.0,1.0,2.0,0.0,0.0,2.0,57.0,70.0,28.0,36.69531,143.0,11.099609,1.6999512,1409.0,0
79.07495,1.0,0.0,1.0,0.0,0.0,1.0,98.0,118.0,22.0,37.69531,130.0,8.199219,0.79992676,15.0,1
74.30499,1.0,3.0,1.0,0.0,0.0,1.0,144.0,57.0,36.0,35.69531,138.0,9.5,10.699219,95.0,1
64.80499,0.0,1.0,1.0,0.0,0.0,1.0,65.0,75.0,25.0,35.59375,139.0,0.09999084,1.0,399.0,1
77.25897,0.0,2.0,1.0,1.0,0.0,1.0,99.0,64.0,32.0,36.29688,137.0,6.2998047,1.6999512,1699.0,1
64.18597,1.0,1.0,1.0,0.0,0.0,1.0,131.0,118.0,25.0,37.69531,136.0,16.597656,2.7998047,12.0,1
81.25098,1.0,4.0,1.0,0.0,0.0,1.0,67.0,68.0,32.0,36.69531,130.0,14.099609,2.8999023,285.0,1
70.69098,0.0,2.0,1.0,0.0,0.0,0.0,71.0,108.0,20.0,37.5,132.0,5.0,1.2998047,24.0,1
63.017,0.0,0.0,1.0,0.0,0.0,1.0,127.0,102.0,26.0,38.19531,133.0,8.8984375,0.6999512,1848.0,0
89.54095,1.0,0.0,1.0,0.0,0.0,1.0,58.0,110.0,40.0,38.5,143.0,9.099609,3.0,4.0,1
72.78296,0.0,3.0,1.0,0.0,0.0,1.0,65.0,105.0,26.0,39.0,139.0,13.5,1.6999512,153.0,1
51.452,1.0,1.0,1.0,0.0,0.0,0.0,118.0,60.0,16.0,36.19531,135.0,9.599609,2.5996094,337.0,1
58.439,1.0,1.0,1.0,0.0,0.0,2.0,107.0,80.0,28.0,36.29688,130.0,10.0,0.5999756,5.0,1
41.04898,0.0,5.0,1.0,1.0,0.0,1.0,80.0,48.0,16.0,35.59375,138.0,6.6992188,1.0998535,111.0,1
53.26199,0.0,0.0,1.0,0.0,0.0,1.0,116.0,104.0,11.0,37.69531,141.0,9.8984375,0.5,553.0,0
22.63699,0.0,0.0,2.0,0.0,0.0,1.0,38.0,95.0,12.0,35.09375,129.0,14.099609,3.199707,795.0,0
52.73398,1.0,1.0,1.0,0.0,0.0,0.0,61.0,47.0,14.0,37.59375,139.0,37.796875,0.5999756,74.0,1
51.702,1.0,1.0,1.0,1.0,0.0,1.0,62.0,125.0,43.0,38.69531,146.0,10.099609,1.0998535,721.0,0
53.00998,0.0,2.0,1.0,0.0,0.0,0.0,67.0,66.0,24.0,38.69531,129.0,0.19998169,1.1999512,249.0,1
82.14099,1.0,3.0,1.0,0.0,1.0,2.0,100.0,112.0,20.0,36.09375,141.0,13.3984375,0.6999512,10.0,1
53.15799,0.0,3.0,1.0,0.0,0.0,1.0,117.0,65.0,28.0,38.19531,135.0,31.898438,1.0,584.0,0
34.99799,1.0,0.0,1.0,0.0,0.0,1.0,103.0,115.0,20.0,37.39844,134.0,10.099609,0.6999512,455.0,1
42.23999,0.0,2.0,1.0,0.0,0.0,1.0,67.0,92.0,20.0,34.69531,117.0,15.0,4.5996094,4.0,1
50.87198,1.0,2.0,1.0,1.0,1.0,1.0,47.0,77.0,9.0,36.0,134.0,15.199219,2.7998047,14.0,1
64.10394,1.0,1.0,1.0,0.0,0.0,1.0,65.0,118.0,10.0,36.59375,136.0,15.298828,1.0,15.0,1
78.71295,1.0,4.0,1.0,0.0,0.0,0.0,72.0,110.0,32.0,38.09375,173.0,13.798828,7.0,61.0,1
68.27698,0.0,1.0,1.0,0.0,0.0,0.0,97.0,72.0,20.0,37.19531,136.0,20.0,2.199707,111.0,1
60.91699,1.0,1.0,1.0,0.0,0.0,0.0,128.0,120.0,36.0,38.59375,129.0,6.5,3.0,254.0,1
56.95798,0.0,3.0,2.0,0.0,0.0,1.0,106.0,121.0,32.0,37.79688,161.0,15.199219,1.7998047,674.0,1
73.73297,0.0,2.0,1.0,1.0,0.0,1.0,105.0,112.0,28.0,39.09375,143.0,9.8984375,2.0,1873.0,0
55.047,0.0,1.0,1.0,1.0,0.0,1.0,62.0,136.0,22.0,37.89844,142.0,10.5,2.0,1648.0,0
68.26599,1.0,1.0,1.0,0.0,0.0,1.0,78.0,120.0,10.0,35.59375,126.0,4.1992188,3.699707,117.0,1
75.625,0.0,1.0,2.0,0.0,0.0,1.0,72.0,73.0,16.0,36.0,135.0,8.599609,1.0,300.0,1
59.504,0.0,3.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,36.0,143.0,10.5,0.79992676,15.0,1
73.71698,1.0,1.0,1.0,0.0,0.0,0.0,76.0,114.0,24.0,36.39844,132.0,7.0996094,0.5,26.0,1
75.26398,0.0,0.0,1.0,0.0,0.0,1.0,111.0,108.0,26.0,35.69531,149.0,14.0,2.199707,914.0,0
42.09399,1.0,4.0,1.0,0.0,0.0,1.0,69.0,98.0,24.0,36.19531,125.0,13.199219,0.5999756,1612.0,0
48.77798,1.0,2.0,1.0,0.0,0.0,0.0,63.0,70.0,34.0,35.59375,135.0,12.3984375,1.8999023,150.0,1
43.64697,1.0,1.0,1.0,0.0,0.0,1.0,110.0,110.0,8.0,36.69531,127.0,18.699219,2.5,234.0,1
61.32199,0.0,1.0,1.0,0.0,0.0,0.0,58.0,135.0,20.0,38.59375,139.0,23.597656,2.0,514.0,0
56.66498,0.0,0.0,1.0,0.0,0.0,1.0,63.0,125.0,30.0,38.5,147.0,18.597656,4.0996094,14.0,1
42.82797,0.0,1.0,2.0,0.0,0.0,1.0,40.0,135.0,37.0,35.69531,143.0,32.195312,8.298828,4.0,1
77.97095,0.0,2.0,1.0,0.0,0.0,1.0,110.0,114.0,10.0,36.19531,147.0,13.099609,1.3999023,757.0,1
26.35999,1.0,4.0,2.0,0.0,0.0,1.0,97.0,100.0,28.0,36.79688,134.0,4.7998047,0.79992676,506.0,0
77.14697,0.0,1.0,1.0,0.0,0.0,1.0,79.0,106.0,30.0,38.09375,133.0,12.599609,0.6999512,769.0,0
78.33795,0.0,0.0,1.0,0.0,0.0,1.0,50.0,150.0,22.0,37.5,128.0,6.5996094,2.0996094,4.0,1
86.72699,1.0,3.0,1.0,0.0,0.0,1.0,105.0,137.0,26.0,37.89844,135.0,16.097656,1.0998535,415.0,0
69.37994,1.0,2.0,1.0,0.0,0.0,0.0,59.0,136.0,22.0,36.59375,130.0,5.5,1.1999512,55.0,1
35.15399,0.0,0.0,1.0,0.0,0.0,1.0,126.0,132.0,10.0,39.29688,135.0,14.199219,1.0,811.0,0
40.34998,1.0,5.0,2.0,0.0,0.0,1.0,87.0,80.0,20.0,35.59375,127.0,13.699219,8.3984375,1546.0,0
81.25098,1.0,2.0,1.0,0.0,0.0,1.0,67.0,63.0,38.0,36.69531,144.0,4.399414,3.3999023,78.0,1
87.55597,1.0,3.0,1.0,0.0,0.0,2.0,110.0,96.0,24.0,36.09375,142.0,6.7998047,1.0998535,509.0,1
62.56497,0.0,2.0,1.0,0.0,0.0,2.0,98.0,100.0,28.0,36.19531,138.0,7.5996094,1.0998535,2016.0,0
62.97897,0.0,1.0,2.0,0.0,0.0,1.0,125.0,119.0,24.0,36.29688,139.0,14.699219,0.5999756,1606.0,0
65.54999,0.0,1.0,1.0,0.0,0.0,2.0,128.0,125.0,10.0,36.09375,134.0,13.599609,0.79992676,47.0,1
64.99396,0.0,1.0,1.0,0.0,0.0,1.0,73.0,114.0,20.0,36.19531,137.0,4.0,1.2998047,2005.0,0
71.22198,0.0,1.0,1.0,1.0,0.0,1.0,42.0,125.0,8.0,39.89844,143.0,18.699219,3.699707,13.0,1
95.66095,1.0,1.0,1.0,0.0,0.0,1.0,89.0,84.0,36.0,38.0,144.0,11.599609,1.0998535,661.0,1
78.198,1.0,2.0,1.0,1.0,0.0,2.0,118.0,70.0,24.0,36.19531,137.0,9.699219,1.1999512,20.0,1
68.50696,1.0,0.0,1.0,0.0,0.0,1.0,107.0,100.0,36.0,36.09375,131.0,28.296875,0.6999512,40.0,1
53.465,0.0,2.0,2.0,0.0,0.0,1.0,71.0,71.0,22.0,35.89844,138.0,9.3984375,1.5998535,225.0,1
62.06198,0.0,1.0,1.0,0.0,0.0,2.0,57.0,60.0,16.0,38.0,133.0,6.2998047,0.6999512,37.0,1
82.62,1.0,1.0,1.0,0.0,0.0,1.0,73.0,110.0,11.0,35.89844,151.0,30.0,3.3999023,7.0,1
22.55699,0.0,3.0,1.0,0.0,0.0,2.0,114.0,146.0,36.0,39.59375,125.0,2.5,2.199707,6.0,1
49.52798,1.0,1.0,1.0,0.0,0.0,1.0,78.0,115.0,42.0,38.69531,148.0,12.699219,3.2998047,659.0,0
76.11499,1.0,3.0,2.0,1.0,0.0,1.0,102.0,68.0,20.0,36.59375,137.0,6.6992188,3.199707,804.0,1
66.98999,1.0,2.0,1.0,1.0,0.0,1.0,67.0,130.0,28.0,38.59375,134.0,35.695312,4.5,385.0,1
66.75397,0.0,4.0,1.0,0.0,0.0,1.0,115.0,126.0,40.0,38.89844,144.0,8.8984375,1.7998047,31.0,1
52.57999,0.0,1.0,2.0,1.0,0.0,1.0,58.0,115.0,16.0,35.79688,137.0,17.398438,4.899414,525.0,0
83.64099,0.0,1.0,1.0,0.0,0.0,1.0,63.0,62.0,28.0,39.39844,131.0,10.699219,2.5,1862.0,0
43.47699,0.0,4.0,3.0,0.0,0.0,1.0,48.0,130.0,20.0,37.5,130.0,5.5996094,1.3999023,11.0,1
50.00699,0.0,0.0,1.0,0.0,0.0,1.0,65.0,70.0,15.0,36.09375,126.0,19.0,5.399414,14.0,1
74.90198,0.0,1.0,1.0,0.0,0.0,1.0,98.0,69.0,22.0,36.19531,139.0,11.5,1.0998535,446.0,0
59.61099,1.0,4.0,1.0,1.0,0.0,1.0,106.0,110.0,22.0,36.0,134.0,9.5,0.79992676,81.0,1
26.09698,1.0,3.0,1.0,1.0,0.0,1.0,105.0,65.0,24.0,37.0,143.0,9.699219,1.2998047,517.0,0
40.29797,1.0,3.0,1.0,0.0,0.0,1.0,61.0,102.0,20.0,36.69531,129.0,5.0,1.5,94.0,1
59.737,0.0,1.0,1.0,0.0,0.0,0.0,117.0,120.0,25.0,36.09375,139.0,6.5,1.0,22.0,1
45.84497,0.0,0.0,2.0,0.0,0.0,1.0,101.0,104.0,31.0,37.89844,139.0,18.699219,1.0,1396.0,0
54.491,0.0,2.0,1.0,0.0,0.0,1.0,95.0,78.0,18.0,36.39844,125.0,6.899414,0.89990234,1638.0,0
78.10498,0.0,0.0,1.0,0.0,0.0,1.0,72.0,68.0,8.0,37.89844,137.0,14.199219,1.0998535,447.0,0
89.76294,0.0,0.0,2.0,0.0,0.0,1.0,62.0,58.0,4.0,35.29688,136.0,7.6992188,4.0996094,22.0,1
72.56097,0.0,2.0,1.0,0.0,0.0,2.0,70.0,110.0,22.0,36.09375,135.0,15.798828,2.3999023,28.0,1
44.48199,1.0,2.0,1.0,0.0,0.0,1.0,51.0,122.0,20.0,37.0,135.0,10.5,0.5999756,1880.0,0
52.49597,0.0,2.0,1.0,1.0,0.0,1.0,116.0,51.0,24.0,36.59375,138.0,5.0,2.199707,1971.0,0
74.08099,1.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,36.0,39.59375,134.0,6.899414,0.89990234,589.0,1
66.89697,1.0,2.0,1.0,1.0,0.0,1.0,107.0,55.0,22.0,35.59375,123.0,9.3984375,0.5,1783.0,0
75.93695,0.0,3.0,1.0,0.0,0.0,0.0,100.0,104.0,26.0,36.0,136.0,4.6992188,5.6992188,143.0,1
49.95499,1.0,1.0,2.0,0.0,0.0,0.0,107.0,80.0,26.0,37.09375,134.0,24.5,0.5,148.0,1
79.995,1.0,7.0,1.0,0.0,1.0,1.0,102.0,63.0,24.0,35.79688,139.0,3.8999023,0.89990234,197.0,1
78.51294,1.0,0.0,1.0,0.0,0.0,1.0,64.0,120.0,32.0,36.5,130.0,12.599609,5.2998047,58.0,1
81.52197,1.0,1.0,2.0,0.0,0.0,0.0,108.0,115.0,9.0,38.59375,149.0,12.199219,4.2998047,118.0,1
79.12396,1.0,4.0,2.0,1.0,0.0,1.0,66.0,50.0,30.0,35.0,136.0,6.6992188,2.699707,3.0,1
39.67697,0.0,3.0,2.0,0.0,0.0,1.0,88.0,106.0,28.0,37.69531,133.0,6.1992188,1.0,69.0,1
71.72095,1.0,1.0,3.0,1.0,0.0,1.0,60.0,103.0,28.0,36.59375,137.0,17.597656,1.5,1734.0,0
30.70499,1.0,2.0,0.0,0.0,0.0,1.0,70.0,156.0,36.0,41.0,145.0,13.699219,1.5998535,16.0,1
39.62198,0.0,1.0,2.0,0.0,0.0,1.0,99.0,120.0,24.0,36.59375,139.0,7.2998047,2.2998047,489.0,0
62.724,1.0,1.0,1.0,0.0,0.0,1.0,130.0,65.0,15.0,38.39844,133.0,10.5,0.5999756,15.0,1
60.76099,0.0,3.0,1.0,0.0,0.0,1.0,122.0,108.0,28.0,36.29688,132.0,12.798828,11.5,176.0,1
79.01398,0.0,4.0,1.0,1.0,0.0,1.0,93.0,100.0,20.0,36.59375,140.0,3.7998047,1.3999023,58.0,1
34.59299,0.0,2.0,1.0,0.0,0.0,0.0,97.0,146.0,32.0,39.0,127.0,21.5,0.5999756,13.0,1
36.96899,1.0,1.0,0.0,0.0,0.0,1.0,111.0,120.0,70.0,39.89844,138.0,21.699219,5.6992188,5.0,1
65.05096,0.0,2.0,1.0,0.0,0.0,0.0,85.0,72.0,18.0,36.29688,147.0,4.7998047,0.79992676,177.0,1
54.793,1.0,2.0,1.0,0.0,0.0,2.0,123.0,170.0,38.0,39.59375,144.0,0.09999084,1.0998535,27.0,1
75.18695,1.0,0.0,2.0,0.0,0.0,1.0,46.0,109.0,8.0,35.89844,135.0,15.8984375,1.5998535,819.0,0
78.09198,1.0,2.0,2.0,1.0,0.0,1.0,73.0,130.0,25.0,36.89844,141.0,11.298828,1.8999023,303.0,1
66.18195,1.0,1.0,1.0,0.0,0.0,0.0,79.0,66.0,22.0,36.69531,141.0,14.199219,5.5996094,58.0,1
44.94699,1.0,0.0,1.0,0.0,0.0,1.0,134.0,69.0,28.0,36.59375,133.0,3.699707,0.6999512,4.0,1
60.59097,1.0,1.0,1.0,0.0,0.0,0.0,81.0,120.0,22.0,38.39844,139.0,7.5,1.0,1376.0,0
75.90698,0.0,1.0,1.0,0.0,0.0,1.0,63.0,64.0,26.0,36.59375,141.0,7.5996094,1.0,855.0,0
71.59796,1.0,1.0,1.0,1.0,0.0,1.0,98.0,44.0,28.0,36.39844,142.0,8.5,1.6999512,8.0,1
72.29297,0.0,5.0,1.0,0.0,0.0,0.0,70.0,64.0,36.0,36.39844,142.0,5.5,3.0996094,4.0,1
90.13794,0.0,2.0,5.0,0.0,0.0,0.0,63.0,65.0,28.0,36.5,138.0,25.199219,1.7998047,53.0,1
50.92999,0.0,4.0,1.0,1.0,0.0,1.0,63.0,64.0,26.0,36.29688,133.0,17.898438,1.2998047,30.0,1
69.19598,0.0,2.0,4.0,0.0,0.0,1.0,47.0,70.0,20.0,36.79688,126.0,13.798828,2.3999023,115.0,1
77.55194,0.0,2.0,1.0,1.0,0.0,1.0,155.0,125.0,28.0,38.89844,137.0,17.898438,1.5,163.0,1
55.37,0.0,2.0,1.0,0.0,0.0,1.0,54.0,74.0,28.0,38.19531,133.0,13.599609,0.6999512,1710.0,0
95.33496,1.0,1.0,1.0,0.0,0.0,1.0,60.0,80.0,15.0,36.69531,133.0,4.2998047,1.0,1053.0,1
62.27197,0.0,1.0,1.0,0.0,0.0,0.0,58.0,65.0,44.0,35.0,136.0,7.7998047,1.7998047,44.0,1
70.883,1.0,4.0,1.0,0.0,0.0,1.0,107.0,110.0,26.0,36.39844,143.0,11.8984375,0.79992676,65.0,1
75.65198,0.0,3.0,1.0,0.0,0.0,1.0,68.0,125.0,20.0,39.39844,139.0,9.699219,0.6999512,4.0,1
35.047,0.0,1.0,0.0,0.0,0.0,2.0,65.0,125.0,40.0,36.89844,139.0,16.398438,2.5996094,6.0,1
53.36899,1.0,1.0,2.0,1.0,0.0,1.0,68.0,65.0,24.0,36.39844,136.0,7.0,0.79992676,649.0,0
37.689,1.0,2.0,1.0,0.0,0.0,1.0,60.0,70.0,14.0,37.89844,132.0,8.099609,0.89990234,704.0,0
82.63696,1.0,3.0,1.0,0.0,0.0,1.0,60.0,74.0,34.0,36.5,139.0,9.099609,0.89990234,137.0,1
87.04199,1.0,1.0,1.0,0.0,1.0,1.0,52.0,116.0,30.0,37.89844,145.0,17.0,2.3999023,150.0,1
41.83698,0.0,0.0,1.0,0.0,0.0,1.0,124.0,45.0,42.0,37.79688,137.0,9.798828,1.0,10.0,1
81.56299,1.0,1.0,1.0,1.0,0.0,1.0,54.0,59.0,24.0,38.69531,129.0,7.5,0.79992676,1842.0,0
67.35699,0.0,3.0,1.0,0.0,0.0,1.0,58.0,95.0,14.0,36.09375,130.0,9.699219,1.5,627.0,1
94.54895,1.0,0.0,2.0,0.0,0.0,1.0,107.0,64.0,24.0,36.79688,140.0,13.798828,0.89990234,13.0,1
71.90399,0.0,1.0,1.0,0.0,0.0,0.0,65.0,116.0,26.0,38.29688,133.0,11.5,0.5999756,47.0,1
84.29797,1.0,0.0,1.0,0.0,0.0,2.0,132.0,120.0,30.0,38.5,150.0,8.599609,0.89990234,17.0,1
78.43695,1.0,3.0,1.0,0.0,0.0,1.0,63.0,72.0,24.0,37.59375,140.0,14.798828,1.7998047,86.0,1
71.685,0.0,2.0,1.0,0.0,0.0,1.0,56.0,122.0,10.0,38.69531,145.0,22.597656,1.5998535,1771.0,0
74.46698,1.0,1.0,1.0,0.0,0.0,2.0,118.0,110.0,24.0,39.19531,130.0,9.599609,0.5999756,16.0,1
58.905,1.0,2.0,1.0,0.0,0.0,0.0,121.0,96.0,20.0,37.39844,139.0,17.796875,1.0,93.0,1
69.06195,0.0,4.0,1.0,0.0,0.0,2.0,114.0,127.0,47.0,38.59375,137.0,13.599609,0.89990234,405.0,0
21.681,0.0,4.0,1.0,1.0,0.0,1.0,50.0,141.0,30.0,38.89844,130.0,10.8984375,0.5999756,613.0,0
82.66699,1.0,3.0,1.0,0.0,1.0,2.0,112.0,55.0,18.0,38.5,125.0,79.1875,0.6999512,128.0,1
63.23099,0.0,4.0,1.0,1.0,0.0,1.0,82.0,65.0,24.0,36.19531,140.0,7.5,1.2998047,1250.0,1
74.66699,0.0,1.0,1.0,1.0,0.0,1.0,52.0,113.0,32.0,37.59375,150.0,13.0,2.0,1323.0,1
56.75598,0.0,1.0,1.0,0.0,0.0,2.0,80.0,126.0,22.0,36.0,132.0,8.0,0.5999756,6.0,1
18.77599,0.0,0.0,1.0,0.0,0.0,1.0,94.0,100.0,32.0,37.89844,142.0,17.097656,1.6999512,501.0,0
80.70599,1.0,1.0,1.0,0.0,1.0,1.0,78.0,73.0,28.0,37.5,147.0,8.099609,2.7998047,1957.0,0
18.502,1.0,0.0,3.0,0.0,0.0,1.0,115.0,125.0,20.0,38.5,149.0,15.099609,0.6999512,386.0,0
42.28598,0.0,2.0,2.0,0.0,0.0,0.0,65.0,65.0,10.0,38.69531,144.0,20.0,1.8999023,39.0,1
75.04199,0.0,0.0,3.0,0.0,0.0,0.0,123.0,112.0,28.0,36.0,134.0,16.296875,7.5996094,123.0,1
77.65094,0.0,2.0,1.0,0.0,0.0,1.0,63.0,110.0,44.0,37.69531,138.0,11.699219,0.6999512,447.0,0
75.81396,0.0,3.0,1.0,0.0,0.0,1.0,61.0,77.0,28.0,36.29688,128.0,0.5999756,1.5,618.0,0
64.10095,0.0,1.0,1.0,1.0,0.0,1.0,65.0,64.0,24.0,35.29688,128.0,11.099609,5.2998047,8.0,1
59.95099,0.0,3.0,1.0,0.0,0.0,1.0,109.0,126.0,32.0,35.39844,138.0,9.298828,1.5998535,493.0,1
78.84998,1.0,3.0,2.0,1.0,0.0,1.0,114.0,78.0,20.0,37.79688,137.0,8.3984375,1.2998047,1860.0,0
42.01498,0.0,2.0,1.0,0.0,0.0,1.0,72.0,115.0,24.0,36.59375,140.0,12.0,0.89990234,835.0,0
74.97095,0.0,0.0,1.0,0.0,0.0,0.0,91.0,88.0,20.0,36.79688,142.0,6.7998047,1.0998535,259.0,1
71.22198,0.0,1.0,1.0,0.0,0.0,0.0,117.0,73.0,20.0,36.59375,143.0,7.1992188,0.6999512,506.0,1
56.05698,1.0,4.0,2.0,1.0,0.0,1.0,0.0,0.0,0.0,35.5,153.0,15.798828,2.0,3.0,1
39.84097,0.0,3.0,1.0,0.0,0.0,1.0,115.0,122.0,10.0,38.69531,132.0,20.796875,1.1999512,603.0,0
25.00999,0.0,0.0,2.0,0.0,0.0,1.0,69.0,104.0,11.0,36.19531,137.0,12.298828,1.1999512,1455.0,0
85.45697,0.0,3.0,1.0,0.0,1.0,2.0,46.0,105.0,28.0,36.29688,138.0,10.199219,1.5,12.0,1
79.10199,1.0,1.0,1.0,0.0,0.0,0.0,107.0,84.0,28.0,36.59375,134.0,8.798828,1.1999512,37.0,1
70.26996,1.0,4.0,1.0,1.0,0.0,2.0,131.0,120.0,7.0,38.0,143.0,13.099609,2.5,259.0,1
34.53497,1.0,3.0,3.0,0.0,0.0,2.0,110.0,62.0,24.0,36.79688,138.0,4.5996094,1.2998047,18.0,1
50.23099,0.0,1.0,1.0,0.0,0.0,0.0,52.0,64.0,16.0,36.5,138.0,9.3984375,0.79992676,312.0,1
61.58499,1.0,2.0,1.0,0.0,0.0,1.0,109.0,68.0,25.0,38.29688,142.0,9.3984375,0.79992676,1708.0,0
65.32495,0.0,2.0,1.0,0.0,0.0,1.0,52.0,175.0,10.0,38.79688,140.0,8.8984375,4.2998047,4.0,1
67.85498,0.0,3.0,1.0,0.0,0.0,1.0,46.0,62.0,24.0,36.69531,124.0,14.099609,4.0,4.0,1
62.66898,1.0,2.0,3.0,0.0,0.0,2.0,79.0,101.0,18.0,36.0,135.0,7.1992188,0.79992676,1677.0,0
83.23297,1.0,1.0,1.0,0.0,1.0,1.0,113.0,152.0,36.0,36.39844,142.0,14.3984375,0.89990234,400.0,1
48.99698,0.0,3.0,1.0,0.0,0.0,0.0,65.0,170.0,40.0,38.09375,132.0,8.199219,0.6999512,97.0,1
89.35199,1.0,3.0,1.0,0.0,0.0,1.0,103.0,124.0,28.0,36.19531,140.0,11.3984375,1.2998047,1377.0,0
56.06299,0.0,4.0,1.0,1.0,0.0,0.0,121.0,71.0,12.0,35.0,146.0,25.199219,4.2998047,343.0,1
59.35397,1.0,1.0,1.0,0.0,0.0,0.0,108.0,135.0,10.0,37.0,153.0,11.0,2.199707,218.0,1
31.22198,0.0,4.0,1.0,1.0,0.0,2.0,61.0,58.0,15.0,36.79688,139.0,10.798828,0.89990234,173.0,1
79.15094,1.0,4.0,1.0,1.0,1.0,2.0,123.0,67.0,25.0,36.09375,138.0,12.5,1.8999023,102.0,1
67.64697,0.0,1.0,1.0,0.0,0.0,1.0,48.0,122.0,30.0,38.79688,135.0,8.199219,1.0998535,1519.0,0
30.10799,0.0,2.0,4.0,0.0,0.0,1.0,92.0,112.0,27.0,37.59375,134.0,8.798828,0.39996338,2013.0,0
31.76999,0.0,2.0,1.0,0.0,0.0,0.0,72.0,124.0,20.0,39.39844,133.0,16.796875,0.5999756,72.0,1
90.03094,0.0,3.0,1.0,0.0,0.0,1.0,83.0,100.0,20.0,35.39844,131.0,11.298828,0.89990234,32.0,1
76.49597,0.0,1.0,1.0,0.0,0.0,0.0,110.0,72.0,26.0,36.19531,146.0,13.8984375,2.0,5.0,1
57.35199,0.0,1.0,1.0,0.0,0.0,0.0,70.0,100.0,26.0,38.79688,133.0,0.79992676,1.5,118.0,1
81.99896,1.0,3.0,1.0,0.0,0.0,1.0,65.0,50.0,26.0,36.79688,133.0,31.199219,1.8999023,17.0,1
72.39697,1.0,2.0,2.0,0.0,0.0,1.0,115.0,104.0,20.0,37.29688,138.0,6.5996094,2.2998047,26.0,1
32.65198,0.0,0.0,1.0,0.0,0.0,1.0,155.0,72.0,32.0,39.19531,142.0,10.699219,3.0,491.0,0
41.383,0.0,2.0,1.0,0.0,0.0,1.0,103.0,120.0,24.0,36.59375,135.0,5.6992188,0.79992676,519.0,1
74.935,0.0,0.0,1.0,0.0,0.0,1.0,109.0,72.0,18.0,37.69531,136.0,4.0996094,0.79992676,388.0,0
76.71997,0.0,2.0,1.0,0.0,0.0,1.0,80.0,114.0,32.0,35.69531,140.0,10.599609,1.0998535,562.0,0
75.64996,1.0,3.0,1.0,1.0,0.0,1.0,121.0,114.0,36.0,36.39844,140.0,43.09375,0.89990234,323.0,1
71.63599,1.0,1.0,1.0,0.0,0.0,1.0,63.0,76.0,30.0,36.29688,143.0,8.699219,1.1999512,1951.0,0
63.97498,0.0,2.0,1.0,0.0,0.0,0.0,59.0,113.0,11.0,36.39844,140.0,6.5996094,1.3999023,145.0,1
93.04895,0.0,3.0,1.0,1.0,0.0,2.0,73.0,72.0,20.0,35.79688,142.0,14.699219,2.2998047,1078.0,0
49.008,1.0,4.0,2.0,0.0,0.0,1.0,109.0,111.0,40.0,37.69531,135.0,10.8984375,0.89990234,509.0,0
59.82498,1.0,4.0,5.0,0.0,0.0,0.0,53.0,100.0,15.0,38.29688,138.0,11.8984375,7.2998047,18.0,1
52.45398,0.0,2.0,1.0,0.0,0.0,1.0,59.0,46.0,24.0,36.0,137.0,6.6992188,1.1999512,1980.0,0
77.20496,1.0,4.0,1.0,0.0,0.0,1.0,136.0,150.0,24.0,36.39844,134.0,24.097656,1.0,310.0,1
75.12695,1.0,1.0,1.0,0.0,0.0,1.0,87.0,70.0,26.0,35.19531,144.0,6.6992188,1.5,1013.0,1
83.23297,1.0,2.0,1.0,0.0,1.0,2.0,80.0,70.0,6.0,39.39844,131.0,32.898438,1.0998535,3.0,1
19.34299,1.0,0.0,2.0,0.0,0.0,1.0,68.0,164.0,44.0,36.09375,139.0,19.796875,0.79992676,918.0,0
52.375,1.0,0.0,2.0,0.0,0.0,1.0,101.0,80.0,24.0,38.09375,138.0,16.796875,0.6999512,185.0,1
70.29199,1.0,4.0,2.0,1.0,0.0,1.0,103.0,115.0,24.0,37.0,140.0,7.2998047,1.0998535,844.0,0
69.00494,1.0,4.0,1.0,1.0,0.0,1.0,124.0,176.0,8.0,36.19531,137.0,6.6992188,1.3999023,1133.0,1
69.21295,1.0,2.0,1.0,0.0,0.0,1.0,53.0,165.0,38.0,36.89844,134.0,21.898438,2.3999023,9.0,1
55.28799,1.0,2.0,1.0,0.0,0.0,2.0,59.0,145.0,20.0,37.0,133.0,5.7998047,0.89990234,91.0,1
35.74799,1.0,0.0,1.0,0.0,0.0,1.0,63.0,120.0,22.0,36.5,142.0,5.7998047,1.0998535,16.0,1
33.32199,0.0,2.0,2.0,1.0,0.0,1.0,107.0,60.0,14.0,36.79688,142.0,14.798828,1.3999023,385.0,0
52.74698,1.0,2.0,1.0,0.0,0.0,1.0,70.0,88.0,28.0,37.39844,134.0,8.5,2.0,47.0,1
60.375,0.0,5.0,1.0,0.0,0.0,1.0,62.0,101.0,26.0,35.89844,121.0,18.0,0.79992676,696.0,0
73.82599,0.0,2.0,1.0,0.0,0.0,1.0,70.0,108.0,25.0,36.69531,138.0,10.599609,1.5998535,26.0,1
71.35394,0.0,3.0,1.0,1.0,0.0,0.0,118.0,120.0,28.0,37.69531,145.0,8.5,0.6999512,350.0,1
63.74799,1.0,1.0,1.0,0.0,0.0,0.0,130.0,136.0,32.0,39.19531,137.0,10.8984375,1.8999023,32.0,1
71.573,0.0,2.0,2.0,0.0,0.0,1.0,80.0,164.0,25.0,36.19531,137.0,7.2998047,1.0,807.0,1
54.58197,0.0,5.0,1.0,1.0,0.0,1.0,69.0,115.0,24.0,35.0,134.0,14.099609,1.3999023,788.0,1
67.68195,1.0,2.0,2.0,1.0,0.0,1.0,53.0,120.0,26.0,38.79688,155.0,17.0,1.5998535,9.0,1
58.46698,0.0,4.0,1.0,0.0,0.0,1.0,79.0,72.0,16.0,38.0,138.0,11.699219,0.89990234,1088.0,0
36.06799,0.0,3.0,2.0,1.0,0.0,1.0,52.0,145.0,10.0,39.09375,139.0,36.898438,1.5,142.0,1
75.29895,0.0,2.0,1.0,0.0,0.0,2.0,60.0,110.0,10.0,36.5,136.0,15.298828,5.1992188,239.0,1
54.63699,0.0,1.0,1.0,0.0,0.0,1.0,79.0,124.0,42.0,40.09375,132.0,10.099609,1.1999512,2024.0,0
58.65799,0.0,1.0,1.0,0.0,0.0,1.0,73.0,80.0,20.0,35.59375,141.0,11.099609,1.0998535,153.0,1
75.18396,1.0,0.0,1.0,0.0,0.0,1.0,87.0,83.0,18.0,36.29688,138.0,10.298828,1.0998535,4.0,1
50.37399,1.0,2.0,1.0,1.0,0.0,0.0,123.0,115.0,28.0,37.79688,136.0,14.5,1.0998535,182.0,1
69.72498,1.0,1.0,1.0,0.0,0.0,1.0,113.0,120.0,36.0,38.0,148.0,12.599609,0.79992676,56.0,1
80.474,1.0,0.0,1.0,0.0,0.0,1.0,128.0,52.0,20.0,36.69531,137.0,5.0,1.2998047,751.0,0
65.92999,0.0,2.0,1.0,0.0,0.0,1.0,57.0,170.0,28.0,38.69531,142.0,10.5,1.0,1561.0,0
86.71594,1.0,0.0,1.0,0.0,0.0,1.0,35.0,120.0,26.0,38.5,138.0,13.0,7.899414,394.0,0
70.86096,1.0,3.0,1.0,1.0,0.0,1.0,127.0,65.0,24.0,35.69531,140.0,6.0996094,2.8999023,370.0,1
71.56195,1.0,1.0,1.0,0.0,0.0,0.0,137.0,80.0,20.0,38.5,141.0,15.3984375,0.6999512,817.0,1
42.75198,0.0,1.0,1.0,1.0,0.0,1.0,137.0,68.0,24.0,36.0,139.0,12.699219,6.1992188,1090.0,1
66.37097,0.0,0.0,1.0,0.0,0.0,1.0,57.0,115.0,24.0,36.59375,130.0,11.599609,1.5998535,1486.0,0
52.99698,0.0,1.0,1.0,0.0,0.0,1.0,42.0,105.0,29.0,35.5,145.0,6.7998047,8.0,3.0,1
54.13797,0.0,0.0,1.0,0.0,0.0,1.0,99.0,115.0,30.0,39.19531,146.0,0.19998169,1.7998047,6.0,1
62.60397,0.0,1.0,1.0,0.0,0.0,0.0,113.0,66.0,16.0,37.69531,139.0,4.2998047,1.0998535,785.0,1
79.69098,1.0,0.0,1.0,0.0,0.0,1.0,56.0,114.0,34.0,38.5,136.0,9.599609,0.79992676,22.0,1
84.745,0.0,1.0,1.0,0.0,0.0,1.0,122.0,157.0,38.0,36.09375,137.0,13.298828,0.79992676,107.0,1
80.44098,0.0,1.0,1.0,0.0,0.0,1.0,58.0,154.0,10.0,38.59375,132.0,14.599609,1.0,70.0,1
57.34198,0.0,2.0,2.0,0.0,0.0,1.0,68.0,145.0,9.0,35.0,129.0,11.099609,2.3999023,790.0,0
41.66498,0.0,4.0,2.0,1.0,0.0,1.0,107.0,110.0,10.0,39.19531,149.0,6.5996094,1.1999512,943.0,0
83.95599,0.0,5.0,1.0,0.0,0.0,1.0,108.0,140.0,40.0,36.69531,137.0,10.298828,1.5998535,122.0,1
77.77698,1.0,1.0,1.0,1.0,0.0,1.0,52.0,150.0,20.0,38.09375,132.0,6.6992188,3.2998047,8.0,1
18.18999,1.0,0.0,1.0,0.0,0.0,1.0,117.0,76.0,32.0,36.0,139.0,16.699219,0.79992676,718.0,0
73.487,1.0,1.0,2.0,0.0,0.0,0.0,109.0,72.0,20.0,36.09375,134.0,9.5,1.0,14.0,1
52.58899,0.0,0.0,1.0,0.0,0.0,1.0,62.0,70.0,27.0,36.39844,145.0,21.199219,0.79992676,1060.0,0
37.86697,0.0,3.0,2.0,1.0,0.0,1.0,80.0,75.0,8.0,37.79688,142.0,9.3984375,0.5,8.0,1
50.754,0.0,1.0,1.0,0.0,0.0,1.0,42.0,118.0,12.0,38.89844,131.0,10.699219,1.6999512,18.0,1
69.65094,1.0,4.0,1.0,0.0,1.0,2.0,55.0,160.0,10.0,38.0,135.0,10.298828,6.7998047,265.0,1
64.41595,1.0,5.0,3.0,0.0,0.0,1.0,65.0,70.0,32.0,36.39844,140.0,10.798828,1.1999512,13.0,1
62.35199,1.0,1.0,1.0,0.0,0.0,0.0,70.0,68.0,14.0,39.0,140.0,14.798828,1.1999512,94.0,1
63.767,1.0,2.0,1.0,1.0,0.0,1.0,80.0,80.0,20.0,36.09375,134.0,6.1992188,0.89990234,848.0,0
92.95599,1.0,2.0,1.0,0.0,0.0,1.0,68.0,68.0,24.0,36.79688,145.0,8.599609,1.7998047,11.0,1
73.91595,1.0,2.0,1.0,1.0,0.0,0.0,73.0,118.0,30.0,38.39844,133.0,8.3984375,0.6999512,68.0,1
44.70599,0.0,0.0,1.0,0.0,0.0,1.0,67.0,74.0,5.0,36.59375,136.0,12.5,1.3999023,1375.0,0
67.58398,0.0,3.0,2.0,0.0,0.0,0.0,97.0,80.0,20.0,35.79688,135.0,12.0,1.1999512,482.0,1
32.13397,0.0,1.0,1.0,1.0,0.0,1.0,119.0,67.0,16.0,36.09375,137.0,11.599609,1.7998047,803.0,0
88.23297,1.0,0.0,1.0,0.0,0.0,1.0,83.0,100.0,25.0,36.09375,135.0,11.3984375,1.5998535,877.0,0
70.04797,0.0,0.0,1.0,0.0,0.0,1.0,42.0,75.0,11.0,37.59375,127.0,4.899414,1.5998535,122.0,1
59.13498,1.0,2.0,1.0,0.0,0.0,1.0,62.0,120.0,23.0,36.59375,135.0,6.7998047,1.2998047,1401.0,1
78.89899,1.0,1.0,1.0,0.0,0.0,0.0,68.0,67.0,16.0,36.79688,141.0,7.2998047,0.6999512,807.0,1
75.48297,0.0,1.0,1.0,0.0,0.0,1.0,66.0,114.0,12.0,39.0,136.0,19.296875,3.699707,12.0,1
35.17297,0.0,2.0,3.0,0.0,0.0,2.0,106.0,76.0,14.0,37.5,132.0,8.699219,0.79992676,5.0,1
61.83197,0.0,0.0,1.0,0.0,0.0,1.0,32.0,35.0,0.0,36.79688,142.0,14.599609,3.5,819.0,0
68.58899,0.0,2.0,1.0,0.0,0.0,1.0,70.0,70.0,22.0,38.5,136.0,15.199219,1.5,692.0,1
69.21796,0.0,2.0,1.0,0.0,0.0,1.0,51.0,116.0,10.0,38.79688,131.0,5.899414,2.2998047,463.0,0
66.27496,0.0,1.0,2.0,0.0,0.0,0.0,130.0,124.0,24.0,36.0,145.0,12.798828,1.2998047,39.0,1
30.55199,0.0,3.0,2.0,0.0,0.0,1.0,63.0,126.0,20.0,38.19531,140.0,15.199219,1.0,304.0,1
31.83299,0.0,2.0,2.0,0.0,0.0,1.0,75.0,78.0,25.0,38.59375,140.0,10.5,0.89990234,1892.0,0
72.81598,1.0,1.0,1.0,0.0,0.0,0.0,130.0,126.0,12.0,36.39844,133.0,15.099609,1.5998535,308.0,1
75.78894,0.0,3.0,1.0,0.0,0.0,0.0,109.0,80.0,30.0,38.79688,152.0,9.5,1.6999512,217.0,1
59.14899,0.0,5.0,2.0,1.0,0.0,1.0,123.0,100.0,24.0,38.0,138.0,20.0,1.7998047,331.0,1
22.91299,0.0,0.0,2.0,0.0,0.0,1.0,65.0,114.0,24.0,37.59375,141.0,11.099609,1.0998535,987.0,0
30.467,0.0,2.0,1.0,0.0,0.0,1.0,108.0,110.0,22.0,36.79688,140.0,15.8984375,1.1999512,405.0,0
68.84094,1.0,1.0,1.0,0.0,0.0,1.0,72.0,115.0,14.0,37.09375,136.0,5.5,0.5999756,32.0,1
47.39499,0.0,4.0,2.0,0.0,0.0,1.0,112.0,60.0,40.0,38.09375,139.0,18.0,0.79992676,8.0,1
72.51495,1.0,5.0,1.0,0.0,0.0,0.0,103.0,67.0,36.0,36.39844,138.0,2.8999023,1.0,167.0,1
55.42499,0.0,1.0,1.0,0.0,0.0,1.0,61.0,120.0,8.0,35.69531,135.0,10.699219,1.2998047,39.0,1
46.72699,1.0,3.0,1.0,0.0,0.0,1.0,77.0,80.0,20.0,37.59375,143.0,9.8984375,0.89990234,452.0,1
50.23398,1.0,0.0,1.0,0.0,0.0,1.0,68.0,120.0,12.0,39.09375,134.0,9.798828,1.7998047,1891.0,0
84.27698,0.0,3.0,1.0,0.0,0.0,1.0,60.0,150.0,42.0,38.79688,137.0,3.699707,0.6999512,5.0,1
48.827,1.0,0.0,1.0,0.0,0.0,1.0,60.0,108.0,24.0,37.5,140.0,16.398438,2.7998047,2015.0,0
71.62799,1.0,2.0,1.0,0.0,0.0,1.0,66.0,0.0,28.0,36.79688,130.0,8.099609,1.1999512,1508.0,0
60.92499,1.0,0.0,2.0,0.0,0.0,1.0,65.0,72.0,12.0,36.19531,136.0,9.599609,0.6999512,418.0,0
65.08997,1.0,1.0,1.0,0.0,0.0,0.0,115.0,113.0,14.0,36.09375,133.0,7.1992188,1.1999512,71.0,1
70.69397,0.0,1.0,1.0,0.0,0.0,1.0,74.0,90.0,19.0,35.5,133.0,12.0,0.89990234,865.0,1
65.93298,1.0,2.0,4.0,0.0,0.0,1.0,103.0,134.0,24.0,36.0,141.0,8.699219,1.0,715.0,1
50.90198,0.0,2.0,1.0,0.0,0.0,1.0,68.0,110.0,20.0,37.79688,132.0,11.0,1.2998047,790.0,1
61.29999,0.0,3.0,5.0,0.0,0.0,1.0,50.0,110.0,8.0,33.69531,132.0,39.296875,1.2998047,21.0,1
74.86395,0.0,2.0,1.0,0.0,0.0,1.0,125.0,90.0,20.0,38.09375,139.0,10.699219,0.79992676,884.0,1
46.65598,0.0,2.0,2.0,0.0,0.0,1.0,95.0,85.0,20.0,36.0,138.0,13.699219,1.0998535,425.0,1
75.58398,0.0,1.0,1.0,0.0,0.0,2.0,123.0,124.0,37.0,38.5,145.0,0.09999084,4.7998047,19.0,1
67.45496,0.0,2.0,1.0,0.0,0.0,1.0,112.0,54.0,8.0,38.29688,138.0,10.599609,0.79992676,24.0,1
53.51999,1.0,5.0,1.0,0.0,0.0,1.0,77.0,101.0,20.0,35.39844,138.0,7.5,0.5999756,265.0,1
45.10599,0.0,1.0,1.0,0.0,0.0,2.0,77.0,130.0,20.0,36.09375,135.0,2.199707,0.89990234,1071.0,0
78.78699,0.0,0.0,1.0,0.0,0.0,1.0,83.0,120.0,4.0,38.39844,137.0,25.097656,1.6999512,74.0,1
79.98395,0.0,2.0,1.0,0.0,0.0,1.0,45.0,150.0,35.0,35.89844,138.0,11.699219,1.6999512,6.0,1
60.79398,1.0,2.0,1.0,0.0,0.0,1.0,59.0,155.0,28.0,38.59375,137.0,12.8984375,0.89990234,136.0,1
46.86398,0.0,1.0,2.0,0.0,0.0,0.0,128.0,110.0,60.0,39.29688,138.0,9.599609,0.5999756,513.0,1
66.82794,1.0,1.0,1.0,0.0,0.0,1.0,58.0,60.0,22.0,36.09375,138.0,5.899414,1.0,244.0,1
44.25998,0.0,0.0,1.0,0.0,0.0,1.0,73.0,70.0,6.0,38.59375,144.0,14.3984375,1.0,387.0,0
78.12695,1.0,1.0,1.0,0.0,1.0,1.0,60.0,70.0,44.0,38.89844,141.0,24.097656,1.0998535,23.0,1
67.51794,1.0,2.0,1.0,1.0,1.0,1.0,78.0,100.0,38.0,37.59375,137.0,12.0,1.5,1579.0,0
59.87097,0.0,1.0,1.0,0.0,0.0,0.0,102.0,65.0,24.0,36.39844,130.0,0.04999542,0.6999512,381.0,1
88.487,1.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,20.0,36.09375,142.0,11.099609,1.1999512,498.0,1
70.31897,1.0,1.0,1.0,0.0,0.0,0.0,60.0,80.0,20.0,37.79688,135.0,5.1992188,0.5999756,19.0,1
53.45697,1.0,0.0,2.0,0.0,0.0,1.0,62.0,105.0,15.0,38.5,134.0,11.798828,3.7998047,761.0,0
74.86395,1.0,2.0,1.0,0.0,0.0,2.0,42.0,145.0,45.0,38.59375,139.0,16.898438,7.5,41.0,1
83.99695,0.0,2.0,1.0,0.0,0.0,1.0,70.0,100.0,16.0,36.0,139.0,7.5,1.2998047,349.0,1
81.91095,0.0,0.0,1.0,0.0,0.0,1.0,110.0,124.0,25.0,37.59375,148.0,9.298828,1.0998535,907.0,1
75.33698,1.0,1.0,1.0,0.0,0.0,0.0,63.0,120.0,16.0,38.29688,140.0,7.5996094,1.0998535,269.0,1
63.84097,1.0,1.0,1.0,0.0,0.0,0.0,77.0,100.0,20.0,38.19531,132.0,14.3984375,0.89990234,380.0,1
55.42499,1.0,1.0,1.0,0.0,0.0,0.0,73.0,104.0,24.0,37.0,128.0,8.0,0.79992676,93.0,1
91.33197,0.0,1.0,1.0,0.0,0.0,1.0,107.0,70.0,10.0,35.89844,138.0,18.5,0.6999512,686.0,0
42.25299,1.0,1.0,1.0,0.0,0.0,2.0,80.0,69.0,16.0,37.89844,135.0,18.699219,2.2998047,8.0,1
75.58698,1.0,4.0,1.0,1.0,0.0,1.0,75.0,70.0,20.0,35.69531,136.0,8.8984375,1.5,809.0,1
64.02698,0.0,1.0,1.0,0.0,0.0,1.0,62.0,70.0,18.0,36.5,136.0,5.399414,1.0998535,285.0,1
65.62396,0.0,1.0,1.0,0.0,0.0,0.0,73.0,140.0,24.0,38.29688,134.0,0.89990234,1.3999023,377.0,1
76.68396,1.0,1.0,2.0,0.0,0.0,2.0,84.0,145.0,16.0,38.69531,138.0,24.796875,0.79992676,58.0,1
27.76199,1.0,3.0,2.0,0.0,0.0,1.0,60.0,152.0,12.0,35.69531,132.0,13.699219,3.5996094,17.0,1
84.68695,0.0,2.0,1.0,0.0,0.0,1.0,61.0,136.0,30.0,38.59375,133.0,0.6999512,3.199707,142.0,1
67.49597,1.0,2.0,1.0,0.0,0.0,0.0,113.0,60.0,25.0,36.69531,143.0,4.0996094,1.2998047,123.0,1
75.948,0.0,2.0,1.0,0.0,0.0,1.0,71.0,67.0,24.0,36.29688,141.0,4.5996094,1.2998047,359.0,0
82.33496,1.0,2.0,1.0,0.0,1.0,1.0,113.0,116.0,22.0,38.89844,136.0,36.09375,0.89990234,14.0,1
45.103,0.0,4.0,1.0,0.0,0.0,1.0,33.0,0.0,30.0,37.79688,154.0,15.099609,3.699707,3.0,1
90.22595,1.0,4.0,1.0,0.0,1.0,1.0,62.0,118.0,24.0,35.59375,153.0,11.3984375,0.79992676,10.0,1
67.95898,0.0,3.0,2.0,0.0,0.0,1.0,82.0,80.0,16.0,36.29688,139.0,7.5996094,1.1999512,1186.0,1
50.46997,1.0,4.0,1.0,0.0,0.0,0.0,63.0,90.0,20.0,38.39844,136.0,2.199707,1.7998047,1254.0,1
70.65295,0.0,3.0,1.0,0.0,0.0,0.0,77.0,60.0,28.0,37.89844,143.0,8.699219,1.0,231.0,1
77.87,1.0,2.0,2.0,0.0,0.0,2.0,103.0,95.0,10.0,36.59375,129.0,18.097656,1.2998047,7.0,1
58.349,1.0,1.0,1.0,0.0,0.0,0.0,53.0,96.0,33.0,35.79688,138.0,8.8984375,1.8999023,158.0,1
70.06195,0.0,4.0,3.0,1.0,0.0,1.0,111.0,80.0,16.0,35.89844,134.0,7.399414,2.699707,266.0,1
79.96399,0.0,1.0,1.0,0.0,0.0,0.0,83.0,80.0,20.0,35.59375,135.0,9.099609,0.5999756,24.0,1
72.13696,0.0,2.0,1.0,0.0,0.0,2.0,62.0,108.0,23.0,38.09375,140.0,0.25,2.2998047,253.0,1
86.18799,1.0,1.0,2.0,0.0,0.0,0.0,100.0,100.0,25.0,36.09375,131.0,8.699219,0.6999512,23.0,1
65.97894,0.0,2.0,1.0,0.0,0.0,0.0,105.0,74.0,18.0,36.59375,141.0,7.7998047,0.6999512,421.0,1
49.35199,0.0,3.0,3.0,0.0,0.0,1.0,108.0,96.0,22.0,38.69531,136.0,6.899414,0.89990234,1012.0,0
81.07599,0.0,1.0,1.0,0.0,0.0,1.0,47.0,42.0,25.0,36.29688,139.0,12.5,1.1999512,30.0,1
43.25,0.0,0.0,1.0,0.0,0.0,1.0,133.0,115.0,33.0,39.39844,145.0,8.5,2.8999023,14.0,1
71.28796,0.0,1.0,1.0,0.0,0.0,1.0,63.0,82.0,12.0,36.19531,127.0,7.2998047,1.6999512,5.0,1
72.55896,1.0,3.0,1.0,0.0,0.0,0.0,123.0,98.0,32.0,37.19531,136.0,13.298828,0.5,4.0,1
69.42896,1.0,0.0,2.0,0.0,0.0,1.0,147.0,120.0,6.0,36.09375,147.0,7.7998047,4.0996094,253.0,1
68.51495,1.0,0.0,1.0,0.0,0.0,1.0,60.0,65.0,34.0,38.5,136.0,25.597656,5.5996094,163.0,1
69.09796,0.0,0.0,1.0,0.0,0.0,1.0,107.0,78.0,36.0,37.69531,141.0,8.8984375,2.3999023,1312.0,0
82.86395,0.0,1.0,1.0,1.0,0.0,1.0,63.0,60.0,4.0,36.59375,145.0,16.398438,0.79992676,6.0,1
81.32495,1.0,3.0,2.0,1.0,0.0,1.0,76.0,70.0,24.0,36.59375,147.0,10.099609,2.0996094,45.0,1
57.74899,0.0,1.0,1.0,0.0,0.0,0.0,109.0,84.0,16.0,36.79688,134.0,8.5,0.79992676,9.0,1
59.86298,0.0,3.0,2.0,0.0,0.0,0.0,67.0,70.0,20.0,36.09375,141.0,7.6992188,1.5,15.0,1
68.159,0.0,3.0,1.0,0.0,0.0,1.0,72.0,84.0,24.0,35.89844,133.0,7.0996094,1.7998047,8.0,1
64.07397,1.0,1.0,1.0,0.0,0.0,1.0,50.0,115.0,27.0,35.79688,147.0,24.898438,5.1992188,9.0,1
20.67899,1.0,1.0,3.0,0.0,0.0,1.0,67.0,63.0,24.0,38.89844,134.0,9.599609,1.7998047,985.0,0
53.33298,0.0,2.0,1.0,0.0,0.0,1.0,70.0,130.0,18.0,38.29688,135.0,6.0,0.79992676,10.0,1
77.08698,0.0,2.0,1.0,0.0,0.0,1.0,60.0,115.0,5.0,36.79688,136.0,10.699219,1.0998535,65.0,1
66.04797,0.0,1.0,2.0,0.0,0.0,0.0,107.0,100.0,0.0,37.0,138.0,7.0,0.89990234,63.0,1
69.08398,0.0,1.0,2.0,0.0,0.0,1.0,76.0,118.0,10.0,36.09375,152.0,27.199219,2.3999023,7.0,1
81.31995,0.0,2.0,1.0,0.0,0.0,0.0,72.0,85.0,7.0,38.59375,136.0,10.798828,1.0998535,289.0,1
19.85199,0.0,0.0,1.0,0.0,0.0,1.0,63.0,124.0,20.0,38.39844,137.0,20.097656,3.699707,8.0,1
88.10699,0.0,2.0,1.0,0.0,0.0,1.0,123.0,70.0,12.0,36.79688,148.0,17.898438,1.8999023,670.0,0
69.17694,0.0,1.0,1.0,0.0,0.0,1.0,63.0,110.0,32.0,36.59375,129.0,13.699219,1.2998047,129.0,1
63.12399,1.0,0.0,1.0,0.0,0.0,1.0,87.0,76.0,10.0,36.59375,136.0,0.79992676,7.399414,14.0,1
82.409,0.0,1.0,1.0,0.0,0.0,2.0,150.0,102.0,38.0,36.29688,127.0,31.0,1.5,118.0,1
70.92694,1.0,1.0,1.0,0.0,0.0,2.0,74.0,74.0,10.0,36.59375,135.0,4.0996094,0.89990234,9.0,1
75.45197,0.0,4.0,1.0,1.0,0.0,1.0,44.0,64.0,26.0,35.59375,137.0,8.699219,2.5996094,24.0,1
74.51599,1.0,2.0,1.0,0.0,0.0,0.0,64.0,62.0,22.0,36.69531,148.0,7.899414,0.79992676,15.0,1
46.48297,1.0,2.0,1.0,0.0,0.0,1.0,75.0,130.0,48.0,38.0,141.0,10.298828,0.79992676,1373.0,0
47.44397,1.0,1.0,1.0,0.0,0.0,1.0,79.0,104.0,20.0,38.5,138.0,13.099609,0.5999756,619.0,0
44.31998,1.0,1.0,2.0,1.0,0.0,1.0,87.0,120.0,25.0,38.59375,140.0,12.199219,0.79992676,1997.0,0
66.78699,1.0,1.0,2.0,0.0,0.0,0.0,105.0,60.0,20.0,38.29688,137.0,11.099609,1.5998535,507.0,0
57.08398,1.0,1.0,1.0,0.0,0.0,2.0,96.0,130.0,20.0,36.5,131.0,6.7998047,0.5999756,32.0,1
66.26099,1.0,2.0,2.0,1.0,0.0,1.0,102.0,60.0,16.0,38.0,140.0,6.7998047,1.2998047,252.0,1
64.15295,1.0,3.0,2.0,1.0,0.0,0.0,115.0,67.0,24.0,38.19531,132.0,10.3984375,1.0998535,60.0,1
80.52295,0.0,3.0,1.0,1.0,0.0,1.0,97.0,88.0,20.0,36.79688,136.0,7.1992188,3.199707,164.0,1
65.65399,1.0,3.0,1.0,0.0,0.0,1.0,69.0,72.0,20.0,36.29688,141.0,5.2998047,1.0998535,225.0,1
59.806,1.0,2.0,4.0,0.0,0.0,2.0,128.0,145.0,26.0,37.0,143.0,13.699219,0.6999512,1437.0,0
45.69699,1.0,3.0,2.0,1.0,0.0,1.0,69.0,78.0,18.0,36.59375,142.0,5.5,1.8999023,355.0,1
66.98395,0.0,3.0,1.0,0.0,0.0,2.0,87.0,114.0,24.0,36.0,139.0,13.099609,1.2998047,99.0,1
39.99197,0.0,1.0,1.0,0.0,0.0,1.0,126.0,75.0,28.0,36.59375,137.0,11.099609,1.0,631.0,0
66.90997,1.0,1.0,0.0,1.0,0.0,1.0,72.0,120.0,40.0,38.09375,138.0,11.5,1.0998535,19.0,1
65.02899,0.0,1.0,1.0,0.0,0.0,1.0,113.0,146.0,30.0,38.29688,134.0,9.099609,1.2998047,1409.0,0
50.95398,1.0,3.0,1.0,1.0,0.0,2.0,130.0,147.0,10.0,36.19531,133.0,18.199219,0.79992676,33.0,1
64.50098,0.0,2.0,1.0,0.0,0.0,1.0,0.0,103.0,6.0,36.69531,135.0,14.599609,0.5999756,16.0,1
88.03595,1.0,0.0,1.0,0.0,0.0,1.0,71.0,76.0,45.0,38.5,137.0,5.5,1.6999512,1820.0,0
69.25397,0.0,2.0,1.0,1.0,0.0,2.0,71.0,104.0,22.0,36.39844,137.0,6.2998047,1.8999023,105.0,1
54.40399,1.0,2.0,1.0,0.0,0.0,0.0,112.0,140.0,12.0,38.5,139.0,26.199219,0.6999512,28.0,1
64.54498,0.0,2.0,1.0,0.0,0.0,1.0,50.0,60.0,16.0,36.5,131.0,6.0996094,3.0996094,772.0,0
71.18695,0.0,3.0,4.0,1.0,0.0,1.0,52.0,60.0,24.0,33.39844,144.0,4.899414,4.1992188,7.0,1
38.18198,1.0,1.0,1.0,0.0,0.0,0.0,91.0,126.0,16.0,38.59375,137.0,9.599609,0.5,100.0,1
77.26495,0.0,2.0,1.0,0.0,0.0,1.0,55.0,114.0,30.0,38.69531,136.0,12.3984375,2.699707,11.0,1
55.55099,0.0,2.0,1.0,0.0,0.0,0.0,45.0,107.0,36.0,38.79688,141.0,10.0,0.79992676,21.0,1
55.35898,1.0,2.0,2.0,1.0,0.0,0.0,85.0,68.0,14.0,37.69531,144.0,6.0996094,1.3999023,18.0,1
55.58398,1.0,1.0,1.0,0.0,0.0,0.0,130.0,125.0,24.0,37.59375,126.0,19.5,0.6999512,208.0,1
39.28799,0.0,3.0,2.0,0.0,0.0,1.0,108.0,115.0,8.0,38.09375,139.0,14.099609,8.699219,4.0,1
67.737,1.0,3.0,2.0,1.0,0.0,1.0,68.0,75.0,40.0,38.79688,136.0,16.199219,1.3999023,467.0,0
46.26398,0.0,1.0,0.0,0.0,0.0,0.0,73.0,76.0,24.0,36.89844,139.0,7.7998047,0.6999512,15.0,1
48.008,0.0,2.0,1.0,0.0,0.0,1.0,135.0,135.0,40.0,36.0,147.0,13.798828,0.89990234,384.0,0
53.67798,1.0,3.0,1.0,0.0,0.0,1.0,113.0,100.0,24.0,37.0,137.0,7.5,1.2998047,308.0,1
23.24199,1.0,2.0,1.0,0.0,0.0,2.0,142.0,65.0,14.0,38.39844,141.0,2.0996094,3.0,6.0,1
77.862,1.0,3.0,1.0,1.0,0.0,2.0,69.0,72.0,20.0,35.79688,142.0,6.2998047,1.1999512,448.0,1
80.383,0.0,2.0,1.0,0.0,0.0,2.0,64.0,114.0,32.0,38.59375,138.0,2.3999023,2.7998047,14.0,1
55.20599,1.0,1.0,2.0,0.0,0.0,1.0,93.0,95.0,26.0,37.29688,142.0,5.7998047,0.6999512,829.0,1
64.84094,0.0,3.0,1.0,1.0,0.0,1.0,118.0,76.0,10.0,36.39844,142.0,9.5,2.2998047,1054.0,0
71.64996,0.0,3.0,1.0,0.0,0.0,2.0,61.0,116.0,8.0,36.59375,141.0,18.898438,7.1992188,50.0,1
63.978,1.0,1.0,1.0,0.0,0.0,0.0,73.0,70.0,14.0,39.09375,141.0,0.5999756,1.5998535,185.0,1
48.42697,1.0,2.0,1.0,0.0,0.0,1.0,102.0,105.0,35.0,38.5,144.0,14.3984375,0.5999756,779.0,0
62.49698,1.0,5.0,1.0,1.0,0.0,2.0,114.0,68.0,32.0,36.5,133.0,17.597656,2.199707,79.0,1
58.37097,1.0,2.0,1.0,1.0,0.0,1.0,96.0,107.0,28.0,36.19531,150.0,15.0,1.0,230.0,1
55.55899,1.0,4.0,1.0,0.0,0.0,0.0,65.0,65.0,26.0,36.79688,135.0,14.0,0.6999512,1872.0,0
38.58197,0.0,4.0,1.0,0.0,0.0,1.0,162.0,113.0,12.0,38.59375,138.0,10.298828,2.8999023,546.0,0
63.98898,0.0,3.0,1.0,0.0,0.0,0.0,68.0,39.0,22.0,35.89844,142.0,4.5996094,1.1999512,5.0,1
40.57999,0.0,0.0,1.0,0.0,0.0,1.0,60.0,132.0,14.0,38.39844,142.0,12.0,4.7998047,1316.0,0
20.312,0.0,0.0,1.0,0.0,0.0,1.0,117.0,160.0,26.0,40.09375,141.0,6.2998047,3.0,7.0,1
79.71497,0.0,2.0,1.0,1.0,0.0,1.0,98.0,119.0,36.0,37.89844,146.0,16.199219,1.2998047,40.0,1
63.16199,1.0,1.0,1.0,0.0,0.0,2.0,93.0,100.0,22.0,36.59375,140.0,15.5,0.79992676,49.0,1
70.04498,1.0,4.0,2.0,1.0,0.0,1.0,112.0,115.0,26.0,38.0,148.0,14.3984375,1.1999512,139.0,1
73.19397,1.0,3.0,2.0,1.0,0.0,0.0,117.0,71.0,24.0,36.09375,144.0,8.199219,1.3999023,157.0,1
72.62695,0.0,0.0,1.0,0.0,0.0,1.0,109.0,56.0,28.0,37.5,131.0,17.199219,0.79992676,1358.0,0
57.53299,1.0,3.0,2.0,0.0,0.0,1.0,76.0,73.0,16.0,36.09375,137.0,4.7998047,1.1999512,223.0,1
54.38998,0.0,2.0,1.0,0.0,0.0,0.0,70.0,67.0,34.0,37.5,137.0,16.296875,0.6999512,45.0,1
62.64499,1.0,1.0,1.0,0.0,0.0,0.0,80.0,70.0,25.0,37.0,142.0,8.8984375,0.6999512,13.0,1
75.62799,0.0,4.0,1.0,0.0,1.0,1.0,132.0,59.0,10.0,36.09375,141.0,13.8984375,0.89990234,6.0,1
76.00299,0.0,1.0,1.0,0.0,0.0,0.0,75.0,115.0,38.0,35.39844,134.0,13.798828,0.6999512,51.0,1
73.91595,1.0,5.0,2.0,1.0,0.0,1.0,152.0,73.0,28.0,35.69531,138.0,8.8984375,1.5,433.0,0
55.63898,0.0,5.0,1.0,0.0,0.0,0.0,77.0,124.0,30.0,37.39844,134.0,24.097656,1.0998535,14.0,1
50.36798,0.0,1.0,1.0,0.0,0.0,0.0,103.0,96.0,24.0,38.19531,138.0,11.099609,1.1999512,427.0,1
66.41498,1.0,3.0,1.0,0.0,0.0,1.0,69.0,114.0,33.0,38.0,134.0,9.298828,0.89990234,12.0,1
24.931,0.0,1.0,1.0,0.0,0.0,1.0,51.0,46.0,10.0,35.69531,135.0,21.0,0.5,2014.0,0
36.22699,0.0,1.0,1.0,0.0,0.0,1.0,111.0,120.0,22.0,38.69531,136.0,11.3984375,1.1999512,314.0,1
81.14697,0.0,2.0,1.0,0.0,0.0,1.0,78.0,118.0,28.0,38.69531,138.0,13.5,1.0998535,522.0,0
36.16397,0.0,1.0,1.0,0.0,0.0,1.0,127.0,102.0,14.0,38.5,134.0,11.0,0.89990234,1810.0,0
67.42499,1.0,1.0,1.0,0.0,0.0,0.0,53.0,113.0,14.0,38.29688,138.0,10.298828,0.89990234,252.0,1
89.77399,0.0,3.0,1.0,0.0,0.0,1.0,120.0,104.0,27.0,36.39844,136.0,7.899414,1.1999512,454.0,1
51.80798,0.0,1.0,1.0,0.0,0.0,1.0,69.0,110.0,10.0,36.29688,150.0,18.898438,1.2998047,224.0,1
54.103,0.0,1.0,1.0,0.0,0.0,1.0,63.0,70.0,20.0,36.59375,137.0,13.5,2.7998047,928.0,0
65.17499,0.0,2.0,1.0,0.0,0.0,1.0,79.0,103.0,36.0,37.89844,138.0,7.899414,1.0,1347.0,0
41.172,1.0,1.0,1.0,0.0,0.0,0.0,63.0,72.0,16.0,38.29688,141.0,7.5996094,0.6999512,26.0,1
78.85596,0.0,0.0,1.0,0.0,0.0,1.0,72.0,74.0,20.0,36.59375,140.0,8.3984375,1.0,744.0,0
79.36499,1.0,0.0,1.0,0.0,0.0,1.0,70.0,72.0,28.0,36.29688,141.0,23.0,1.6999512,715.0,1
71.31598,1.0,1.0,1.0,0.0,0.0,0.0,107.0,72.0,24.0,36.39844,141.0,9.5,0.5,7.0,1
81.77399,0.0,2.0,1.0,0.0,0.0,1.0,58.0,120.0,14.0,38.09375,132.0,21.398438,2.3999023,163.0,1
75.87695,0.0,2.0,1.0,0.0,0.0,1.0,63.0,73.0,28.0,35.79688,140.0,9.8984375,1.0998535,977.0,1
79.15094,1.0,4.0,1.0,0.0,0.0,1.0,63.0,109.0,6.0,37.79688,129.0,10.599609,1.3999023,326.0,1
50.75198,0.0,3.0,2.0,0.0,0.0,1.0,55.0,138.0,40.0,39.0,129.0,8.3984375,1.5,86.0,1
71.80798,0.0,3.0,1.0,0.0,0.0,0.0,107.0,116.0,28.0,35.29688,130.0,11.599609,0.6999512,7.0,1
38.56299,1.0,0.0,5.0,0.0,0.0,1.0,65.0,55.0,16.0,36.5,137.0,6.5,1.1999512,4.0,1
46.73499,0.0,1.0,1.0,0.0,0.0,0.0,69.0,80.0,26.0,36.5,130.0,9.199219,6.7998047,100.0,1
39.48798,1.0,2.0,2.0,1.0,0.0,1.0,67.0,122.0,31.0,36.5,150.0,8.099609,1.5998535,112.0,1
65.49799,1.0,1.0,1.0,0.0,0.0,0.0,69.0,69.0,24.0,35.59375,151.0,9.199219,1.0998535,174.0,1
29.02399,1.0,0.0,3.0,0.0,0.0,1.0,42.0,135.0,25.0,39.09375,141.0,13.8984375,3.7998047,816.0,0
56.63199,0.0,1.0,1.0,0.0,0.0,1.0,112.0,67.0,20.0,36.79688,136.0,22.597656,1.2998047,7.0,1
73.02899,1.0,2.0,1.0,1.0,0.0,2.0,104.0,160.0,28.0,37.79688,143.0,10.099609,0.5,1617.0,0
19.96199,1.0,0.0,2.0,0.0,0.0,1.0,75.0,72.0,36.0,37.89844,134.0,10.8984375,1.3999023,951.0,0
61.67599,0.0,1.0,2.0,0.0,0.0,0.0,105.0,135.0,6.0,35.79688,137.0,9.298828,5.0996094,5.0,1
60.51199,1.0,0.0,2.0,0.0,0.0,1.0,63.0,152.0,16.0,39.09375,127.0,5.7998047,0.79992676,488.0,0
86.75995,1.0,1.0,1.0,0.0,1.0,1.0,73.0,130.0,30.0,36.09375,145.0,4.399414,1.0998535,238.0,1
61.46997,0.0,6.0,2.0,0.0,0.0,1.0,81.0,65.0,24.0,35.19531,133.0,4.2998047,1.5998535,1423.0,1
47.20898,0.0,3.0,1.0,0.0,0.0,1.0,163.0,116.0,22.0,36.0,139.0,17.0,1.1999512,458.0,0
79.09094,0.0,1.0,1.0,0.0,0.0,1.0,115.0,91.0,20.0,36.5,133.0,9.3984375,1.5,926.0,1
44.79099,0.0,1.0,1.0,0.0,0.0,0.0,67.0,56.0,24.0,36.39844,140.0,16.097656,2.0996094,423.0,1
74.33496,0.0,4.0,1.0,0.0,0.0,1.0,60.0,70.0,32.0,36.19531,141.0,12.3984375,4.0,185.0,1
57.48898,0.0,5.0,1.0,0.0,0.0,2.0,35.0,155.0,30.0,38.59375,135.0,33.09375,4.1992188,4.0,1
64.79395,0.0,2.0,1.0,0.0,0.0,0.0,55.0,120.0,34.0,35.89844,138.0,10.199219,3.7998047,5.0,1
83.46899,1.0,1.0,1.0,0.0,0.0,1.0,107.0,60.0,25.0,35.59375,138.0,6.6992188,0.5999756,76.0,1
59.21997,1.0,4.0,1.0,0.0,0.0,1.0,118.0,61.0,28.0,36.79688,121.0,7.0,0.6999512,41.0,1
49.94098,1.0,1.0,1.0,0.0,0.0,0.0,103.0,118.0,8.0,36.5,142.0,7.399414,0.89990234,797.0,1
71.49097,1.0,4.0,1.0,1.0,1.0,2.0,146.0,152.0,44.0,38.79688,150.0,29.898438,1.7998047,490.0,0
36.29797,0.0,2.0,1.0,0.0,0.0,1.0,97.0,118.0,16.0,38.0,140.0,13.5,0.79992676,1385.0,0
72.10999,0.0,6.0,1.0,1.0,1.0,1.0,50.0,68.0,30.0,36.09375,150.0,13.5,1.5,18.0,1
61.73898,0.0,0.0,1.0,0.0,0.0,1.0,49.0,50.0,7.0,38.09375,135.0,41.296875,3.699707,8.0,1
87.63599,1.0,1.0,1.0,1.0,0.0,1.0,117.0,80.0,25.0,37.79688,145.0,13.298828,4.2998047,150.0,1
63.98898,0.0,1.0,1.0,0.0,0.0,1.0,61.0,126.0,38.0,36.5,137.0,11.5,0.5999756,1304.0,1
64.52295,1.0,2.0,1.0,0.0,0.0,1.0,73.0,105.0,20.0,36.89844,141.0,3.8999023,0.6999512,1409.0,1
36.67398,0.0,0.0,2.0,0.0,0.0,1.0,103.0,120.0,34.0,39.0,143.0,5.0,0.79992676,4.0,1
69.54095,0.0,2.0,1.0,0.0,0.0,1.0,82.0,148.0,22.0,36.09375,145.0,0.09999084,1.3999023,20.0,1
26.045,0.0,2.0,2.0,0.0,0.0,2.0,51.0,114.0,24.0,38.19531,133.0,12.0,3.3999023,1029.0,0
54.78998,1.0,3.0,2.0,0.0,0.0,1.0,90.0,94.0,20.0,36.29688,136.0,3.7998047,1.0,1887.0,0
34.54099,1.0,0.0,1.0,0.0,0.0,1.0,63.0,142.0,14.0,38.39844,139.0,7.7998047,1.2998047,1500.0,0
50.90198,0.0,5.0,2.0,0.0,0.0,1.0,106.0,66.0,25.0,36.0,130.0,6.0996094,1.8999023,59.0,1
55.64099,0.0,1.0,1.0,0.0,0.0,0.0,103.0,88.0,16.0,37.79688,133.0,7.0,1.1999512,49.0,1
76.72296,1.0,1.0,2.0,0.0,0.0,0.0,99.0,106.0,16.0,35.5,130.0,8.298828,1.3999023,245.0,1
82.034,1.0,1.0,2.0,0.0,0.0,1.0,66.0,70.0,40.0,36.09375,138.0,6.399414,3.3999023,10.0,1
83.54596,0.0,2.0,1.0,0.0,0.0,1.0,69.0,122.0,24.0,36.79688,138.0,21.898438,1.0,853.0,0
48.97998,1.0,0.0,1.0,0.0,0.0,1.0,119.0,62.0,24.0,38.79688,140.0,14.8984375,2.2998047,695.0,0
74.74896,1.0,3.0,3.0,1.0,0.0,1.0,50.0,50.0,15.0,39.0,135.0,11.5,6.6992188,10.0,1
19.81899,0.0,0.0,1.0,0.0,0.0,1.0,125.0,125.0,11.0,39.19531,135.0,9.8984375,0.5,442.0,0
77.23999,0.0,6.0,1.0,1.0,0.0,1.0,63.0,124.0,28.0,37.59375,147.0,13.5,2.7998047,168.0,1
68.03296,0.0,2.0,2.0,0.0,0.0,1.0,127.0,68.0,26.0,35.79688,141.0,16.898438,1.1999512,1785.0,0
66.18994,0.0,2.0,2.0,1.0,0.0,0.0,101.0,64.0,16.0,37.39844,136.0,11.798828,0.89990234,89.0,1
80.38599,0.0,2.0,1.0,1.0,0.0,0.0,73.0,72.0,18.0,36.19531,135.0,5.5996094,1.0998535,215.0,1
65.95996,0.0,3.0,1.0,0.0,0.0,2.0,62.0,55.0,0.0,36.19531,142.0,17.5,2.3999023,8.0,1
83.06598,1.0,2.0,2.0,0.0,0.0,0.0,72.0,70.0,31.0,38.09375,148.0,3.0,0.89990234,362.0,0
62.84497,0.0,2.0,1.0,0.0,0.0,1.0,40.0,158.0,28.0,37.59375,135.0,18.097656,4.5,7.0,1
82.21497,0.0,3.0,1.0,0.0,0.0,1.0,73.0,120.0,14.0,38.19531,132.0,16.199219,0.89990234,26.0,1
59.39798,0.0,1.0,1.0,0.0,0.0,0.0,71.0,60.0,22.0,37.79688,139.0,6.0996094,0.89990234,134.0,1
77.61298,0.0,4.0,2.0,0.0,0.0,2.0,51.0,80.0,20.0,37.0,144.0,39.398438,1.6999512,379.0,0
36.181,1.0,0.0,1.0,0.0,0.0,1.0,117.0,155.0,44.0,39.69531,144.0,20.0,0.5,816.0,0
51.96198,0.0,1.0,1.0,0.0,0.0,0.0,72.0,65.0,28.0,35.39844,137.0,5.899414,1.3999023,1019.0,0
61.98499,0.0,1.0,1.0,0.0,0.0,0.0,93.0,60.0,20.0,37.0,138.0,10.599609,1.2998047,1988.0,0
61.77399,0.0,2.0,1.0,0.0,0.0,1.0,110.0,70.0,16.0,36.59375,141.0,6.0,1.2998047,181.0,1
52.57797,1.0,2.0,1.0,0.0,0.0,1.0,67.0,70.0,15.0,37.0,138.0,6.7998047,1.0998535,118.0,1
83.29895,1.0,2.0,2.0,0.0,1.0,1.0,45.0,125.0,26.0,38.09375,146.0,2.8999023,5.6992188,146.0,1
33.63998,1.0,0.0,1.0,0.0,0.0,1.0,113.0,108.0,26.0,36.29688,138.0,11.8984375,0.79992676,712.0,0
54.42798,0.0,1.0,2.0,1.0,0.0,1.0,102.0,104.0,28.0,38.09375,146.0,16.296875,1.6999512,1378.0,0
57.16898,0.0,6.0,1.0,1.0,0.0,1.0,79.0,98.0,20.0,37.89844,133.0,11.298828,0.5,237.0,1
71.85498,0.0,1.0,4.0,0.0,0.0,1.0,55.0,105.0,32.0,36.5,125.0,11.599609,4.2998047,7.0,1
37.689,1.0,1.0,1.0,0.0,0.0,2.0,68.0,110.0,9.0,38.5,142.0,12.8984375,1.1999512,8.0,1
89.09198,0.0,2.0,2.0,0.0,0.0,2.0,109.0,72.0,4.0,38.79688,139.0,12.3984375,1.2998047,623.0,0
81.60199,1.0,3.0,1.0,1.0,0.0,2.0,108.0,87.0,28.0,36.79688,136.0,8.8984375,1.0998535,114.0,1
62.93997,1.0,4.0,1.0,0.0,0.0,1.0,110.0,62.0,34.0,36.29688,136.0,6.1992188,1.3999023,32.0,1
79.05499,1.0,0.0,2.0,0.0,0.0,1.0,87.0,114.0,28.0,37.79688,141.0,9.5,2.0,1441.0,0
76.58899,1.0,1.0,1.0,0.0,0.0,2.0,126.0,64.0,20.0,36.39844,134.0,1.7998047,0.5999756,1635.0,0
74.35999,0.0,1.0,1.0,0.0,0.0,1.0,63.0,118.0,36.0,38.59375,139.0,20.699219,1.0,1940.0,0
75.99695,0.0,2.0,1.0,0.0,0.0,1.0,52.0,150.0,44.0,37.0,134.0,23.296875,4.5,6.0,1
57.79898,0.0,1.0,1.0,0.0,0.0,2.0,49.0,50.0,10.0,38.09375,130.0,15.798828,0.5999756,1681.0,0
31.93199,1.0,2.0,1.0,1.0,0.0,2.0,110.0,69.0,8.0,38.39844,131.0,12.599609,0.6999512,638.0,0
72.32599,0.0,3.0,1.0,1.0,0.0,1.0,71.0,86.0,16.0,36.39844,133.0,4.5996094,2.0996094,71.0,1
36.38098,0.0,3.0,1.0,0.0,0.0,1.0,70.0,80.0,28.0,36.09375,139.0,4.0,1.1999512,989.0,0
64.11499,0.0,2.0,1.0,0.0,0.0,1.0,79.0,77.0,26.0,35.39844,139.0,18.5,0.79992676,1428.0,0
52.50699,1.0,1.0,1.0,1.0,0.0,1.0,67.0,88.0,20.0,36.59375,129.0,8.5,1.3999023,6.0,1
54.409,1.0,1.0,2.0,0.0,0.0,0.0,117.0,62.0,18.0,36.89844,136.0,8.099609,1.5,1017.0,1
51.93997,0.0,1.0,1.0,0.0,0.0,2.0,63.0,110.0,18.0,39.19531,140.0,5.6992188,2.0996094,1072.0,1
78.245,1.0,3.0,1.0,0.0,0.0,1.0,53.0,107.0,8.0,35.59375,143.0,17.296875,1.0998535,42.0,1
78.64496,1.0,2.0,1.0,1.0,0.0,0.0,65.0,150.0,14.0,35.39844,144.0,12.5,1.6999512,1003.0,0
47.76498,1.0,3.0,1.0,0.0,0.0,2.0,77.0,126.0,32.0,35.59375,138.0,14.699219,0.79992676,1774.0,0
70.29199,0.0,1.0,2.0,0.0,0.0,1.0,69.0,114.0,16.0,38.5,139.0,5.5996094,13.798828,23.0,1
74.60394,0.0,3.0,1.0,0.0,1.0,1.0,157.0,40.0,16.0,36.0,136.0,14.699219,1.7998047,1691.0,1
66.71594,0.0,1.0,1.0,0.0,0.0,1.0,130.0,156.0,40.0,36.09375,127.0,20.199219,1.2998047,1037.0,0
60.37,1.0,1.0,1.0,0.0,0.0,0.0,73.0,80.0,20.0,38.5,136.0,10.0,0.6999512,443.0,1
77.99298,0.0,0.0,2.0,0.0,0.0,1.0,53.0,65.0,28.0,37.59375,129.0,21.199219,2.5996094,4.0,1
63.46899,0.0,1.0,1.0,0.0,0.0,0.0,124.0,118.0,20.0,37.39844,133.0,5.399414,0.79992676,1023.0,1
72.08197,1.0,1.0,1.0,0.0,0.0,1.0,68.0,125.0,36.0,36.39844,138.0,12.298828,1.0998535,363.0,0
73.34698,1.0,0.0,1.0,0.0,0.0,1.0,120.0,60.0,24.0,36.69531,141.0,23.398438,1.0,1439.0,0
41.06198,1.0,1.0,2.0,0.0,0.0,1.0,117.0,74.0,24.0,37.0,130.0,16.898438,1.0,1419.0,0
75.58099,1.0,4.0,1.0,1.0,0.0,1.0,82.0,72.0,20.0,35.69531,134.0,7.0996094,2.0,496.0,1
42.41498,0.0,1.0,1.0,0.0,0.0,1.0,47.0,200.0,34.0,39.0,141.0,16.5,6.1992188,5.0,1
51.47198,0.0,3.0,1.0,0.0,0.0,1.0,68.0,105.0,27.0,36.69531,135.0,15.199219,7.399414,12.0,1
48.84299,1.0,0.0,2.0,0.0,0.0,1.0,77.0,142.0,10.0,39.09375,135.0,20.296875,0.79992676,1927.0,0
29.62399,1.0,3.0,2.0,1.0,0.0,1.0,62.0,48.0,24.0,37.0,137.0,9.298828,0.79992676,25.0,1
42.59799,0.0,3.0,1.0,0.0,0.0,0.0,137.0,113.0,30.0,35.09375,134.0,14.0,0.39996338,11.0,1
32.75598,1.0,2.0,1.0,0.0,0.0,1.0,147.0,78.0,6.0,38.39844,147.0,11.298828,1.1999512,828.0,0
74.09998,1.0,1.0,2.0,0.0,0.0,0.0,137.0,112.0,24.0,36.39844,137.0,13.699219,1.0,78.0,1
55.737,0.0,1.0,1.0,0.0,0.0,0.0,61.0,116.0,25.0,36.59375,129.0,18.0,2.199707,812.0,1
78.42596,1.0,1.0,1.0,0.0,0.0,1.0,64.0,40.0,12.0,31.69922,142.0,3.0,1.3999023,750.0,0
30.86699,0.0,2.0,1.0,0.0,0.0,1.0,99.0,106.0,20.0,37.0,136.0,10.199219,0.5999756,44.0,1
56.42697,1.0,3.0,1.0,0.0,0.0,2.0,128.0,160.0,28.0,38.89844,145.0,23.199219,1.1999512,60.0,1
59.03098,1.0,4.0,1.0,0.0,0.0,1.0,110.0,80.0,20.0,36.09375,141.0,4.5,9.099609,570.0,0
63.58099,0.0,1.0,1.0,0.0,0.0,0.0,93.0,98.0,24.0,36.59375,133.0,12.798828,1.0,1839.0,0
61.80698,0.0,4.0,1.0,0.0,0.0,1.0,115.0,105.0,12.0,38.39844,131.0,3.0996094,1.0,14.0,1
63.30197,0.0,5.0,1.0,1.0,0.0,2.0,100.0,100.0,26.0,35.89844,141.0,13.199219,1.6999512,609.0,0
49.37698,0.0,2.0,1.0,0.0,0.0,1.0,105.0,81.0,24.0,36.19531,136.0,10.699219,1.5998535,1022.0,0
43.98898,0.0,3.0,1.0,0.0,0.0,1.0,102.0,70.0,12.0,38.09375,135.0,6.5,0.5999756,1079.0,0
69.76294,1.0,2.0,1.0,0.0,0.0,1.0,80.0,70.0,20.0,36.09375,132.0,4.1992188,1.1999512,425.0,0
33.73297,1.0,0.0,1.0,0.0,0.0,1.0,77.0,110.0,16.0,37.09375,138.0,20.398438,0.6999512,2021.0,0
73.98999,1.0,1.0,1.0,0.0,0.0,0.0,120.0,71.0,26.0,38.69531,144.0,17.597656,5.5996094,463.0,0
66.00995,0.0,4.0,1.0,1.0,0.0,2.0,153.0,140.0,14.0,36.89844,143.0,15.8984375,0.5999756,430.0,1
51.46597,1.0,2.0,1.0,0.0,0.0,2.0,125.0,120.0,24.0,38.59375,135.0,9.3984375,0.5999756,1040.0,0
57.24799,1.0,1.0,1.0,0.0,0.0,0.0,99.0,120.0,40.0,38.29688,137.0,0.6999512,0.89990234,455.0,0
67.98895,0.0,1.0,1.0,0.0,0.0,0.0,93.0,96.0,20.0,36.29688,138.0,4.1992188,2.2998047,10.0,1
53.99899,1.0,0.0,1.0,0.0,0.0,1.0,43.0,68.0,28.0,39.29688,144.0,19.597656,1.8999023,909.0,0
55.61398,0.0,2.0,1.0,0.0,0.0,0.0,73.0,65.0,24.0,39.19531,135.0,10.599609,1.2998047,49.0,1
69.66699,1.0,1.0,1.0,0.0,0.0,0.0,78.0,65.0,16.0,36.19531,140.0,10.199219,1.0998535,326.0,1
47.62198,0.0,1.0,1.0,0.0,0.0,0.0,78.0,64.0,16.0,36.19531,136.0,3.5996094,0.79992676,288.0,1
74.724,0.0,3.0,1.0,0.0,0.0,1.0,102.0,107.0,36.0,36.09375,138.0,43.195312,3.0,17.0,1
44.89297,1.0,1.0,1.0,0.0,0.0,0.0,55.0,75.0,12.0,38.29688,138.0,12.798828,1.6999512,174.0,1
75.20898,1.0,2.0,3.0,0.0,0.0,1.0,67.0,55.0,25.0,36.0,129.0,20.597656,1.1999512,212.0,1
76.96399,0.0,2.0,2.0,1.0,0.0,2.0,73.0,80.0,24.0,36.19531,138.0,4.5,1.0,577.0,0
73.16095,1.0,1.0,1.0,0.0,0.0,0.0,69.0,97.0,22.0,36.69531,136.0,10.3984375,6.5,71.0,1
51.02298,0.0,1.0,2.0,1.0,0.0,1.0,97.0,60.0,20.0,36.69531,134.0,11.599609,6.6992188,501.0,0
42.034,0.0,4.0,2.0,0.0,0.0,1.0,82.0,122.0,26.0,37.79688,143.0,30.0,0.5,451.0,1
45.06497,1.0,2.0,1.0,0.0,0.0,1.0,74.0,126.0,20.0,35.59375,139.0,10.5,1.0998535,1564.0,0
68.73895,1.0,1.0,2.0,0.0,0.0,2.0,45.0,122.0,44.0,40.79688,134.0,26.699219,6.0,4.0,1
63.31299,0.0,1.0,1.0,0.0,0.0,0.0,125.0,100.0,20.0,36.19531,139.0,7.6992188,0.79992676,1023.0,1
76.72797,0.0,1.0,1.0,0.0,0.0,0.0,91.0,67.0,16.0,36.09375,136.0,3.2998047,0.89990234,242.0,1
82.97095,0.0,2.0,1.0,0.0,0.0,1.0,53.0,120.0,10.0,38.0,131.0,5.6992188,0.89990234,21.0,1
19.82999,0.0,2.0,1.0,0.0,0.0,1.0,73.0,111.0,43.0,38.59375,135.0,31.5,1.5998535,2005.0,0
69.77698,0.0,2.0,1.0,0.0,0.0,2.0,68.0,55.0,8.0,39.5,136.0,6.0,1.0,972.0,0
53.85898,0.0,4.0,1.0,0.0,0.0,1.0,90.0,76.0,20.0,36.0,138.0,12.099609,1.2998047,1973.0,0
39.61899,1.0,4.0,1.0,1.0,0.0,1.0,43.0,74.0,20.0,38.39844,132.0,4.5996094,0.39996338,111.0,1
49.28998,0.0,1.0,1.0,0.0,0.0,1.0,47.0,160.0,40.0,34.0,139.0,2.3999023,3.0,6.0,1
63.52597,1.0,2.0,1.0,0.0,0.0,0.0,102.0,64.0,24.0,35.89844,137.0,6.0,0.6999512,71.0,1
21.13599,0.0,0.0,1.0,0.0,0.0,1.0,143.0,68.0,8.0,35.09375,147.0,16.296875,0.89990234,275.0,1
54.97098,1.0,3.0,2.0,1.0,0.0,1.0,93.0,88.0,24.0,36.39844,135.0,10.3984375,1.0998535,1515.0,0
80.65399,0.0,2.0,1.0,0.0,0.0,1.0,117.0,76.0,32.0,37.69531,136.0,14.798828,1.0998535,56.0,1
73.37695,0.0,4.0,2.0,0.0,1.0,1.0,49.0,60.0,18.0,39.89844,137.0,11.3984375,1.2998047,21.0,1
48.405,1.0,1.0,1.0,0.0,0.0,0.0,65.0,74.0,24.0,36.19531,144.0,10.699219,1.0,11.0,1
50.54898,1.0,2.0,1.0,0.0,0.0,1.0,104.0,101.0,24.0,37.79688,135.0,7.2998047,1.0,4.0,1
46.99197,1.0,1.0,0.0,0.0,0.0,1.0,145.0,56.0,22.0,36.0,143.0,20.296875,1.2998047,14.0,1
73.84796,1.0,5.0,3.0,1.0,0.0,1.0,94.0,106.0,24.0,36.59375,138.0,6.2998047,1.0998535,8.0,1
63.72098,0.0,1.0,1.0,0.0,0.0,1.0,60.0,120.0,30.0,35.59375,139.0,11.798828,8.8984375,193.0,1
87.09698,1.0,1.0,1.0,0.0,0.0,1.0,104.0,80.0,34.0,38.0,130.0,24.597656,0.89990234,71.0,1
85.172,0.0,2.0,1.0,0.0,0.0,2.0,66.0,120.0,33.0,37.69531,140.0,17.398438,1.2998047,4.0,1
76.04895,1.0,5.0,1.0,1.0,0.0,1.0,114.0,69.0,26.0,38.69531,134.0,15.0,1.1999512,822.0,0
89.36597,0.0,2.0,1.0,0.0,0.0,1.0,73.0,74.0,28.0,36.09375,144.0,4.899414,1.2998047,167.0,1
78.448,0.0,2.0,1.0,0.0,0.0,0.0,96.0,126.0,24.0,38.29688,142.0,5.399414,1.1999512,5.0,1
42.41998,1.0,1.0,2.0,0.0,0.0,1.0,113.0,92.0,20.0,36.59375,138.0,18.597656,7.0,621.0,0
79.81696,0.0,1.0,1.0,0.0,0.0,1.0,97.0,102.0,24.0,37.29688,138.0,11.599609,1.3999023,1697.0,0
41.41299,0.0,1.0,1.0,0.0,0.0,0.0,72.0,75.0,26.0,36.19531,135.0,10.199219,4.0,473.0,0
44.90598,0.0,2.0,2.0,0.0,0.0,1.0,121.0,116.0,35.0,36.79688,139.0,14.798828,2.7998047,338.0,1
70.43695,1.0,1.0,1.0,0.0,0.0,1.0,59.0,138.0,30.0,35.89844,127.0,46.5,4.399414,21.0,1
77.24298,0.0,2.0,1.0,0.0,0.0,1.0,63.0,60.0,15.0,40.29688,145.0,2.199707,2.5,1071.0,0
37.73297,0.0,1.0,1.0,0.0,0.0,1.0,67.0,130.0,16.0,36.5,132.0,7.5,0.89990234,20.0,1
68.53699,0.0,4.0,1.0,1.0,0.0,1.0,65.0,70.0,28.0,38.39844,135.0,10.298828,1.1999512,31.0,1
70.70795,0.0,4.0,1.0,1.0,0.0,1.0,72.0,105.0,22.0,37.79688,144.0,20.398438,1.8999023,818.0,0
61.487,0.0,4.0,2.0,1.0,0.0,1.0,80.0,76.0,12.0,35.59375,142.0,5.2998047,1.0,431.0,1
75.29395,0.0,1.0,1.0,0.0,0.0,0.0,152.0,60.0,30.0,38.69531,134.0,5.5,0.89990234,4.0,1
56.02698,0.0,3.0,1.0,1.0,0.0,1.0,90.0,120.0,20.0,36.79688,141.0,10.099609,3.2998047,295.0,1
46.89099,1.0,6.0,1.0,0.0,0.0,1.0,108.0,135.0,26.0,38.29688,132.0,2.0996094,5.7998047,489.0,0
38.74298,1.0,1.0,1.0,0.0,0.0,1.0,93.0,112.0,12.0,35.59375,142.0,12.298828,3.699707,7.0,1
60.91397,0.0,1.0,1.0,0.0,0.0,0.0,73.0,98.0,18.0,38.89844,136.0,21.699219,2.199707,4.0,1
61.28998,1.0,2.0,1.0,0.0,0.0,1.0,73.0,96.0,24.0,36.0,138.0,5.399414,0.89990234,1985.0,0
82.35498,1.0,2.0,1.0,0.0,1.0,1.0,113.0,60.0,20.0,36.39844,139.0,6.2998047,1.0,252.0,1
75.37897,1.0,2.0,1.0,0.0,0.0,1.0,107.0,110.0,20.0,37.79688,150.0,15.199219,0.79992676,667.0,1
80.65698,1.0,1.0,1.0,1.0,0.0,1.0,107.0,50.0,25.0,36.09375,138.0,6.5996094,4.5,16.0,1
63.198,0.0,4.0,1.0,1.0,0.0,2.0,119.0,124.0,38.0,38.59375,151.0,0.19998169,1.3999023,7.0,1
71.29095,1.0,2.0,2.0,1.0,0.0,2.0,55.0,59.0,8.0,36.0,134.0,42.898438,5.6992188,105.0,1
51.64999,1.0,0.0,1.0,0.0,0.0,1.0,52.0,70.0,8.0,38.09375,145.0,10.599609,1.8999023,1004.0,0
78.20398,1.0,2.0,1.0,1.0,0.0,1.0,117.0,70.0,55.0,39.09375,141.0,14.199219,1.5,412.0,1
38.74597,1.0,2.0,1.0,1.0,0.0,1.0,109.0,66.0,22.0,36.29688,136.0,1.6999512,1.8999023,1307.0,0
56.88397,1.0,3.0,1.0,0.0,0.0,2.0,137.0,157.0,13.0,38.09375,134.0,10.298828,0.5999756,2026.0,0
64.17499,1.0,1.0,2.0,0.0,0.0,0.0,79.0,100.0,20.0,36.79688,137.0,10.199219,0.79992676,71.0,1
66.25098,0.0,1.0,1.0,0.0,0.0,2.0,99.0,71.0,24.0,36.09375,137.0,8.8984375,2.7998047,7.0,1
50.74597,0.0,2.0,1.0,0.0,0.0,1.0,77.0,98.0,20.0,36.79688,142.0,8.699219,1.0,1832.0,0
38.35699,0.0,0.0,2.0,0.0,0.0,1.0,108.0,75.0,12.0,38.0,130.0,24.296875,7.5,442.0,0
73.51996,1.0,2.0,1.0,0.0,0.0,0.0,68.0,120.0,28.0,36.0,136.0,35.898438,1.1999512,291.0,1
58.32999,1.0,1.0,1.0,0.0,0.0,0.0,113.0,150.0,30.0,36.39844,130.0,14.298828,6.1992188,147.0,1
42.01498,0.0,2.0,1.0,0.0,0.0,1.0,73.0,50.0,16.0,36.79688,135.0,7.5996094,0.5999756,2004.0,0
77.23199,1.0,1.0,1.0,0.0,0.0,0.0,65.0,107.0,28.0,35.59375,136.0,20.097656,0.89990234,19.0,1
73.04596,1.0,1.0,1.0,0.0,0.0,0.0,129.0,93.0,16.0,37.89844,134.0,4.5,1.0,77.0,1
75.09698,0.0,3.0,1.0,1.0,0.0,1.0,99.0,93.0,20.0,35.69531,142.0,9.099609,1.6999512,1383.0,0
67.896,0.0,2.0,1.0,1.0,0.0,1.0,113.0,95.0,16.0,35.79688,138.0,9.699219,0.79992676,92.0,1
53.172,1.0,1.0,4.0,1.0,0.0,1.0,66.0,84.0,24.0,37.59375,134.0,9.298828,0.79992676,6.0,1
60.98599,0.0,0.0,1.0,0.0,0.0,1.0,108.0,107.0,30.0,38.39844,138.0,9.8984375,0.89990234,1636.0,0
76.73096,1.0,2.0,1.0,0.0,0.0,1.0,53.0,134.0,12.0,35.59375,146.0,16.398438,2.5996094,36.0,1
58.349,0.0,3.0,1.0,0.0,0.0,1.0,67.0,126.0,24.0,35.79688,129.0,9.5,1.5998535,71.0,1
62.08099,1.0,1.0,1.0,0.0,0.0,1.0,109.0,107.0,10.0,38.0,136.0,4.899414,0.5999756,44.0,1
75.96698,1.0,3.0,1.0,1.0,1.0,1.0,57.0,101.0,28.0,36.39844,137.0,11.599609,0.79992676,593.0,0
30.30299,0.0,0.0,1.0,0.0,0.0,1.0,105.0,112.0,32.0,35.19531,133.0,6.399414,0.5999756,725.0,0
51.58698,0.0,2.0,2.0,1.0,0.0,1.0,118.0,125.0,10.0,36.19531,137.0,4.7998047,0.79992676,707.0,0
59.69598,0.0,2.0,2.0,0.0,0.0,1.0,87.0,110.0,20.0,35.69531,129.0,5.5,1.3999023,1488.0,0
75.05499,1.0,3.0,1.0,0.0,0.0,1.0,97.0,56.0,20.0,36.29688,141.0,3.5996094,0.89990234,56.0,1
65.91095,0.0,3.0,1.0,0.0,0.0,0.0,67.0,98.0,20.0,35.5,140.0,5.1992188,2.5996094,10.0,1
74.83398,1.0,4.0,1.0,0.0,0.0,1.0,70.0,100.0,50.0,36.09375,142.0,11.8984375,0.79992676,7.0,1
20.821,0.0,0.0,1.0,0.0,0.0,1.0,73.0,70.0,25.0,36.09375,141.0,4.899414,1.5,917.0,0
49.11398,1.0,0.0,1.0,0.0,0.0,1.0,193.0,68.0,16.0,38.5,148.0,16.699219,3.3999023,4.0,1
66.34595,1.0,4.0,1.0,0.0,0.0,2.0,66.0,128.0,28.0,37.0,138.0,16.097656,0.79992676,1887.0,0
21.63199,1.0,0.0,1.0,0.0,0.0,1.0,66.0,104.0,32.0,38.39844,133.0,17.199219,1.5,628.0,0
70.21997,1.0,1.0,1.0,1.0,0.0,1.0,42.0,108.0,9.0,32.29688,136.0,11.8984375,2.7998047,4.0,1
54.67499,0.0,1.0,1.0,0.0,0.0,0.0,73.0,76.0,24.0,36.39844,136.0,5.1992188,1.0998535,250.0,1
62.51898,1.0,2.0,3.0,1.0,0.0,0.0,69.0,71.0,32.0,35.59375,139.0,7.399414,1.5,46.0,1
66.97894,0.0,0.0,1.0,0.0,0.0,1.0,117.0,80.0,28.0,38.0,133.0,17.898438,1.5998535,1873.0,0
72.82697,0.0,3.0,2.0,0.0,0.0,1.0,77.0,85.0,18.0,36.69531,138.0,7.2998047,1.8999023,763.0,0
81.18298,0.0,3.0,2.0,1.0,0.0,1.0,104.0,65.0,28.0,36.19531,140.0,5.899414,1.5,1529.0,0
20.05199,1.0,1.0,4.0,0.0,0.0,1.0,82.0,120.0,30.0,38.09375,137.0,17.0,1.0,678.0,0
46.30298,1.0,1.0,1.0,0.0,0.0,0.0,73.0,105.0,23.0,38.19531,127.0,13.5,3.699707,333.0,1
62.37097,0.0,1.0,1.0,0.0,0.0,1.0,78.0,120.0,28.0,37.39844,132.0,11.699219,1.5998535,659.0,1
52.51199,1.0,2.0,1.0,0.0,0.0,2.0,88.0,142.0,20.0,38.19531,136.0,13.3984375,0.6999512,990.0,0
78.43695,1.0,2.0,1.0,0.0,0.0,0.0,49.0,140.0,24.0,39.0,144.0,1.3999023,1.0998535,6.0,1
22.40099,0.0,0.0,2.0,0.0,0.0,1.0,40.0,65.0,20.0,34.0,134.0,26.296875,3.0,7.0,1
68.08795,0.0,2.0,5.0,1.0,0.0,1.0,55.0,98.0,10.0,36.09375,135.0,12.0,7.6992188,938.0,0
60.77197,0.0,5.0,1.0,1.0,0.0,1.0,111.0,64.0,20.0,36.39844,141.0,7.1992188,1.7998047,248.0,1
70.62299,0.0,1.0,1.0,0.0,0.0,0.0,93.0,104.0,20.0,36.59375,129.0,25.097656,1.2998047,44.0,1
71.58698,0.0,0.0,2.0,0.0,0.0,1.0,69.0,50.0,16.0,37.69531,138.0,5.399414,0.79992676,78.0,1
66.95099,0.0,1.0,1.0,0.0,0.0,0.0,144.0,70.0,37.0,35.59375,137.0,12.298828,2.0996094,652.0,1
63.05798,0.0,2.0,1.0,1.0,0.0,1.0,52.0,120.0,38.0,39.09375,140.0,10.699219,2.0996094,1016.0,1
41.008,0.0,4.0,1.0,0.0,0.0,1.0,110.0,60.0,16.0,36.19531,144.0,5.899414,2.2998047,974.0,0
66.85596,1.0,2.0,3.0,0.0,0.0,2.0,109.0,81.0,24.0,36.19531,141.0,1.0998535,1.0998535,1019.0,0
43.23599,0.0,0.0,2.0,0.0,0.0,1.0,110.0,80.0,27.0,38.69531,126.0,30.398438,2.2998047,11.0,1
66.92395,0.0,1.0,1.0,0.0,0.0,0.0,107.0,64.0,20.0,37.09375,141.0,5.399414,1.0,183.0,1
85.12799,1.0,1.0,3.0,0.0,0.0,1.0,76.0,102.0,24.0,36.59375,134.0,7.0996094,0.89990234,101.0,1
69.45697,1.0,0.0,1.0,0.0,0.0,1.0,127.0,104.0,36.0,37.69531,136.0,19.0,0.5999756,706.0,1
81.41296,0.0,4.0,1.0,1.0,0.0,2.0,69.0,118.0,32.0,37.29688,126.0,16.796875,1.2998047,41.0,1
62.56,0.0,1.0,2.0,0.0,0.0,1.0,135.0,140.0,28.0,38.29688,146.0,14.5,1.7998047,1728.0,0
39.67099,0.0,2.0,1.0,1.0,0.0,1.0,112.0,65.0,24.0,38.59375,148.0,63.5,1.0,461.0,0
54.33499,1.0,2.0,2.0,1.0,0.0,1.0,45.0,118.0,28.0,39.09375,153.0,10.798828,1.8999023,1021.0,1
59.39798,0.0,4.0,1.0,1.0,0.0,1.0,124.0,104.0,22.0,36.39844,130.0,17.898438,0.39996338,86.0,1
63.17599,1.0,1.0,1.0,0.0,0.0,2.0,69.0,120.0,40.0,33.19531,130.0,37.59375,3.0,9.0,1
73.26996,1.0,3.0,1.0,0.0,0.0,1.0,62.0,64.0,24.0,36.19531,141.0,16.0,0.5999756,39.0,1
62.25598,0.0,2.0,1.0,0.0,0.0,0.0,99.0,136.0,30.0,35.5,133.0,3.2998047,1.6999512,10.0,1
81.44598,1.0,1.0,1.0,0.0,0.0,1.0,73.0,136.0,54.0,38.59375,127.0,29.898438,0.6999512,15.0,1
66.16595,1.0,1.0,1.0,0.0,0.0,0.0,106.0,106.0,20.0,36.19531,135.0,12.298828,0.6999512,890.0,1
52.22998,1.0,1.0,2.0,0.0,0.0,0.0,0.0,0.0,0.0,38.69531,126.0,18.5,0.6999512,4.0,1
81.07898,1.0,1.0,1.0,0.0,0.0,1.0,53.0,64.0,42.0,36.89844,145.0,12.3984375,1.0998535,42.0,1
64.45996,1.0,3.0,1.0,0.0,0.0,2.0,87.0,132.0,24.0,38.29688,134.0,34.398438,0.6999512,1179.0,1
55.12698,0.0,1.0,1.0,0.0,0.0,1.0,109.0,60.0,20.0,36.69531,132.0,8.099609,0.79992676,1959.0,0
51.70999,0.0,1.0,4.0,0.0,0.0,1.0,50.0,75.0,20.0,36.79688,138.0,6.6992188,0.89990234,1987.0,0
20.767,1.0,1.0,1.0,0.0,0.0,0.0,83.0,76.0,16.0,36.29688,135.0,12.5,1.3999023,121.0,1
73.19098,0.0,1.0,1.0,0.0,0.0,2.0,103.0,82.0,36.0,39.19531,137.0,16.0,0.5999756,5.0,1
57.21799,0.0,1.0,1.0,0.0,0.0,0.0,106.0,88.0,20.0,36.79688,141.0,6.5996094,1.1999512,1875.0,0
48.87299,0.0,5.0,2.0,1.0,1.0,1.0,53.0,131.0,15.0,39.19531,134.0,14.099609,1.2998047,566.0,0
73.01599,1.0,1.0,1.0,1.0,0.0,1.0,54.0,116.0,10.0,38.5,133.0,12.0,4.1992188,19.0,1
78.06195,0.0,3.0,1.0,0.0,0.0,1.0,65.0,98.0,32.0,36.19531,134.0,5.1992188,1.5998535,36.0,1
88.86798,1.0,0.0,1.0,0.0,0.0,1.0,53.0,75.0,12.0,38.89844,155.0,42.09375,5.5,8.0,1
58.54599,1.0,4.0,1.0,1.0,0.0,2.0,72.0,135.0,10.0,36.69531,136.0,7.7998047,0.6999512,460.0,0
78.48596,0.0,2.0,1.0,0.0,0.0,1.0,115.0,65.0,36.0,36.79688,125.0,14.0,0.5,37.0,1
85.06494,1.0,1.0,1.0,1.0,0.0,1.0,50.0,85.0,20.0,37.89844,133.0,11.8984375,0.79992676,82.0,1
62.53,1.0,1.0,1.0,0.0,0.0,0.0,97.0,96.0,20.0,37.39844,134.0,5.0996094,0.79992676,130.0,1
76.04095,0.0,1.0,1.0,0.0,0.0,1.0,75.0,80.0,22.0,36.29688,139.0,4.0,1.1999512,3.0,1
65.24298,0.0,3.0,1.0,0.0,0.0,1.0,71.0,104.0,24.0,36.09375,139.0,19.199219,1.2998047,84.0,1
71.00897,1.0,3.0,1.0,0.0,0.0,1.0,57.0,80.0,20.0,36.09375,132.0,27.796875,1.0998535,20.0,1
75.78094,1.0,2.0,1.0,0.0,0.0,2.0,51.0,59.0,26.0,35.29688,132.0,58.195312,2.0,49.0,1
44.71198,1.0,2.0,2.0,1.0,0.0,0.0,82.0,136.0,37.0,38.09375,148.0,30.398438,0.89990234,8.0,1
46.72998,0.0,1.0,1.0,0.0,0.0,0.0,107.0,96.0,20.0,37.29688,134.0,7.5,1.0998535,134.0,1
84.08496,0.0,2.0,1.0,0.0,0.0,1.0,82.0,76.0,32.0,36.5,139.0,8.199219,1.1999512,728.0,1
83.37,0.0,2.0,1.0,0.0,0.0,1.0,55.0,63.0,28.0,36.0,135.0,18.796875,1.3999023,150.0,1
20.73099,0.0,0.0,3.0,0.0,0.0,1.0,48.0,100.0,24.0,38.0,130.0,15.798828,1.5,528.0,0
58.724,0.0,2.0,1.0,0.0,0.0,1.0,58.0,115.0,26.0,39.0,139.0,9.8984375,2.0996094,19.0,1
39.32098,0.0,0.0,2.0,0.0,0.0,1.0,53.0,130.0,24.0,39.19531,135.0,22.898438,1.0,529.0,0
73.758,1.0,3.0,1.0,0.0,0.0,2.0,61.0,62.0,24.0,38.29688,138.0,11.199219,2.2998047,877.0,0
76.44397,1.0,2.0,1.0,1.0,0.0,1.0,117.0,70.0,20.0,36.09375,141.0,8.099609,3.5,181.0,1
53.91599,1.0,1.0,1.0,0.0,0.0,2.0,119.0,42.0,10.0,38.39844,143.0,16.296875,0.79992676,1588.0,0
30.40099,1.0,0.0,2.0,0.0,0.0,1.0,132.0,68.0,24.0,38.09375,139.0,4.5,1.7998047,635.0,0
78.34399,0.0,1.0,1.0,1.0,0.0,1.0,43.0,107.0,14.0,38.29688,136.0,10.3984375,1.6999512,515.0,0
69.58795,1.0,3.0,1.0,1.0,0.0,0.0,59.0,96.0,16.0,38.69531,139.0,18.097656,1.7998047,64.0,1
40.77798,0.0,3.0,2.0,0.0,0.0,1.0,118.0,110.0,40.0,35.09375,140.0,8.0,1.3999023,1633.0,0
75.96399,0.0,0.0,1.0,0.0,0.0,1.0,110.0,73.0,28.0,36.0,142.0,11.599609,1.5,546.0,0
56.03299,0.0,3.0,1.0,0.0,0.0,1.0,78.0,115.0,36.0,36.79688,128.0,12.0,3.8999023,6.0,1
68.04395,0.0,3.0,1.0,0.0,0.0,1.0,123.0,76.0,20.0,36.19531,139.0,4.899414,10.0,411.0,1
68.04395,0.0,1.0,1.0,0.0,0.0,0.0,64.0,144.0,24.0,35.59375,131.0,4.6992188,0.39996338,1670.0,0
83.07495,1.0,1.0,1.0,0.0,0.0,0.0,38.0,52.0,14.0,38.69531,130.0,39.398438,7.7998047,29.0,1
65.42896,1.0,0.0,2.0,0.0,0.0,1.0,58.0,95.0,14.0,37.69531,132.0,12.099609,1.0998535,713.0,0
27.13799,0.0,0.0,1.0,0.0,0.0,1.0,114.0,103.0,20.0,36.79688,123.0,9.699219,0.79992676,923.0,0
67.96997,0.0,2.0,2.0,1.0,0.0,0.0,145.0,70.0,24.0,38.19531,138.0,17.398438,5.5,1134.0,1
73.36597,0.0,4.0,1.0,1.0,0.0,2.0,66.0,109.0,24.0,36.09375,136.0,11.099609,5.6992188,19.0,1
76.38098,0.0,3.0,1.0,1.0,0.0,1.0,80.0,110.0,36.0,39.39844,145.0,8.0,1.2998047,1390.0,0
69.37994,1.0,3.0,1.0,1.0,0.0,2.0,71.0,107.0,20.0,36.79688,129.0,9.5,0.6999512,1171.0,1
87.836,1.0,0.0,1.0,0.0,0.0,1.0,123.0,113.0,8.0,38.69531,143.0,12.3984375,1.8999023,209.0,1
57.125,0.0,2.0,1.0,0.0,0.0,0.0,120.0,115.0,32.0,38.29688,142.0,7.6992188,0.5999756,63.0,1
72.474,0.0,4.0,2.0,1.0,0.0,1.0,93.0,84.0,32.0,35.5,136.0,6.399414,3.2998047,591.0,1
54.08398,1.0,0.0,1.0,0.0,0.0,1.0,76.0,70.0,20.0,35.89844,139.0,8.298828,1.0998535,23.0,1
47.93198,1.0,1.0,2.0,1.0,0.0,1.0,75.0,115.0,10.0,36.09375,136.0,17.898438,0.6999512,705.0,0
66.70496,1.0,1.0,2.0,1.0,0.0,1.0,132.0,65.0,0.0,36.09375,140.0,11.699219,6.0996094,4.0,1
32.27399,1.0,3.0,1.0,0.0,0.0,1.0,107.0,126.0,40.0,38.89844,138.0,5.899414,0.5999756,124.0,1
71.75397,0.0,1.0,1.0,1.0,0.0,1.0,71.0,66.0,22.0,35.59375,140.0,8.099609,1.0,531.0,0
77.35797,1.0,3.0,1.0,1.0,0.0,1.0,37.0,92.0,40.0,37.59375,153.0,10.5,1.0998535,896.0,1
70.51599,0.0,1.0,1.0,0.0,0.0,0.0,61.0,166.0,16.0,39.0,136.0,18.398438,1.3999023,8.0,1
31.20099,1.0,1.0,1.0,1.0,0.0,1.0,70.0,122.0,34.0,39.29688,135.0,9.5,0.79992676,13.0,1
24.049,0.0,4.0,2.0,0.0,0.0,1.0,88.0,112.0,36.0,38.0,136.0,30.0,1.1999512,29.0,1
35.84399,1.0,0.0,1.0,0.0,0.0,1.0,75.0,130.0,7.0,38.0,137.0,18.398438,0.89990234,1775.0,0
66.62,1.0,3.0,1.0,1.0,0.0,1.0,115.0,60.0,10.0,36.59375,132.0,11.798828,0.6999512,217.0,1
68.60199,1.0,1.0,1.0,0.0,0.0,2.0,63.0,126.0,42.0,38.29688,145.0,25.199219,1.0998535,244.0,1
72.78894,0.0,2.0,1.0,0.0,0.0,0.0,120.0,120.0,28.0,36.09375,136.0,11.3984375,1.7998047,179.0,1
60.67398,0.0,2.0,1.0,1.0,0.0,1.0,77.0,100.0,36.0,36.59375,125.0,9.298828,2.5996094,94.0,1
53.465,0.0,2.0,2.0,0.0,0.0,0.0,121.0,126.0,22.0,36.59375,130.0,10.298828,1.1999512,37.0,1
63.51297,0.0,3.0,1.0,0.0,0.0,1.0,115.0,65.0,48.0,38.5,131.0,11.0,0.79992676,25.0,1
69.15295,0.0,3.0,1.0,0.0,0.0,1.0,102.0,66.0,24.0,35.69531,131.0,11.0,1.1999512,1440.0,0
44.82999,1.0,3.0,1.0,0.0,0.0,1.0,103.0,114.0,24.0,33.79688,141.0,15.0,1.0,4.0,1
59.86899,0.0,0.0,1.0,0.0,0.0,1.0,117.0,116.0,27.0,39.09375,131.0,14.8984375,1.2998047,1593.0,0
52.504,1.0,3.0,1.0,0.0,0.0,2.0,71.0,140.0,24.0,36.09375,143.0,19.398438,0.89990234,927.0,1
60.39999,0.0,1.0,1.0,0.0,0.0,0.0,128.0,125.0,25.0,39.0,151.0,31.398438,0.79992676,499.0,1
22.61699,1.0,0.0,1.0,0.0,0.0,1.0,63.0,126.0,8.0,38.19531,135.0,5.7998047,0.5,1487.0,0
91.96698,0.0,4.0,1.0,0.0,0.0,1.0,61.0,101.0,28.0,36.39844,129.0,52.398438,1.5998535,31.0,1
63.88498,0.0,1.0,1.0,0.0,0.0,2.0,42.0,210.0,40.0,40.09375,154.0,0.2999878,1.6999512,6.0,1
68.73395,0.0,1.0,1.0,1.0,0.0,1.0,46.0,160.0,40.0,39.09375,143.0,10.099609,1.7998047,6.0,1
75.17896,0.0,3.0,1.0,1.0,0.0,2.0,72.0,100.0,26.0,37.69531,142.0,8.0,6.1992188,1049.0,0
86.70197,0.0,2.0,1.0,0.0,1.0,2.0,63.0,109.0,28.0,36.0,146.0,0.09999084,0.6999512,705.0,0
38.168,1.0,1.0,3.0,0.0,0.0,1.0,102.0,140.0,26.0,38.09375,151.0,27.199219,1.8999023,990.0,0
41.487,0.0,1.0,2.0,0.0,0.0,0.0,108.0,135.0,24.0,37.89844,139.0,3.5,1.2998047,777.0,0
59.31,0.0,0.0,1.0,0.0,0.0,1.0,60.0,160.0,38.0,37.29688,142.0,19.398438,1.2998047,1981.0,0
46.61499,1.0,1.0,1.0,0.0,0.0,1.0,152.0,120.0,26.0,33.89844,119.0,14.099609,0.39996338,41.0,1
57.44299,1.0,1.0,1.0,0.0,0.0,1.0,103.0,65.0,32.0,35.89844,141.0,6.2998047,1.2998047,668.0,0
76.26794,0.0,3.0,1.0,0.0,0.0,2.0,102.0,110.0,10.0,36.79688,139.0,3.8999023,0.5,634.0,0
37.35498,0.0,2.0,1.0,1.0,0.0,2.0,62.0,129.0,30.0,37.5,139.0,21.5,1.8999023,386.0,1
69.32794,1.0,1.0,1.0,0.0,0.0,0.0,63.0,75.0,28.0,36.09375,143.0,7.0996094,3.199707,411.0,1
84.33899,1.0,1.0,1.0,0.0,0.0,1.0,110.0,70.0,16.0,35.89844,134.0,12.798828,5.0,24.0,1
77.74896,0.0,3.0,1.0,0.0,0.0,1.0,60.0,140.0,12.0,36.39844,147.0,21.296875,3.3999023,328.0,1
84.79895,0.0,2.0,2.0,0.0,1.0,1.0,140.0,124.0,9.0,36.0,141.0,13.298828,1.1999512,6.0,1
60.04398,1.0,1.0,1.0,0.0,0.0,1.0,67.0,82.0,26.0,37.39844,131.0,1.0998535,2.0996094,11.0,1
72.77496,0.0,5.0,1.0,1.0,0.0,1.0,73.0,60.0,24.0,35.59375,134.0,10.298828,1.0998535,548.0,1
64.99896,1.0,3.0,2.0,0.0,0.0,1.0,122.0,120.0,40.0,36.09375,140.0,9.298828,1.2998047,174.0,1
65.51697,1.0,5.0,1.0,1.0,0.0,1.0,74.0,134.0,36.0,39.5,140.0,12.298828,0.6999512,80.0,1
18.88799,0.0,0.0,1.0,0.0,0.0,1.0,112.0,125.0,44.0,38.89844,145.0,18.296875,2.0996094,728.0,0
49.98499,0.0,5.0,1.0,1.0,0.0,1.0,77.0,118.0,28.0,36.79688,139.0,0.0,1.2998047,678.0,1
39.01398,1.0,1.0,3.0,0.0,0.0,0.0,85.0,76.0,20.0,36.29688,142.0,9.3984375,0.5999756,552.0,1
66.24799,1.0,2.0,2.0,1.0,0.0,1.0,125.0,80.0,24.0,36.59375,139.0,10.099609,5.2998047,1086.0,1
48.78,1.0,1.0,1.0,0.0,0.0,0.0,61.0,120.0,24.0,36.89844,145.0,5.0,0.6999512,84.0,1
75.31299,0.0,2.0,1.0,0.0,0.0,0.0,76.0,122.0,28.0,36.09375,132.0,5.0,0.5999756,12.0,1
68.61597,1.0,2.0,1.0,0.0,0.0,2.0,71.0,110.0,10.0,36.19531,128.0,12.599609,0.79992676,353.0,0
82.21497,0.0,4.0,1.0,1.0,0.0,1.0,63.0,50.0,14.0,36.59375,143.0,9.3984375,1.1999512,659.0,1
68.20496,1.0,1.0,1.0,0.0,0.0,1.0,136.0,54.0,26.0,36.19531,133.0,10.099609,1.3999023,1495.0,1
82.88599,0.0,3.0,1.0,0.0,0.0,2.0,85.0,65.0,16.0,36.5,139.0,10.099609,1.0998535,1326.0,0
73.336,1.0,4.0,2.0,0.0,0.0,2.0,114.0,111.0,40.0,35.79688,144.0,19.0,2.7998047,100.0,1
84.10095,1.0,1.0,1.0,1.0,0.0,1.0,65.0,44.0,24.0,37.29688,142.0,18.398438,1.8999023,1115.0,1
70.21796,0.0,1.0,1.0,0.0,0.0,1.0,80.0,100.0,26.0,35.0,135.0,3.0,8.199219,28.0,1
78.78998,0.0,0.0,1.0,0.0,0.0,1.0,68.0,40.0,12.0,38.19531,135.0,21.0,3.8999023,1552.0,0
57.57199,0.0,5.0,2.0,0.0,0.0,1.0,107.0,131.0,28.0,36.39844,130.0,30.597656,1.0998535,720.0,0
55.96698,1.0,0.0,1.0,0.0,0.0,1.0,163.0,55.0,14.0,38.29688,148.0,14.3984375,1.3999023,913.0,0
43.31799,0.0,0.0,1.0,0.0,0.0,1.0,103.0,76.0,20.0,36.69531,126.0,8.5,1.6999512,19.0,1
44.35898,0.0,3.0,1.0,0.0,0.0,1.0,69.0,136.0,20.0,36.39844,137.0,9.5,1.5998535,543.0,1
67.79199,1.0,4.0,2.0,0.0,0.0,1.0,76.0,122.0,22.0,36.19531,134.0,6.399414,2.2998047,32.0,1
73.03796,0.0,3.0,1.0,0.0,0.0,1.0,108.0,79.0,30.0,36.89844,142.0,14.599609,1.5998535,436.0,0
75.97296,0.0,2.0,1.0,0.0,0.0,1.0,68.0,70.0,22.0,39.0,142.0,13.3984375,4.0,591.0,1
69.60999,0.0,2.0,0.0,1.0,0.0,1.0,80.0,60.0,24.0,36.59375,143.0,6.899414,2.0,174.0,1
73.396,1.0,2.0,1.0,0.0,0.0,1.0,101.0,96.0,24.0,36.29688,135.0,10.3984375,1.6999512,377.0,1
80.29297,0.0,0.0,1.0,0.0,0.0,1.0,65.0,75.0,23.0,37.79688,135.0,7.5996094,3.0,34.0,1
71.35895,0.0,6.0,1.0,0.0,0.0,1.0,100.0,65.0,10.0,38.09375,149.0,14.798828,1.0,79.0,1
57.47299,1.0,1.0,1.0,0.0,0.0,0.0,74.0,84.0,20.0,37.59375,140.0,10.5,0.89990234,222.0,1
66.57098,1.0,2.0,3.0,0.0,0.0,2.0,83.0,80.0,20.0,36.09375,138.0,6.0996094,1.5998535,251.0,1
56.56097,0.0,0.0,1.0,0.0,0.0,1.0,72.0,72.0,28.0,36.39844,136.0,9.798828,0.6999512,494.0,0
53.02899,0.0,2.0,2.0,0.0,0.0,0.0,49.0,60.0,10.0,39.0,160.0,10.699219,4.6992188,36.0,1
65.70599,1.0,1.0,1.0,0.0,0.0,0.0,53.0,112.0,30.0,36.69531,141.0,0.2999878,1.3999023,4.0,1
63.15698,1.0,0.0,1.0,0.0,0.0,1.0,69.0,68.0,8.0,34.69531,132.0,27.398438,3.699707,30.0,1
77.05695,0.0,3.0,1.0,1.0,0.0,2.0,52.0,120.0,29.0,36.79688,131.0,7.0,0.89990234,70.0,1
47.10999,1.0,2.0,2.0,0.0,1.0,1.0,80.0,100.0,20.0,38.0,136.0,10.3984375,0.89990234,532.0,1
78.05096,0.0,1.0,1.0,0.0,0.0,2.0,52.0,110.0,10.0,38.5,141.0,8.3984375,1.3999023,1328.0,0
77.87,1.0,1.0,2.0,0.0,0.0,1.0,72.0,167.0,12.0,37.09375,118.0,22.5,1.3999023,232.0,1
38.42297,0.0,3.0,2.0,1.0,0.0,1.0,114.0,98.0,20.0,38.0,131.0,21.0,10.5,520.0,1
61.62598,0.0,1.0,1.0,0.0,0.0,2.0,70.0,80.0,22.0,37.79688,136.0,0.2199707,1.1999512,334.0,1
50.98999,0.0,2.0,2.0,0.0,0.0,1.0,120.0,81.0,24.0,36.79688,141.0,5.899414,0.5999756,695.0,1
54.45599,0.0,3.0,1.0,0.0,0.0,1.0,141.0,126.0,10.0,36.29688,136.0,13.099609,0.6999512,431.0,0
29.33099,1.0,2.0,1.0,0.0,0.0,2.0,64.0,110.0,28.0,36.69531,142.0,11.099609,1.0998535,36.0,1
62.543,1.0,0.0,1.0,0.0,0.0,1.0,120.0,80.0,24.0,35.5,140.0,7.6992188,1.2998047,10.0,1
57.88098,1.0,1.0,1.0,0.0,0.0,1.0,83.0,110.0,20.0,36.59375,149.0,11.5,0.89990234,103.0,1
75.45795,1.0,0.0,1.0,0.0,0.0,1.0,123.0,101.0,8.0,38.59375,154.0,7.399414,2.199707,1556.0,0
72.94196,1.0,3.0,1.0,0.0,0.0,2.0,97.0,110.0,25.0,35.79688,144.0,12.199219,0.6999512,5.0,1
40.961,1.0,2.0,1.0,0.0,0.0,1.0,131.0,77.0,22.0,36.29688,135.0,8.8984375,5.399414,978.0,0
78.09698,1.0,1.0,1.0,1.0,0.0,1.0,100.0,64.0,24.0,39.29688,141.0,7.5996094,0.89990234,12.0,1
47.58899,0.0,4.0,1.0,0.0,0.0,1.0,110.0,110.0,22.0,35.0,135.0,10.699219,1.5,1369.0,0
76.33398,0.0,2.0,1.0,0.0,0.0,1.0,60.0,72.0,20.0,36.19531,144.0,5.7998047,1.5,93.0,1
77.82599,1.0,0.0,1.0,0.0,0.0,1.0,121.0,156.0,40.0,40.19531,132.0,26.097656,0.79992676,600.0,0
37.12,0.0,2.0,1.0,0.0,0.0,1.0,125.0,105.0,12.0,38.79688,150.0,5.0,1.2998047,5.0,1
87.46295,1.0,1.0,1.0,0.0,0.0,1.0,93.0,84.0,20.0,36.39844,126.0,8.3984375,0.79992676,1503.0,1
62.185,0.0,0.0,1.0,0.0,0.0,1.0,53.0,70.0,28.0,34.39844,136.0,35.09375,6.2998047,5.0,1
69.02399,0.0,2.0,1.0,0.0,0.0,1.0,114.0,106.0,24.0,38.0,136.0,12.3984375,1.6999512,15.0,1
85.16394,1.0,2.0,1.0,0.0,0.0,1.0,52.0,122.0,20.0,38.0,140.0,8.199219,0.6999512,10.0,1
74.72699,1.0,2.0,1.0,1.0,0.0,1.0,49.0,120.0,34.0,38.29688,136.0,14.298828,3.3999023,10.0,1
50.23099,1.0,1.0,1.0,0.0,0.0,1.0,94.0,97.0,38.0,39.19531,140.0,11.8984375,1.0998535,1933.0,0
66.297,1.0,1.0,1.0,0.0,0.0,0.0,97.0,100.0,16.0,37.59375,141.0,7.2998047,0.6999512,317.0,1
63.13998,0.0,4.0,1.0,1.0,0.0,1.0,69.0,75.0,22.0,37.79688,132.0,14.0,1.2998047,752.0,1
45.021,1.0,3.0,1.0,0.0,0.0,1.0,65.0,130.0,12.0,36.19531,147.0,19.0,1.0,1795.0,0
79.81696,0.0,0.0,1.0,0.0,0.0,1.0,83.0,78.0,20.0,36.5,135.0,7.0996094,1.2998047,679.0,0
76.97198,0.0,4.0,1.0,1.0,0.0,1.0,73.0,46.0,16.0,35.79688,144.0,8.5,1.7998047,608.0,1
68.69299,1.0,3.0,1.0,0.0,1.0,1.0,108.0,136.0,36.0,38.5,130.0,14.298828,0.6999512,344.0,1
76.06799,0.0,1.0,1.0,0.0,0.0,0.0,74.0,88.0,24.0,36.59375,142.0,7.5996094,1.0998535,70.0,1
61.78,1.0,1.0,1.0,0.0,0.0,0.0,62.0,55.0,25.0,35.19531,136.0,4.0996094,0.19998169,11.0,1
53.00497,0.0,1.0,1.0,0.0,0.0,0.0,49.0,134.0,12.0,38.59375,133.0,17.0,0.5,107.0,1
64.909,1.0,2.0,1.0,0.0,0.0,0.0,41.0,180.0,24.0,36.29688,133.0,0.09999084,1.7998047,5.0,1
82.461,0.0,3.0,1.0,0.0,0.0,0.0,76.0,94.0,32.0,38.19531,140.0,14.099609,1.5,97.0,1
44.44397,0.0,4.0,1.0,0.0,0.0,1.0,119.0,79.0,16.0,36.29688,139.0,12.199219,0.5999756,8.0,1
47.51797,1.0,2.0,1.0,0.0,0.0,0.0,99.0,74.0,10.0,36.69531,143.0,20.199219,0.6999512,226.0,1
46.39297,0.0,0.0,1.0,0.0,0.0,2.0,52.0,107.0,8.0,35.59375,142.0,12.298828,2.8999023,60.0,1
81.44598,1.0,0.0,1.0,0.0,0.0,1.0,63.0,69.0,24.0,36.0,135.0,9.5,1.2998047,1811.0,0
71.90997,0.0,2.0,0.0,0.0,0.0,0.0,77.0,115.0,6.0,39.39844,143.0,16.199219,0.89990234,318.0,1
53.5,1.0,2.0,1.0,0.0,0.0,0.0,98.0,74.0,20.0,36.09375,132.0,15.5,0.89990234,139.0,1
62.04498,0.0,2.0,1.0,0.0,0.0,1.0,77.0,80.0,25.0,36.69531,135.0,9.199219,1.1999512,1621.0,0
51.33499,0.0,2.0,1.0,0.0,0.0,2.0,68.0,55.0,11.0,38.89844,135.0,11.798828,0.6999512,365.0,0
67.85999,0.0,1.0,1.0,0.0,0.0,1.0,73.0,70.0,28.0,36.0,137.0,9.8984375,1.5,54.0,1
61.59097,1.0,0.0,1.0,0.0,0.0,1.0,116.0,122.0,42.0,36.69531,141.0,15.699219,0.6999512,798.0,0
54.92999,1.0,3.0,1.0,1.0,0.0,1.0,103.0,104.0,40.0,39.29688,135.0,12.8984375,6.0,430.0,1
54.79498,1.0,2.0,1.0,0.0,0.0,1.0,110.0,76.0,32.0,36.79688,140.0,12.099609,0.89990234,1598.0,0
62.17899,0.0,4.0,1.0,1.0,0.0,1.0,69.0,82.0,32.0,38.09375,136.0,14.099609,2.2998047,840.0,1
60.68997,0.0,3.0,1.0,0.0,0.0,2.0,99.0,74.0,20.0,36.09375,143.0,6.2998047,1.0998535,436.0,0
77.67596,0.0,1.0,1.0,0.0,0.0,0.0,38.0,110.0,20.0,38.79688,131.0,10.099609,2.0996094,4.0,1
65.58795,0.0,2.0,1.0,1.0,0.0,2.0,58.0,125.0,36.0,36.79688,143.0,10.5,1.5998535,62.0,1
76.36694,0.0,1.0,1.0,0.0,0.0,0.0,112.0,130.0,16.0,36.0,139.0,7.1992188,0.79992676,38.0,1
35.918,1.0,4.0,1.0,1.0,0.0,1.0,126.0,107.0,20.0,36.0,134.0,6.5996094,1.2998047,549.0,1
61.81799,0.0,1.0,1.0,0.0,0.0,1.0,123.0,134.0,28.0,36.29688,134.0,16.796875,1.0998535,762.0,1
51.62997,1.0,0.0,1.0,0.0,0.0,1.0,62.0,81.0,20.0,35.79688,131.0,14.099609,1.0,195.0,1
75.93695,0.0,5.0,1.0,1.0,0.0,1.0,70.0,110.0,40.0,37.59375,136.0,12.798828,1.3999023,17.0,1
74.47797,1.0,0.0,1.0,0.0,0.0,1.0,147.0,157.0,34.0,40.19531,134.0,63.796875,0.5999756,271.0,1
80.646,1.0,2.0,1.0,1.0,0.0,1.0,80.0,60.0,22.0,36.39844,142.0,7.5,1.2998047,262.0,1
60.38898,0.0,0.0,1.0,0.0,0.0,1.0,125.0,124.0,9.0,39.0,141.0,18.597656,0.89990234,1422.0,0
60.06799,0.0,1.0,4.0,0.0,0.0,1.0,64.0,134.0,26.0,38.0,123.0,9.298828,1.6999512,273.0,1
91.67694,0.0,3.0,1.0,1.0,0.0,2.0,46.0,50.0,26.0,37.69531,136.0,15.099609,3.0996094,6.0,1
76.56396,0.0,2.0,1.0,0.0,0.0,2.0,103.0,57.0,24.0,36.29688,138.0,10.8984375,1.5,122.0,1
54.93997,1.0,3.0,1.0,0.0,0.0,1.0,55.0,104.0,24.0,36.79688,136.0,6.1992188,0.79992676,55.0,1
92.28497,0.0,2.0,1.0,0.0,1.0,2.0,109.0,104.0,12.0,37.59375,143.0,9.798828,1.0998535,43.0,1
71.99695,0.0,3.0,1.0,0.0,0.0,0.0,68.0,122.0,22.0,36.69531,126.0,5.0996094,0.5999756,53.0,1
65.599,0.0,3.0,2.0,0.0,0.0,2.0,101.0,72.0,16.0,36.69531,136.0,3.7998047,0.6999512,31.0,1
40.452,0.0,1.0,2.0,0.0,0.0,1.0,117.0,98.0,26.0,36.09375,135.0,16.097656,0.79992676,1545.0,0
58.92398,1.0,1.0,1.0,0.0,0.0,1.0,99.0,135.0,20.0,36.09375,132.0,5.5,1.0998535,896.0,0
64.71698,0.0,2.0,1.0,0.0,0.0,1.0,67.0,57.0,24.0,36.09375,129.0,10.0,2.3999023,38.0,1
68.99097,1.0,1.0,1.0,0.0,0.0,0.0,53.0,72.0,10.0,35.79688,137.0,7.6992188,1.0998535,8.0,1
36.74197,0.0,0.0,2.0,0.0,0.0,2.0,63.0,140.0,32.0,35.69531,143.0,14.5,1.0998535,8.0,1
76.86499,0.0,5.0,1.0,0.0,0.0,2.0,70.0,71.0,20.0,36.79688,140.0,5.2998047,0.89990234,10.0,1
52.88199,0.0,3.0,1.0,0.0,0.0,1.0,119.0,115.0,8.0,38.19531,149.0,21.5,1.8999023,759.0,0
18.754,1.0,0.0,0.0,0.0,0.0,1.0,124.0,50.0,24.0,38.5,142.0,16.097656,1.5,777.0,0
44.60797,1.0,4.0,3.0,0.0,0.0,1.0,120.0,115.0,12.0,38.29688,137.0,12.3984375,0.79992676,9.0,1
63.27399,0.0,4.0,1.0,1.0,0.0,0.0,63.0,100.0,25.0,36.59375,135.0,9.199219,1.2998047,1244.0,1
62.58197,1.0,3.0,1.0,1.0,0.0,1.0,91.0,104.0,24.0,38.59375,139.0,12.3984375,0.89990234,1305.0,0
81.37396,0.0,2.0,2.0,0.0,0.0,2.0,119.0,107.0,24.0,36.0,138.0,18.199219,0.89990234,664.0,1
71.258,0.0,2.0,2.0,1.0,0.0,1.0,80.0,112.0,20.0,34.5,138.0,10.8984375,1.0,5.0,1
56.18298,1.0,0.0,1.0,0.0,0.0,1.0,65.0,125.0,24.0,36.5,132.0,16.898438,1.8999023,5.0,1
50.20898,0.0,1.0,1.0,0.0,0.0,0.0,38.0,115.0,27.0,39.0,148.0,18.097656,2.5,430.0,0
43.31799,1.0,3.0,1.0,1.0,0.0,1.0,106.0,53.0,22.0,36.39844,138.0,9.3984375,1.0,775.0,0
35.92599,0.0,2.0,1.0,0.0,0.0,2.0,48.0,115.0,32.0,39.09375,148.0,2.0,4.1992188,36.0,1
71.90399,0.0,1.0,3.0,0.0,0.0,0.0,106.0,88.0,20.0,36.0,136.0,13.8984375,1.2998047,385.0,1
63.59198,1.0,2.0,1.0,0.0,0.0,1.0,63.0,60.0,8.0,36.19531,150.0,11.199219,1.3999023,12.0,1
19.351,0.0,1.0,1.0,0.0,0.0,1.0,71.0,152.0,30.0,39.59375,128.0,15.8984375,0.2999878,1763.0,0
22.741,0.0,0.0,3.0,0.0,0.0,1.0,115.0,125.0,20.0,39.0,145.0,17.699219,1.7998047,934.0,0
67.25299,0.0,1.0,1.0,0.0,0.0,1.0,42.0,165.0,26.0,35.89844,141.0,0.2999878,4.5996094,9.0,1
72.849,1.0,2.0,1.0,0.0,0.0,1.0,67.0,70.0,24.0,37.69531,137.0,18.5,1.5,1480.0,0
74.78699,0.0,4.0,1.0,1.0,0.0,1.0,72.0,125.0,32.0,36.59375,136.0,18.796875,3.2998047,8.0,1
69.78198,0.0,2.0,1.0,0.0,0.0,0.0,108.0,120.0,20.0,36.89844,137.0,3.699707,1.2998047,447.0,1
43.38898,1.0,2.0,1.0,1.0,0.0,1.0,110.0,72.0,28.0,35.69531,134.0,12.0,2.5996094,968.0,0
61.19098,0.0,6.0,1.0,0.0,0.0,1.0,100.0,80.0,25.0,36.09375,136.0,16.0,1.3999023,402.0,1
71.70697,1.0,1.0,1.0,0.0,0.0,0.0,109.0,107.0,24.0,36.19531,138.0,7.5996094,1.0,129.0,1
57.05698,1.0,2.0,1.0,0.0,0.0,0.0,60.0,80.0,20.0,36.59375,138.0,7.0996094,0.39996338,112.0,1
54.86398,0.0,3.0,1.0,0.0,0.0,1.0,83.0,106.0,24.0,36.19531,130.0,8.199219,0.89990234,1434.0,0
46.35498,0.0,2.0,1.0,0.0,0.0,0.0,65.0,114.0,42.0,36.09375,132.0,12.199219,2.199707,260.0,1
61.14697,1.0,2.0,1.0,1.0,0.0,1.0,120.0,62.0,30.0,38.0,140.0,11.0,6.1992188,161.0,1
66.935,0.0,1.0,1.0,0.0,0.0,0.0,77.0,75.0,24.0,35.59375,135.0,3.5996094,3.7998047,200.0,1
68.56396,1.0,3.0,1.0,0.0,0.0,2.0,40.0,66.0,30.0,35.79688,130.0,8.0,7.5,901.0,0
21.28099,1.0,0.0,2.0,0.0,0.0,1.0,68.0,136.0,30.0,40.29688,141.0,17.097656,0.6999512,1459.0,0
71.00598,1.0,3.0,1.0,1.0,0.0,0.0,99.0,75.0,18.0,39.0,140.0,9.8984375,1.2998047,114.0,1
53.82599,0.0,0.0,3.0,0.0,0.0,1.0,63.0,96.0,18.0,35.89844,129.0,8.0,1.5998535,26.0,1
43.28497,0.0,2.0,1.0,0.0,0.0,1.0,100.0,76.0,15.0,36.69531,137.0,7.0,0.6999512,431.0,1
56.93399,0.0,1.0,1.0,0.0,0.0,2.0,117.0,130.0,10.0,38.69531,133.0,6.899414,0.5999756,880.0,0
68.24097,1.0,3.0,1.0,1.0,0.0,1.0,73.0,60.0,20.0,37.19531,136.0,3.7998047,1.1999512,64.0,1
57.84299,1.0,1.0,1.0,0.0,0.0,1.0,68.0,69.0,28.0,39.89844,137.0,13.599609,0.89990234,5.0,1
78.05597,1.0,2.0,2.0,0.0,0.0,1.0,69.0,189.0,10.0,38.5,147.0,9.5,1.7998047,195.0,1
89.64496,1.0,0.0,1.0,0.0,0.0,1.0,77.0,128.0,36.0,36.69531,143.0,9.099609,0.6999512,12.0,1
65.06195,1.0,1.0,1.0,0.0,0.0,0.0,107.0,98.0,28.0,36.59375,142.0,9.798828,1.1999512,120.0,1
81.08698,0.0,1.0,1.0,0.0,0.0,1.0,125.0,155.0,40.0,39.79688,145.0,12.599609,0.5999756,4.0,1
65.83398,0.0,1.0,2.0,0.0,0.0,1.0,75.0,11.0,10.0,39.29688,142.0,6.7998047,1.5,7.0,1
70.11395,1.0,2.0,2.0,1.0,0.0,1.0,67.0,53.0,20.0,36.29688,137.0,4.5996094,1.5,1363.0,0
59.62198,0.0,0.0,1.0,0.0,0.0,1.0,97.0,110.0,24.0,36.39844,137.0,10.298828,1.0,1933.0,0
72.047,1.0,1.0,2.0,0.0,0.0,0.0,73.0,76.0,20.0,37.0,138.0,2.3999023,0.89990234,389.0,1
51.461,1.0,2.0,1.0,0.0,0.0,1.0,73.0,140.0,22.0,38.59375,135.0,8.578125,1.5998535,1989.0,0
48.05698,1.0,1.0,1.0,0.0,0.0,0.0,49.0,124.0,44.0,34.59375,130.0,1.5,0.6999512,5.0,1
32.008,0.0,2.0,3.0,0.0,0.0,1.0,52.0,135.0,16.0,38.09375,144.0,18.5,2.699707,43.0,1
61.34698,0.0,0.0,1.0,0.0,0.0,1.0,67.0,118.0,38.0,40.19531,143.0,37.398438,2.5996094,15.0,1
66.55396,0.0,2.0,1.0,0.0,0.0,0.0,67.0,102.0,24.0,37.79688,142.0,0.5,1.0998535,290.0,1
71.64996,0.0,5.0,1.0,1.0,0.0,2.0,97.0,80.0,20.0,35.0,139.0,11.8984375,1.0998535,196.0,1
84.04895,1.0,0.0,1.0,0.0,0.0,1.0,62.0,65.0,42.0,36.09375,150.0,23.699219,1.0998535,746.0,0
55.29898,1.0,1.0,1.0,0.0,0.0,1.0,83.0,150.0,32.0,38.69531,130.0,8.099609,0.89990234,1735.0,0
34.21997,1.0,1.0,2.0,1.0,0.0,1.0,107.0,154.0,20.0,38.5,143.0,14.0,5.0,1801.0,0
57.87,1.0,2.0,1.0,1.0,0.0,0.0,60.0,106.0,28.0,35.19531,132.0,12.5,0.79992676,104.0,1
55.797,1.0,4.0,1.0,0.0,0.0,1.0,65.0,144.0,36.0,36.29688,133.0,13.699219,0.79992676,699.0,0
61.862,1.0,3.0,2.0,1.0,0.0,1.0,53.0,69.0,32.0,38.69531,137.0,11.8984375,6.6992188,1362.0,1
54.09198,0.0,5.0,1.0,1.0,0.0,1.0,75.0,124.0,24.0,36.0,142.0,6.899414,1.6999512,1865.0,0
64.25696,0.0,1.0,1.0,1.0,0.0,1.0,62.0,70.0,14.0,36.19531,137.0,7.399414,1.5,474.0,0
70.83899,0.0,3.0,1.0,0.0,1.0,1.0,68.0,61.0,39.0,37.09375,133.0,10.0,3.2998047,24.0,1
71.59998,1.0,4.0,2.0,1.0,0.0,1.0,62.0,75.0,28.0,35.29688,140.0,8.798828,1.1999512,130.0,1
49.42398,1.0,2.0,1.0,0.0,0.0,1.0,45.0,105.0,33.0,38.0,140.0,5.5996094,1.7998047,118.0,1
68.14496,0.0,2.0,1.0,0.0,0.0,0.0,58.0,105.0,32.0,36.39844,141.0,7.0996094,1.0998535,110.0,1
77.10596,0.0,1.0,1.0,0.0,0.0,2.0,103.0,112.0,9.0,37.59375,143.0,10.798828,0.79992676,11.0,1
64.53699,0.0,1.0,1.0,0.0,0.0,1.0,67.0,111.0,22.0,35.0,121.0,11.0,0.89990234,68.0,1
57.69199,1.0,4.0,1.0,0.0,0.0,2.0,72.0,97.0,36.0,38.09375,132.0,0.5999756,1.0998535,927.0,1
44.34998,0.0,2.0,2.0,0.0,0.0,0.0,118.0,61.0,22.0,36.59375,133.0,6.899414,3.699707,42.0,1
49.39899,0.0,0.0,1.0,0.0,0.0,1.0,43.0,165.0,14.0,37.89844,145.0,25.296875,3.5,462.0,0
77.659,0.0,1.0,1.0,0.0,0.0,1.0,115.0,70.0,23.0,36.09375,142.0,9.5,1.1999512,162.0,1
58.97598,0.0,1.0,1.0,1.0,0.0,1.0,112.0,135.0,37.0,38.79688,136.0,55.898438,0.5999756,8.0,1
49.71698,0.0,0.0,1.0,0.0,0.0,1.0,83.0,140.0,36.0,39.0,147.0,11.599609,0.5999756,103.0,1
51.29398,1.0,1.0,3.0,0.0,0.0,0.0,69.0,108.0,20.0,36.19531,123.0,11.8984375,0.6999512,64.0,1
34.905,1.0,1.0,1.0,0.0,0.0,1.0,95.0,116.0,24.0,37.0,134.0,12.5,0.5,217.0,1
65.87799,1.0,1.0,1.0,1.0,0.0,1.0,47.0,110.0,22.0,39.19531,145.0,15.099609,1.5998535,4.0,1
43.31799,0.0,2.0,1.0,1.0,0.0,1.0,94.0,76.0,20.0,35.69531,138.0,11.798828,1.0998535,8.0,1
33.07898,0.0,2.0,2.0,0.0,0.0,1.0,73.0,72.0,10.0,36.0,133.0,16.097656,11.3984375,34.0,1
83.46594,1.0,1.0,2.0,0.0,0.0,1.0,128.0,110.0,12.0,35.39844,131.0,7.6992188,10.8984375,23.0,1
40.54498,0.0,1.0,2.0,0.0,0.0,1.0,161.0,55.0,45.0,40.29688,136.0,26.699219,0.6999512,472.0,0
30.07799,0.0,0.0,1.0,0.0,0.0,1.0,129.0,70.0,45.0,35.39844,151.0,6.899414,4.7998047,6.0,1
75.98395,0.0,1.0,1.0,0.0,0.0,1.0,128.0,115.0,10.0,38.0,130.0,7.0,0.5999756,14.0,1
48.83197,1.0,2.0,1.0,0.0,0.0,0.0,55.0,49.0,10.0,38.79688,139.0,10.099609,6.6992188,59.0,1
56.70099,0.0,2.0,1.0,0.0,0.0,0.0,58.0,60.0,12.0,36.0,133.0,15.3984375,1.0998535,9.0,1
39.52399,0.0,2.0,2.0,0.0,0.0,1.0,72.0,115.0,20.0,36.09375,132.0,4.399414,1.3999023,723.0,0
55.86298,0.0,1.0,1.0,0.0,0.0,0.0,103.0,60.0,20.0,36.5,139.0,8.599609,0.6999512,136.0,1
61.92999,0.0,5.0,3.0,1.0,0.0,1.0,72.0,55.0,20.0,36.19531,138.0,8.099609,1.3999023,559.0,0
71.95599,1.0,0.0,2.0,0.0,0.0,1.0,75.0,106.0,26.0,36.79688,141.0,10.3984375,0.6999512,1348.0,0
70.20099,0.0,0.0,1.0,0.0,0.0,1.0,77.0,68.0,30.0,38.89844,136.0,19.097656,1.2998047,1729.0,0
50.724,1.0,0.0,4.0,0.0,0.0,0.0,71.0,88.0,24.0,37.39844,141.0,9.798828,0.89990234,817.0,1
77.80396,0.0,2.0,1.0,0.0,0.0,1.0,115.0,75.0,14.0,36.69531,135.0,13.599609,0.89990234,51.0,1
85.37195,0.0,1.0,1.0,0.0,1.0,1.0,123.0,136.0,34.0,38.0,143.0,8.199219,1.7998047,9.0,1
69.79095,0.0,2.0,1.0,0.0,0.0,1.0,59.0,116.0,40.0,38.09375,130.0,14.5,1.0,404.0,0
70.61694,1.0,2.0,1.0,0.0,0.0,1.0,60.0,115.0,9.0,38.0,139.0,9.5,0.6999512,913.0,0
35.49899,1.0,1.0,1.0,0.0,0.0,0.0,54.0,176.0,60.0,40.0,145.0,3.199707,0.89990234,9.0,1
76.099,1.0,4.0,1.0,0.0,0.0,0.0,75.0,115.0,10.0,36.39844,133.0,15.798828,0.79992676,356.0,0
76.745,1.0,2.0,1.0,0.0,0.0,2.0,58.0,71.0,10.0,39.09375,141.0,29.597656,0.79992676,185.0,1
89.5,1.0,1.0,1.0,0.0,0.0,1.0,71.0,110.0,21.0,37.5,138.0,5.2998047,1.0,990.0,0
91.34595,0.0,1.0,1.0,0.0,1.0,1.0,47.0,160.0,9.0,39.69531,133.0,15.599609,1.6999512,7.0,1
67.07697,1.0,3.0,1.0,0.0,0.0,2.0,101.0,120.0,28.0,35.39844,132.0,23.796875,0.79992676,1493.0,0
77.31396,0.0,1.0,1.0,0.0,0.0,0.0,131.0,160.0,27.0,39.0,147.0,11.8984375,1.1999512,119.0,1
60.52298,0.0,1.0,1.0,0.0,0.0,1.0,124.0,115.0,25.0,38.19531,135.0,7.0,0.89990234,11.0,1
80.159,0.0,2.0,1.0,1.0,0.0,1.0,80.0,80.0,32.0,38.09375,141.0,18.0,1.8999023,1199.0,1
53.448,0.0,1.0,1.0,0.0,0.0,1.0,81.0,76.0,20.0,36.19531,140.0,10.5,1.7998047,1623.0,0
84.71698,1.0,2.0,1.0,0.0,0.0,1.0,59.0,68.0,25.0,36.09375,150.0,9.8984375,1.6999512,10.0,1
73.599,0.0,1.0,1.0,0.0,0.0,0.0,81.0,76.0,20.0,37.39844,137.0,6.7998047,0.5999756,52.0,1
68.69299,0.0,0.0,1.0,0.0,0.0,1.0,103.0,104.0,34.0,37.89844,149.0,12.099609,1.6999512,7.0,1
71.11597,0.0,5.0,1.0,0.0,0.0,0.0,63.0,114.0,20.0,36.09375,142.0,13.3984375,3.5996094,12.0,1
59.09097,0.0,1.0,1.0,0.0,0.0,0.0,87.0,100.0,25.0,36.69531,134.0,10.0,0.6999512,18.0,1
94.06195,0.0,0.0,1.0,0.0,0.0,1.0,47.0,59.0,28.0,36.59375,145.0,10.798828,3.2998047,44.0,1
67.81696,0.0,0.0,1.0,0.0,0.0,1.0,88.0,60.0,42.0,38.39844,143.0,6.5996094,0.79992676,913.0,0
72.82098,0.0,2.0,1.0,0.0,0.0,2.0,115.0,130.0,38.0,36.69531,145.0,30.597656,0.6999512,4.0,1
56.14798,0.0,3.0,1.0,1.0,0.0,2.0,63.0,120.0,24.0,38.5,126.0,0.09999084,0.89990234,374.0,1
67.63898,1.0,2.0,1.0,0.0,0.0,1.0,70.0,80.0,25.0,36.69531,137.0,12.0,2.7998047,868.0,0
53.66998,0.0,1.0,1.0,0.0,0.0,1.0,77.0,72.0,24.0,35.5,141.0,16.398438,1.1999512,1422.0,0
66.09998,1.0,4.0,1.0,1.0,0.0,1.0,62.0,106.0,27.0,38.0,126.0,3.699707,1.1999512,34.0,1
52.42398,0.0,4.0,1.0,1.0,0.0,1.0,65.0,70.0,24.0,39.0,135.0,16.199219,0.89990234,63.0,1
60.62698,1.0,3.0,1.0,0.0,0.0,1.0,81.0,64.0,20.0,36.89844,132.0,8.3984375,0.6999512,361.0,0
42.14099,0.0,2.0,1.0,0.0,0.0,1.0,59.0,74.0,24.0,37.79688,132.0,7.399414,1.0998535,1567.0,0
66.92694,1.0,1.0,1.0,0.0,0.0,0.0,80.0,80.0,12.0,37.89844,137.0,4.0,0.79992676,50.0,1
72.32898,1.0,1.0,1.0,0.0,0.0,1.0,115.0,30.0,11.0,36.39844,136.0,0.6999512,1.0,17.0,1
52.57797,1.0,1.0,1.0,0.0,0.0,0.0,100.0,68.0,26.0,35.39844,137.0,23.5,0.89990234,17.0,1
67.82495,1.0,2.0,1.0,1.0,0.0,1.0,71.0,122.0,32.0,35.79688,115.0,10.298828,0.79992676,950.0,1
52.30698,0.0,0.0,2.0,0.0,0.0,1.0,113.0,105.0,37.0,38.29688,132.0,14.3984375,1.2998047,1548.0,0
77.74695,1.0,2.0,1.0,1.0,0.0,1.0,80.0,80.0,20.0,36.09375,140.0,16.699219,1.5,898.0,0
62.69998,0.0,0.0,1.0,0.0,0.0,1.0,100.0,124.0,14.0,36.0,147.0,16.296875,0.6999512,1526.0,0
40.76898,1.0,2.0,1.0,0.0,0.0,1.0,64.0,114.0,20.0,38.19531,124.0,6.0,0.5999756,368.0,1
79.56696,1.0,4.0,1.0,1.0,0.0,2.0,107.0,70.0,14.0,38.39844,134.0,20.898438,0.79992676,10.0,1
55.42499,0.0,1.0,2.0,0.0,0.0,0.0,100.0,100.0,20.0,36.09375,144.0,4.0996094,1.0,105.0,1
73.25397,0.0,1.0,1.0,1.0,0.0,1.0,49.0,76.0,24.0,38.39844,132.0,12.599609,1.2998047,1727.0,0
59.32098,0.0,1.0,1.0,0.0,0.0,1.0,111.0,122.0,32.0,36.69531,140.0,5.7998047,1.0998535,7.0,1
54.56497,1.0,3.0,1.0,0.0,0.0,1.0,49.0,70.0,24.0,40.09375,156.0,15.599609,2.7998047,27.0,1
70.125,1.0,2.0,2.0,1.0,0.0,0.0,62.0,70.0,32.0,36.39844,132.0,13.8984375,0.6999512,366.0,1
77.89496,0.0,1.0,2.0,0.0,0.0,1.0,60.0,104.0,10.0,36.39844,131.0,27.597656,5.7998047,1394.0,1
93.008,1.0,2.0,1.0,0.0,0.0,1.0,98.0,110.0,28.0,36.29688,138.0,4.7998047,1.8999023,1731.0,0
50.81497,1.0,3.0,2.0,1.0,0.0,1.0,73.0,70.0,20.0,36.69531,139.0,4.5,5.6992188,1501.0,0
53.86697,0.0,1.0,2.0,0.0,0.0,0.0,70.0,106.0,20.0,36.29688,141.0,42.398438,1.3999023,71.0,1
72.62396,1.0,3.0,1.0,0.0,0.0,0.0,127.0,130.0,52.0,38.5,131.0,7.7998047,0.5,37.0,1
74.75195,1.0,3.0,1.0,1.0,0.0,0.0,142.0,70.0,24.0,35.89844,144.0,5.1992188,1.2998047,78.0,1
69.87799,0.0,3.0,1.0,0.0,0.0,1.0,78.0,75.0,6.0,36.39844,148.0,10.298828,3.0,166.0,1
44.32898,1.0,2.0,1.0,0.0,0.0,1.0,70.0,111.0,22.0,38.5,133.0,25.296875,1.6999512,7.0,1
75.94299,1.0,3.0,2.0,1.0,0.0,1.0,65.0,115.0,32.0,36.89844,145.0,17.0,5.5996094,152.0,1
78.49396,0.0,3.0,1.0,0.0,0.0,1.0,71.0,66.0,24.0,36.19531,140.0,12.798828,1.5998535,19.0,1
76.59094,0.0,1.0,1.0,0.0,0.0,0.0,83.0,76.0,18.0,38.29688,146.0,12.798828,0.79992676,142.0,1
58.81198,1.0,2.0,1.0,0.0,0.0,0.0,117.0,80.0,9.0,39.29688,144.0,11.5,1.2998047,152.0,1
43.38898,0.0,2.0,2.0,0.0,0.0,1.0,65.0,110.0,20.0,37.89844,139.0,6.0996094,0.6999512,1568.0,0
42.70499,1.0,1.0,2.0,0.0,0.0,1.0,125.0,115.0,9.0,38.5,136.0,9.5,1.0998535,801.0,0
74.10797,0.0,2.0,1.0,0.0,1.0,1.0,63.0,160.0,12.0,37.0,140.0,22.0,0.5999756,17.0,1
70.52197,0.0,0.0,1.0,0.0,0.0,1.0,65.0,118.0,23.0,36.79688,152.0,14.599609,1.0998535,20.0,1
80.75,1.0,2.0,2.0,1.0,0.0,1.0,73.0,100.0,25.0,36.09375,141.0,7.5,0.89990234,5.0,1
69.31396,1.0,1.0,1.0,0.0,0.0,1.0,125.0,120.0,46.0,38.59375,131.0,11.699219,0.79992676,46.0,1
68.39197,0.0,0.0,1.0,0.0,0.0,1.0,112.0,98.0,16.0,37.39844,138.0,12.3984375,1.0998535,1892.0,0
72.51996,0.0,5.0,1.0,1.0,0.0,1.0,61.0,75.0,36.0,36.5,148.0,9.099609,2.199707,1040.0,1
28.19399,1.0,3.0,1.0,0.0,0.0,1.0,62.0,60.0,10.0,36.09375,139.0,6.399414,0.5999756,11.0,1
74.52197,1.0,5.0,1.0,1.0,0.0,2.0,67.0,98.0,24.0,35.79688,131.0,23.398438,0.5999756,309.0,1
69.771,0.0,1.0,1.0,0.0,0.0,0.0,57.0,165.0,40.0,38.19531,138.0,16.898438,1.2998047,559.0,0
59.13998,0.0,1.0,1.0,0.0,0.0,0.0,87.0,120.0,24.0,36.29688,135.0,11.0,0.5999756,164.0,1
56.392,1.0,4.0,2.0,0.0,0.0,1.0,97.0,114.0,24.0,35.39844,136.0,6.5996094,1.1999512,1736.0,0
72.19696,1.0,3.0,2.0,1.0,0.0,1.0,107.0,72.0,18.0,36.79688,141.0,6.6992188,2.2998047,1849.0,0
76.01398,0.0,2.0,1.0,0.0,0.0,1.0,83.0,80.0,15.0,36.09375,134.0,24.699219,0.79992676,669.0,0
52.97198,0.0,0.0,2.0,0.0,0.0,1.0,96.0,52.0,12.0,36.69531,136.0,17.199219,1.0998535,8.0,1
62.67999,0.0,2.0,1.0,0.0,0.0,1.0,63.0,100.0,24.0,36.19531,137.0,7.0,1.5998535,248.0,1
87.70996,1.0,1.0,1.0,0.0,1.0,1.0,61.0,107.0,28.0,36.19531,136.0,17.597656,2.5,1848.0,0
82.75696,0.0,2.0,1.0,0.0,1.0,1.0,72.0,45.0,16.0,36.0,138.0,6.5,1.7998047,279.0,1
55.50198,0.0,2.0,1.0,0.0,0.0,1.0,58.0,115.0,44.0,38.09375,142.0,22.296875,3.0,639.0,0
73.04596,1.0,3.0,2.0,1.0,1.0,1.0,67.0,68.0,10.0,38.29688,141.0,6.399414,2.0996094,18.0,1
36.89297,1.0,1.0,2.0,0.0,0.0,1.0,83.0,80.0,22.0,35.79688,133.0,2.5,0.79992676,64.0,1
47.14899,0.0,5.0,3.0,0.0,0.0,1.0,69.0,75.0,20.0,36.0,134.0,8.5,1.0998535,209.0,1
79.88794,0.0,4.0,1.0,0.0,0.0,2.0,73.0,121.0,29.0,36.79688,134.0,5.5996094,1.7998047,70.0,1
70.12195,1.0,1.0,2.0,0.0,0.0,1.0,56.0,124.0,10.0,35.69531,154.0,14.199219,1.1999512,24.0,1
77.21295,1.0,2.0,3.0,0.0,0.0,1.0,113.0,93.0,25.0,36.19531,145.0,8.298828,2.0996094,51.0,1
61.99597,0.0,2.0,1.0,0.0,0.0,1.0,66.0,70.0,26.0,36.0,131.0,5.7998047,1.3999023,1458.0,0
78.42798,1.0,2.0,1.0,0.0,0.0,2.0,81.0,128.0,26.0,38.29688,137.0,22.5,2.699707,1455.0,0
65.81,0.0,2.0,1.0,0.0,0.0,0.0,79.0,136.0,22.0,38.39844,127.0,7.2998047,1.2998047,92.0,1
67.836,0.0,1.0,1.0,0.0,0.0,1.0,74.0,65.0,36.0,37.69531,129.0,17.296875,1.2998047,1008.0,0
63.46899,0.0,3.0,1.0,0.0,0.0,0.0,123.0,74.0,24.0,36.0,145.0,7.399414,1.0,7.0,1
38.69397,0.0,0.0,1.0,0.0,0.0,1.0,101.0,170.0,28.0,36.69531,132.0,6.5,0.39996338,845.0,0
54.52399,1.0,1.0,1.0,0.0,0.0,2.0,115.0,175.0,38.0,39.5,151.0,0.04999542,0.5999756,7.0,1
73.88599,1.0,0.0,1.0,0.0,0.0,1.0,167.0,122.0,10.0,38.09375,137.0,8.8984375,0.79992676,12.0,1
64.55896,0.0,2.0,0.0,1.0,0.0,1.0,67.0,120.0,22.0,38.0,131.0,12.3984375,0.6999512,696.0,0
74.52399,1.0,2.0,1.0,1.0,0.0,1.0,87.0,65.0,20.0,35.89844,144.0,3.8999023,1.1999512,891.0,1
58.89697,1.0,0.0,1.0,0.0,0.0,1.0,72.0,74.0,8.0,39.0,135.0,11.199219,0.5,1583.0,0
70.14099,0.0,2.0,1.0,0.0,0.0,0.0,94.0,86.0,20.0,36.59375,139.0,14.5,0.89990234,76.0,1
33.56598,1.0,0.0,1.0,0.0,0.0,1.0,82.0,120.0,24.0,36.0,137.0,19.796875,0.6999512,1002.0,0
59.29099,1.0,1.0,1.0,1.0,0.0,1.0,73.0,115.0,26.0,35.5,134.0,6.6992188,0.79992676,46.0,1
64.13696,0.0,2.0,1.0,1.0,0.0,2.0,70.0,125.0,33.0,38.19531,135.0,13.0,1.0998535,1106.0,1
68.24597,0.0,2.0,1.0,0.0,0.0,2.0,63.0,118.0,22.0,37.29688,127.0,30.097656,0.5,18.0,1
52.03598,1.0,1.0,1.0,0.0,0.0,0.0,105.0,120.0,20.0,39.0,142.0,5.0996094,0.5999756,387.0,1
54.65799,0.0,1.0,1.0,0.0,0.0,0.0,103.0,140.0,24.0,36.5,136.0,10.199219,0.79992676,330.0,1
69.09796,0.0,1.0,1.0,0.0,1.0,1.0,63.0,100.0,9.0,36.29688,135.0,7.399414,1.2998047,1528.0,0
38.81198,0.0,0.0,1.0,0.0,0.0,1.0,111.0,50.0,8.0,35.79688,146.0,7.5,0.79992676,10.0,1
62.81198,1.0,1.0,1.0,0.0,0.0,1.0,61.0,118.0,30.0,36.29688,134.0,14.798828,0.5,1013.0,1
54.05298,0.0,1.0,1.0,0.0,0.0,0.0,125.0,78.0,25.0,38.29688,144.0,12.699219,1.2998047,272.0,1
82.04797,1.0,6.0,1.0,0.0,0.0,2.0,107.0,68.0,30.0,36.69531,150.0,18.199219,3.699707,879.0,0
61.69998,1.0,2.0,1.0,0.0,0.0,1.0,145.0,153.0,32.0,40.29688,147.0,20.597656,0.5999756,9.0,1
23.99199,0.0,2.0,1.0,0.0,0.0,1.0,128.0,150.0,40.0,36.5,135.0,22.097656,2.5996094,921.0,0
59.02298,1.0,2.0,1.0,0.0,0.0,1.0,79.0,73.0,24.0,37.69531,139.0,6.7998047,1.0,496.0,1
70.12994,0.0,3.0,1.0,1.0,0.0,1.0,58.0,105.0,20.0,36.69531,136.0,9.3984375,1.6999512,275.0,1
50.46698,0.0,1.0,2.0,0.0,0.0,1.0,108.0,80.0,20.0,36.09375,136.0,5.6992188,3.0,812.0,0
82.29395,0.0,2.0,1.0,1.0,0.0,1.0,62.0,65.0,50.0,38.29688,147.0,21.5,1.1999512,529.0,1
61.09497,1.0,3.0,2.0,0.0,0.0,1.0,131.0,126.0,12.0,39.19531,138.0,20.5,0.6999512,248.0,1
65.06494,0.0,3.0,1.0,0.0,0.0,1.0,102.0,122.0,10.0,36.5,138.0,13.0,0.79992676,1590.0,1
46.80099,1.0,1.0,1.0,0.0,0.0,2.0,70.0,80.0,24.0,36.09375,138.0,0.2999878,0.79992676,81.0,1
44.32599,0.0,2.0,2.0,0.0,0.0,1.0,73.0,95.0,26.0,37.5,129.0,4.899414,2.5996094,526.0,1
48.586,0.0,0.0,1.0,0.0,0.0,1.0,103.0,132.0,28.0,39.39844,149.0,23.097656,1.1999512,1784.0,0
78.27496,1.0,0.0,4.0,0.0,0.0,1.0,52.0,120.0,40.0,39.79688,143.0,12.8984375,3.5996094,7.0,1
37.81,0.0,0.0,1.0,0.0,0.0,1.0,47.0,147.0,40.0,38.89844,138.0,17.898438,2.2998047,2005.0,0
80.70599,0.0,2.0,1.0,0.0,0.0,2.0,63.0,56.0,36.0,35.5,132.0,24.796875,2.0,1044.0,0
70.44995,1.0,3.0,1.0,1.0,1.0,1.0,126.0,130.0,24.0,37.59375,141.0,22.0,3.699707,11.0,1
82.92395,0.0,2.0,1.0,1.0,0.0,1.0,70.0,125.0,10.0,38.0,145.0,16.0,3.0996094,10.0,1
93.09796,1.0,2.0,1.0,1.0,0.0,1.0,48.0,105.0,24.0,37.79688,132.0,10.099609,1.1999512,15.0,1
60.452,1.0,1.0,1.0,0.0,0.0,2.0,53.0,100.0,12.0,36.89844,137.0,27.796875,1.5,3.0,1
85.45099,0.0,1.0,1.0,0.0,0.0,2.0,78.0,125.0,22.0,38.19531,133.0,10.8984375,4.899414,7.0,1
95.60596,1.0,1.0,1.0,0.0,0.0,2.0,74.0,62.0,10.0,38.09375,132.0,10.3984375,5.6992188,972.0,0
73.08997,0.0,1.0,1.0,0.0,0.0,0.0,51.0,65.0,24.0,35.59375,147.0,16.398438,0.6999512,560.0,0
35.50198,1.0,2.0,2.0,0.0,0.0,1.0,68.0,115.0,26.0,39.5,136.0,2.699707,1.1999512,796.0,0
66.58698,0.0,1.0,1.0,0.0,0.0,0.0,100.0,100.0,20.0,35.59375,137.0,3.0,1.0998535,359.0,1
78.88794,1.0,0.0,1.0,0.0,0.0,1.0,55.0,90.0,14.0,38.79688,128.0,19.398438,0.5,1560.0,0
51.62799,1.0,3.0,1.0,1.0,0.0,1.0,65.0,88.0,16.0,36.29688,128.0,15.8984375,1.0998535,557.0,1
44.63797,1.0,2.0,1.0,0.0,0.0,0.0,63.0,105.0,30.0,36.89844,132.0,6.1992188,1.0998535,39.0,1
68.48199,0.0,6.0,1.0,0.0,0.0,2.0,138.0,57.0,12.0,36.79688,140.0,11.5,3.0,910.0,1
69.92694,0.0,3.0,1.0,0.0,0.0,2.0,83.0,95.0,24.0,38.29688,149.0,17.898438,1.2998047,308.0,1
72.64899,1.0,1.0,2.0,0.0,0.0,1.0,80.0,126.0,32.0,38.09375,134.0,22.199219,1.5998535,6.0,1
77.28998,0.0,1.0,1.0,0.0,0.0,1.0,61.0,70.0,20.0,36.29688,138.0,7.399414,1.1999512,23.0,1
80.02698,0.0,1.0,1.0,0.0,0.0,1.0,29.0,232.0,46.0,36.0,137.0,9.099609,1.1999512,4.0,1
71.05798,1.0,1.0,1.0,0.0,0.0,2.0,115.0,35.0,50.0,37.59375,137.0,1.5998535,0.79992676,373.0,1
49.82898,0.0,3.0,2.0,0.0,1.0,0.0,163.0,150.0,37.0,38.0,142.0,5.399414,0.79992676,12.0,1
48.07898,1.0,1.0,1.0,0.0,0.0,2.0,102.0,67.0,24.0,36.19531,140.0,6.7998047,1.5,5.0,1
73.32495,1.0,5.0,2.0,1.0,0.0,2.0,119.0,78.0,24.0,36.0,139.0,7.5996094,3.699707,1070.0,1
29.59299,1.0,3.0,1.0,0.0,0.0,2.0,109.0,60.0,8.0,38.19531,134.0,21.5,0.5999756,507.0,1
60.86798,0.0,2.0,1.0,0.0,0.0,1.0,129.0,114.0,28.0,37.19531,134.0,10.298828,10.8984375,476.0,1
74.74896,0.0,1.0,1.0,0.0,0.0,1.0,65.0,110.0,24.0,36.0,130.0,5.0,1.5,473.0,1
76.79395,0.0,1.0,1.0,0.0,0.0,0.0,107.0,113.0,14.0,37.0,136.0,14.5,0.79992676,18.0,1
46.98398,1.0,2.0,1.0,0.0,0.0,2.0,79.0,124.0,36.0,38.79688,130.0,2.199707,1.0998535,4.0,1
30.754,0.0,1.0,1.0,0.0,0.0,0.0,107.0,64.0,20.0,36.19531,131.0,13.5,0.5,7.0,1
78.94598,0.0,2.0,1.0,1.0,0.0,1.0,48.0,106.0,8.0,36.19531,149.0,15.298828,1.3999023,552.0,1
63.573,0.0,1.0,0.0,0.0,0.0,0.0,74.0,80.0,30.0,36.89844,117.0,11.0,0.5,1013.0,0
59.10199,0.0,3.0,3.0,0.0,0.0,1.0,55.0,85.0,28.0,36.29688,134.0,8.099609,1.2998047,25.0,1
30.76199,0.0,1.0,3.0,0.0,0.0,1.0,70.0,122.0,16.0,36.5,133.0,6.5996094,2.0996094,1990.0,0
74.15698,0.0,3.0,1.0,0.0,0.0,1.0,63.0,60.0,24.0,35.69531,139.0,8.3984375,1.3999023,1009.0,1
69.68695,1.0,2.0,1.0,0.0,0.0,0.0,97.0,100.0,20.0,38.19531,144.0,4.0996094,1.0,1768.0,0
42.71597,0.0,2.0,1.0,0.0,0.0,1.0,97.0,115.0,22.0,36.0,131.0,11.3984375,1.1999512,791.0,1
64.85095,0.0,2.0,1.0,0.0,0.0,1.0,67.0,48.0,28.0,38.19531,143.0,18.296875,2.5996094,58.0,1
78.88794,0.0,1.0,1.0,0.0,0.0,0.0,73.0,105.0,25.0,38.59375,147.0,7.1992188,1.6999512,7.0,1
40.82098,0.0,2.0,1.0,1.0,0.0,1.0,62.0,105.0,16.0,36.0,133.0,5.7998047,1.7998047,403.0,0
65.69196,0.0,2.0,1.0,0.0,0.0,2.0,53.0,114.0,12.0,35.39844,134.0,13.5,2.5,253.0,1
63.69299,1.0,1.0,2.0,0.0,0.0,1.0,93.0,70.0,20.0,36.29688,135.0,7.5996094,2.7998047,902.0,0
28.112,0.0,0.0,1.0,0.0,0.0,1.0,72.0,79.0,20.0,35.59375,137.0,4.7998047,2.2998047,1055.0,0
71.06097,1.0,1.0,1.0,0.0,0.0,1.0,90.0,126.0,28.0,38.0,134.0,10.699219,0.89990234,1460.0,0
79.69299,0.0,0.0,1.0,0.0,0.0,1.0,110.0,127.0,11.0,39.19531,133.0,11.0,2.2998047,174.0,1
56.698,1.0,2.0,1.0,0.0,0.0,1.0,100.0,70.0,20.0,36.09375,135.0,8.5,1.7998047,484.0,0
64.21899,0.0,2.0,2.0,0.0,0.0,0.0,123.0,141.0,36.0,38.59375,144.0,2.0,0.79992676,4.0,1
63.90097,0.0,1.0,5.0,0.0,0.0,1.0,123.0,152.0,42.0,38.19531,142.0,10.599609,1.0998535,4.0,1
84.22699,0.0,1.0,5.0,0.0,0.0,2.0,102.0,80.0,20.0,36.09375,136.0,12.599609,1.7998047,7.0,1
54.20898,0.0,3.0,1.0,1.0,0.0,1.0,84.0,76.0,22.0,35.29688,134.0,10.099609,1.5,445.0,0
44.43799,1.0,2.0,2.0,0.0,0.0,1.0,58.0,65.0,10.0,36.0,128.0,12.5,2.0996094,468.0,0
54.28299,1.0,4.0,1.0,1.0,0.0,1.0,68.0,65.0,22.0,38.29688,139.0,8.599609,1.1999512,1483.0,0
88.04095,1.0,2.0,1.0,0.0,0.0,1.0,105.0,85.0,20.0,36.0,133.0,10.0,1.2998047,129.0,1
62.146,0.0,2.0,1.0,1.0,0.0,1.0,80.0,65.0,14.0,35.29688,139.0,7.1992188,0.89990234,27.0,1
64.11798,1.0,3.0,2.0,0.0,0.0,0.0,109.0,78.0,16.0,36.39844,134.0,10.5,1.2998047,183.0,1
35.98398,0.0,1.0,1.0,0.0,0.0,1.0,104.0,52.0,20.0,38.19531,139.0,13.3984375,0.89990234,1383.0,0
49.85098,0.0,1.0,1.0,0.0,0.0,2.0,67.0,112.0,25.0,37.39844,142.0,1.3999023,0.6999512,23.0,1
62.771,0.0,2.0,1.0,1.0,0.0,0.0,102.0,95.0,28.0,37.29688,137.0,13.298828,7.399414,24.0,1
54.34399,0.0,3.0,2.0,1.0,0.0,1.0,78.0,120.0,20.0,36.89844,119.0,10.699219,0.79992676,675.0,0
71.02295,0.0,1.0,1.0,0.0,0.0,1.0,110.0,140.0,23.0,38.19531,137.0,10.298828,1.7998047,14.0,1
53.54999,0.0,3.0,1.0,1.0,0.0,1.0,77.0,63.0,24.0,36.69531,144.0,7.5,1.8999023,904.0,1
43.63898,0.0,0.0,1.0,0.0,0.0,1.0,78.0,56.0,24.0,36.0,139.0,7.0,0.79992676,1496.0,0
84.10394,0.0,0.0,1.0,0.0,0.0,1.0,96.0,65.0,20.0,36.5,140.0,4.899414,0.5999756,11.0,1
55.82999,1.0,2.0,1.0,0.0,0.0,1.0,76.0,94.0,22.0,37.59375,129.0,5.899414,0.79992676,124.0,1
75.08795,1.0,1.0,1.0,0.0,0.0,1.0,97.0,80.0,24.0,36.59375,141.0,4.399414,0.6999512,188.0,1
60.05197,0.0,1.0,1.0,0.0,0.0,1.0,71.0,72.0,16.0,36.69531,136.0,6.2998047,1.0,287.0,1
95.00098,0.0,1.0,1.0,0.0,0.0,1.0,109.0,68.0,24.0,36.29688,144.0,5.0,10.298828,855.0,1
75.36499,0.0,2.0,1.0,1.0,0.0,1.0,63.0,69.0,38.0,37.59375,136.0,10.0,0.79992676,40.0,1
52.961,0.0,1.0,2.0,0.0,0.0,0.0,83.0,112.0,16.0,37.39844,142.0,32.195312,0.6999512,7.0,1
75.55597,0.0,2.0,0.0,1.0,0.0,0.0,122.0,56.0,26.0,36.09375,141.0,17.398438,0.6999512,339.0,1
19.44099,1.0,2.0,1.0,0.0,0.0,2.0,120.0,153.0,60.0,39.29688,131.0,10.199219,0.5999756,73.0,1
58.90198,0.0,3.0,1.0,0.0,0.0,1.0,127.0,60.0,22.0,35.89844,142.0,4.899414,0.79992676,1598.0,1
70.56494,1.0,1.0,1.0,0.0,0.0,0.0,63.0,75.0,16.0,36.29688,126.0,10.3984375,1.5,137.0,1
23.17,0.0,0.0,2.0,0.0,0.0,1.0,103.0,96.0,28.0,38.0,133.0,22.0,0.79992676,728.0,0
72.83795,0.0,1.0,1.0,0.0,0.0,1.0,67.0,95.0,18.0,38.79688,134.0,11.599609,3.5,109.0,1
74.29999,0.0,1.0,1.0,0.0,0.0,0.0,109.0,117.0,8.0,38.0,136.0,13.798828,3.8999023,9.0,1
34.80899,1.0,1.0,1.0,0.0,0.0,0.0,62.0,135.0,60.0,38.5,141.0,0.6999512,0.5,9.0,1
63.74298,0.0,1.0,1.0,0.0,0.0,1.0,143.0,75.0,28.0,35.89844,131.0,13.0,9.599609,8.0,1
71.00897,0.0,1.0,1.0,0.0,0.0,0.0,123.0,70.0,24.0,35.89844,137.0,4.1992188,1.2998047,23.0,1
95.58099,0.0,2.0,2.0,0.0,0.0,2.0,58.0,78.0,30.0,34.89844,144.0,4.0,1.3999023,23.0,1
63.91199,1.0,3.0,1.0,1.0,0.0,1.0,107.0,68.0,20.0,36.5,139.0,9.798828,2.3999023,803.0,0
73.40997,0.0,3.0,1.0,1.0,0.0,1.0,141.0,89.0,24.0,36.59375,135.0,3.699707,0.6999512,783.0,0
72.91998,1.0,3.0,1.0,0.0,0.0,0.0,101.0,108.0,20.0,36.29688,137.0,19.699219,0.5,17.0,1
64.56897,1.0,1.0,1.0,0.0,0.0,2.0,129.0,118.0,37.0,37.79688,153.0,11.298828,3.7998047,12.0,1
61.24298,0.0,1.0,1.0,0.0,0.0,2.0,113.0,46.0,24.0,35.69531,132.0,10.798828,2.5,1795.0,0
43.05798,0.0,1.0,1.0,0.0,0.0,0.0,105.0,55.0,12.0,36.79688,142.0,11.8984375,0.89990234,250.0,1
48.95599,0.0,1.0,1.0,0.0,0.0,2.0,111.0,114.0,11.0,36.29688,141.0,6.6992188,6.899414,69.0,1
85.80194,1.0,2.0,1.0,0.0,0.0,1.0,67.0,66.0,15.0,36.39844,131.0,12.099609,0.79992676,427.0,0
41.46198,0.0,2.0,1.0,0.0,0.0,2.0,72.0,65.0,20.0,35.79688,135.0,10.099609,1.8999023,3.0,1
79.17596,0.0,2.0,1.0,0.0,0.0,1.0,80.0,107.0,32.0,35.69531,135.0,15.798828,0.6999512,359.0,0
40.82098,1.0,1.0,2.0,0.0,0.0,1.0,62.0,157.0,12.0,37.59375,155.0,27.199219,0.2999878,1870.0,0
76.88196,0.0,1.0,3.0,0.0,0.0,0.0,114.0,112.0,26.0,36.19531,138.0,30.699219,2.199707,224.0,1
68.75598,0.0,2.0,1.0,0.0,0.0,1.0,78.0,92.0,12.0,35.39844,140.0,5.0,0.5999756,642.0,0
73.48096,1.0,2.0,2.0,1.0,0.0,2.0,104.0,107.0,22.0,38.59375,145.0,25.898438,1.5,1373.0,1
61.33298,1.0,1.0,2.0,0.0,0.0,1.0,109.0,72.0,16.0,36.39844,141.0,4.5,1.0998535,439.0,0
65.659,0.0,4.0,2.0,1.0,0.0,1.0,109.0,70.0,16.0,36.39844,133.0,23.699219,0.5999756,943.0,0
76.44897,0.0,1.0,1.0,0.0,0.0,1.0,108.0,140.0,20.0,39.0,144.0,14.798828,2.0,19.0,1
74.76495,0.0,3.0,1.0,1.0,0.0,1.0,100.0,153.0,48.0,39.19531,152.0,4.2998047,2.0996094,946.0,0
67.49896,0.0,1.0,1.0,0.0,0.0,0.0,113.0,68.0,20.0,36.5,138.0,5.2998047,10.3984375,250.0,1
53.12799,1.0,0.0,2.0,0.0,0.0,1.0,76.0,72.0,16.0,36.5,138.0,11.798828,1.0998535,879.0,0
67.461,1.0,1.0,1.0,0.0,0.0,0.0,79.0,74.0,20.0,36.5,143.0,10.0,1.0,579.0,0
66.73199,0.0,2.0,1.0,0.0,0.0,0.0,110.0,90.0,28.0,37.19531,140.0,9.199219,0.89990234,576.0,1
75.92297,0.0,2.0,1.0,0.0,0.0,1.0,48.0,170.0,33.0,38.59375,131.0,17.796875,5.0,23.0,1
49.78,1.0,1.0,1.0,0.0,0.0,0.0,58.0,115.0,26.0,35.29688,130.0,11.099609,1.5,355.0,0
44.85999,0.0,0.0,2.0,0.0,0.0,1.0,141.0,116.0,60.0,35.39844,130.0,11.599609,0.39996338,26.0,1
74.875,1.0,3.0,0.0,0.0,0.0,1.0,47.0,113.0,34.0,38.79688,143.0,18.597656,0.89990234,190.0,1
60.20798,1.0,3.0,1.0,0.0,0.0,0.0,102.0,114.0,20.0,36.89844,137.0,1.3999023,0.5999756,147.0,1
68.14197,0.0,0.0,1.0,0.0,0.0,1.0,68.0,80.0,22.0,36.0,139.0,9.3984375,2.5996094,1866.0,1
64.23798,1.0,1.0,2.0,1.0,0.0,1.0,62.0,114.0,24.0,38.19531,133.0,16.597656,1.0998535,569.0,0
58.28897,1.0,1.0,1.0,0.0,0.0,0.0,67.0,106.0,16.0,38.19531,130.0,5.1992188,0.39996338,25.0,1
47.35098,1.0,4.0,1.0,1.0,0.0,1.0,68.0,78.0,28.0,36.29688,136.0,12.199219,3.5,374.0,1
74.32996,0.0,2.0,1.0,0.0,0.0,1.0,103.0,100.0,25.0,36.09375,142.0,7.5,1.0,657.0,0
23.81699,0.0,1.0,2.0,0.0,0.0,0.0,127.0,140.0,28.0,37.89844,135.0,17.0,1.3999023,144.0,1
50.19598,1.0,2.0,1.0,0.0,0.0,1.0,103.0,80.0,20.0,36.09375,125.0,12.199219,3.7998047,1676.0,0
60.46799,0.0,5.0,1.0,0.0,0.0,1.0,115.0,139.0,32.0,37.69531,138.0,13.0,1.3999023,5.0,1
54.32397,0.0,5.0,2.0,0.0,0.0,1.0,110.0,122.0,28.0,37.89844,133.0,3.5,1.5,466.0,0
26.355,0.0,0.0,1.0,0.0,0.0,1.0,75.0,78.0,14.0,36.5,130.0,11.5,5.5,591.0,0
63.37,0.0,5.0,3.0,1.0,0.0,1.0,55.0,55.0,24.0,36.0,145.0,6.1992188,4.5996094,6.0,1
71.69098,0.0,2.0,1.0,0.0,0.0,1.0,55.0,152.0,50.0,38.0,138.0,10.5,7.5,4.0,1
67.35699,0.0,1.0,1.0,0.0,0.0,0.0,51.0,181.0,24.0,36.19531,133.0,10.0,1.1999512,485.0,0
64.77795,0.0,1.0,1.0,0.0,0.0,0.0,81.0,110.0,32.0,34.79688,135.0,14.599609,0.5999756,129.0,1
42.478,0.0,4.0,1.0,0.0,0.0,1.0,120.0,124.0,42.0,39.79688,134.0,14.699219,2.5,5.0,1
41.29199,0.0,1.0,1.0,0.0,0.0,0.0,64.0,67.0,35.0,36.89844,134.0,12.5,0.6999512,75.0,1
68.55597,1.0,0.0,1.0,0.0,0.0,1.0,75.0,76.0,24.0,36.29688,140.0,13.298828,1.1999512,1924.0,0
60.50699,1.0,3.0,1.0,0.0,0.0,1.0,101.0,98.0,20.0,37.59375,133.0,8.199219,1.1999512,1693.0,0
48.375,0.0,2.0,1.0,0.0,0.0,0.0,78.0,65.0,16.0,36.39844,136.0,5.0,1.7998047,50.0,1
85.39398,1.0,1.0,1.0,0.0,0.0,1.0,100.0,65.0,24.0,38.69531,132.0,10.599609,0.5999756,194.0,1
87.19196,1.0,1.0,1.0,1.0,0.0,1.0,30.0,55.0,10.0,37.59375,130.0,23.699219,2.5,6.0,1
33.59598,1.0,1.0,1.0,0.0,0.0,0.0,60.0,60.0,10.0,38.19531,134.0,14.798828,9.099609,348.0,0
33.67798,1.0,3.0,2.0,0.0,0.0,1.0,118.0,105.0,36.0,37.79688,147.0,13.298828,3.8999023,26.0,1
91.13794,1.0,4.0,1.0,0.0,1.0,1.0,117.0,72.0,20.0,38.19531,133.0,5.5996094,0.89990234,407.0,1
49.37198,0.0,1.0,1.0,0.0,0.0,0.0,87.0,56.0,16.0,36.59375,142.0,12.199219,0.79992676,324.0,1
71.34296,0.0,2.0,1.0,0.0,0.0,1.0,98.0,96.0,20.0,37.19531,136.0,13.298828,1.0998535,386.0,0
49.155,0.0,7.0,1.0,1.0,0.0,1.0,60.0,108.0,30.0,38.59375,136.0,22.199219,1.0,32.0,1
78.79297,1.0,2.0,2.0,1.0,0.0,2.0,70.0,115.0,42.0,38.19531,133.0,3.0996094,3.0,7.0,1
63.07498,0.0,1.0,1.0,0.0,0.0,1.0,73.0,112.0,20.0,36.79688,135.0,8.0,1.5998535,148.0,1
77.17499,1.0,2.0,1.0,0.0,0.0,1.0,82.0,72.0,20.0,36.0,138.0,7.7998047,1.1999512,183.0,1
66.79498,0.0,1.0,1.0,0.0,0.0,1.0,115.0,120.0,28.0,37.79688,145.0,24.398438,1.3999023,10.0,1
41.26498,0.0,6.0,1.0,0.0,0.0,2.0,160.0,116.0,8.0,34.19531,143.0,0.0,1.5,27.0,1
62.64999,0.0,0.0,1.0,0.0,0.0,1.0,121.0,110.0,20.0,38.59375,141.0,13.099609,1.5,18.0,1
76.03595,0.0,1.0,1.0,0.0,0.0,2.0,55.0,126.0,28.0,38.5,149.0,10.3984375,3.0,1485.0,1
30.53799,0.0,1.0,1.0,0.0,0.0,0.0,101.0,100.0,20.0,36.19531,135.0,16.699219,0.89990234,235.0,1
72.38098,0.0,3.0,1.0,1.0,0.0,1.0,117.0,106.0,30.0,35.69531,143.0,25.699219,1.1999512,63.0,1
82.57397,0.0,1.0,1.0,0.0,0.0,1.0,115.0,156.0,14.0,36.29688,139.0,12.599609,2.3999023,821.0,0
77.96594,1.0,3.0,1.0,1.0,0.0,1.0,95.0,94.0,28.0,37.79688,142.0,10.298828,2.5,1937.0,0
58.03998,0.0,1.0,2.0,0.0,0.0,0.0,83.0,75.0,18.0,36.79688,143.0,7.7998047,0.89990234,141.0,1
77.93799,0.0,5.0,1.0,0.0,0.0,1.0,73.0,156.0,28.0,35.89844,145.0,4.7998047,1.7998047,9.0,1
75.31799,0.0,4.0,1.0,1.0,0.0,1.0,75.0,100.0,22.0,36.0,134.0,10.5,0.79992676,19.0,1
66.16595,1.0,2.0,2.0,1.0,0.0,1.0,117.0,110.0,8.0,39.0,134.0,10.0,3.5,35.0,1
54.36798,0.0,0.0,1.0,0.0,0.0,1.0,61.0,150.0,52.0,39.29688,134.0,7.5996094,1.1999512,1324.0,0
72.01898,0.0,1.0,1.0,0.0,0.0,1.0,78.0,80.0,20.0,36.0,139.0,5.2998047,1.0998535,58.0,1
79.71497,1.0,3.0,1.0,0.0,0.0,2.0,58.0,75.0,30.0,36.39844,132.0,12.699219,1.5998535,870.0,0
70.84698,1.0,3.0,3.0,1.0,0.0,1.0,55.0,250.0,24.0,35.79688,131.0,14.298828,0.89990234,992.0,0
61.78497,0.0,2.0,1.0,0.0,0.0,1.0,108.0,105.0,26.0,35.69531,134.0,6.5,0.5,847.0,0
57.51099,0.0,3.0,1.0,0.0,0.0,1.0,63.0,57.0,20.0,35.69531,130.0,6.899414,1.2998047,6.0,1
74.49396,1.0,1.0,1.0,0.0,0.0,0.0,57.0,133.0,8.0,35.59375,137.0,7.399414,0.2999878,163.0,1
66.32196,1.0,6.0,1.0,1.0,0.0,0.0,73.0,80.0,25.0,36.09375,143.0,6.5,2.3999023,21.0,1
71.72095,0.0,1.0,1.0,0.0,0.0,1.0,70.0,107.0,11.0,36.69531,132.0,24.796875,1.3999023,572.0,0
66.00397,0.0,2.0,1.0,0.0,0.0,0.0,79.0,130.0,24.0,38.5,123.0,7.2998047,1.0998535,104.0,1
79.12396,0.0,3.0,1.0,1.0,0.0,0.0,84.0,72.0,20.0,34.89844,132.0,6.1992188,0.6999512,42.0,1
74.26398,0.0,3.0,1.0,0.0,0.0,1.0,40.0,65.0,20.0,36.44531,131.0,6.7998047,1.5,41.0,1
48.37799,0.0,1.0,1.0,0.0,0.0,2.0,45.0,100.0,20.0,38.29688,134.0,13.5,1.0,74.0,1
54.31097,1.0,6.0,1.0,1.0,0.0,1.0,144.0,65.0,36.0,39.19531,133.0,13.3984375,1.5998535,517.0,0
64.25494,0.0,4.0,1.0,0.0,0.0,2.0,64.0,100.0,28.0,36.19531,131.0,13.599609,0.79992676,442.0,0
86.50494,1.0,0.0,1.0,0.0,0.0,1.0,46.0,135.0,38.0,37.79688,136.0,10.099609,0.5,150.0,1
74.90997,1.0,1.0,1.0,0.0,0.0,1.0,106.0,84.0,22.0,37.0,142.0,11.3984375,0.79992676,18.0,1
82.98395,0.0,3.0,1.0,0.0,0.0,1.0,112.0,65.0,35.0,37.69531,137.0,11.3984375,0.5999756,283.0,1
63.07999,1.0,3.0,1.0,1.0,0.0,1.0,73.0,102.0,26.0,36.19531,131.0,11.099609,0.89990234,649.0,0
61.25897,1.0,5.0,1.0,1.0,0.0,1.0,59.0,117.0,12.0,35.69531,146.0,18.796875,1.1999512,5.0,1
62.37598,0.0,2.0,2.0,0.0,0.0,1.0,42.0,116.0,14.0,35.5,129.0,13.5,2.5996094,7.0,1
68.01398,1.0,2.0,0.0,1.0,0.0,1.0,90.0,100.0,10.0,37.29688,137.0,18.296875,3.199707,17.0,1
63.32098,1.0,2.0,1.0,0.0,0.0,2.0,77.0,132.0,28.0,36.39844,136.0,0.19998169,1.5,5.0,1
71.42499,1.0,5.0,1.0,1.0,0.0,1.0,55.0,55.0,26.0,35.69531,148.0,13.599609,0.5999756,7.0,1
69.10297,1.0,1.0,1.0,0.0,0.0,0.0,97.0,115.0,28.0,37.29688,145.0,10.699219,0.89990234,1479.0,1
74.75195,1.0,2.0,1.0,0.0,0.0,1.0,69.0,93.0,22.0,35.69531,130.0,10.298828,1.2998047,336.0,1
73.01794,1.0,0.0,3.0,0.0,0.0,1.0,73.0,65.0,16.0,38.39844,120.0,13.298828,1.0,1551.0,0
75.66095,0.0,2.0,1.0,0.0,0.0,1.0,55.0,70.0,22.0,36.69531,135.0,9.8984375,2.5996094,1542.0,0
45.19598,0.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,56.0,36.19531,134.0,2.199707,0.79992676,169.0,1
81.51398,1.0,3.0,1.0,1.0,0.0,1.0,61.0,104.0,24.0,35.59375,138.0,9.699219,1.2998047,1884.0,0
68.84296,0.0,3.0,1.0,0.0,0.0,0.0,60.0,108.0,10.0,38.39844,135.0,26.097656,2.199707,126.0,1
75.50195,1.0,1.0,1.0,0.0,0.0,0.0,104.0,70.0,22.0,36.39844,139.0,12.8984375,1.0,1551.0,0
77.24298,0.0,3.0,1.0,0.0,0.0,2.0,87.0,80.0,20.0,36.09375,139.0,12.3984375,1.6999512,583.0,1
71.51794,1.0,2.0,1.0,0.0,1.0,1.0,73.0,80.0,20.0,37.79688,138.0,6.0996094,0.79992676,759.0,0
44.29599,0.0,1.0,2.0,0.0,0.0,1.0,117.0,114.0,24.0,35.39844,142.0,8.599609,0.89990234,906.0,0
56.70898,0.0,2.0,1.0,0.0,0.0,1.0,115.0,101.0,28.0,36.79688,145.0,6.5,0.89990234,43.0,1
23.07999,0.0,1.0,2.0,0.0,0.0,1.0,106.0,72.0,32.0,39.0,134.0,7.0,1.0,1820.0,0
56.76898,1.0,0.0,1.0,0.0,0.0,1.0,100.0,120.0,26.0,36.09375,131.0,15.0,0.6999512,553.0,0
48.564,0.0,3.0,3.0,1.0,0.0,1.0,149.0,120.0,12.0,38.29688,139.0,15.8984375,14.699219,440.0,0
67.56494,0.0,3.0,1.0,1.0,0.0,1.0,63.0,80.0,20.0,37.09375,142.0,7.2998047,1.5998535,1069.0,0
68.45398,1.0,2.0,1.0,0.0,0.0,1.0,50.0,72.0,10.0,37.89844,137.0,5.399414,1.8999023,22.0,1
83.30695,0.0,2.0,1.0,0.0,0.0,1.0,73.0,76.0,20.0,36.89844,139.0,7.5,1.5,167.0,1
46.80099,0.0,2.0,1.0,0.0,0.0,1.0,66.0,108.0,26.0,35.89844,126.0,7.899414,1.7998047,55.0,1
42.66098,0.0,1.0,1.0,0.0,0.0,0.0,63.0,101.0,22.0,36.09375,148.0,4.0996094,0.79992676,7.0,1
54.15997,1.0,1.0,1.0,0.0,0.0,0.0,87.0,64.0,24.0,37.0,139.0,4.5996094,0.6999512,524.0,1
64.62994,0.0,7.0,1.0,1.0,0.0,1.0,55.0,66.0,6.0,36.59375,144.0,17.296875,4.0996094,298.0,1
60.03598,0.0,0.0,1.0,0.0,0.0,1.0,67.0,75.0,26.0,38.0,136.0,3.0996094,2.0,6.0,1
36.64899,1.0,1.0,1.0,0.0,0.0,0.0,70.0,104.0,20.0,36.79688,136.0,8.0,0.6999512,244.0,1
37.59299,0.0,1.0,5.0,0.0,0.0,1.0,103.0,120.0,28.0,36.5,139.0,7.2998047,0.79992676,391.0,1
79.04395,0.0,1.0,1.0,1.0,0.0,1.0,103.0,104.0,28.0,38.59375,136.0,16.199219,1.2998047,1184.0,1
40.73599,0.0,2.0,1.0,0.0,0.0,1.0,43.0,50.0,20.0,37.79688,139.0,80.0,2.5,991.0,0
41.50897,1.0,0.0,2.0,0.0,0.0,1.0,65.0,140.0,43.0,39.19531,145.0,28.5,1.1999512,180.0,1
84.82098,1.0,2.0,1.0,0.0,1.0,1.0,53.0,106.0,10.0,39.29688,147.0,14.798828,8.199219,13.0,1
83.11597,0.0,3.0,1.0,0.0,1.0,1.0,53.0,63.0,24.0,36.09375,145.0,14.5,1.0998535,135.0,1
59.73999,1.0,1.0,1.0,0.0,0.0,1.0,60.0,100.0,8.0,36.19531,141.0,9.798828,0.6999512,30.0,1
81.28998,1.0,3.0,1.0,0.0,0.0,1.0,72.0,74.0,16.0,36.59375,143.0,5.1992188,0.5999756,532.0,0
44.172,0.0,4.0,2.0,0.0,0.0,0.0,67.0,82.0,16.0,36.0,133.0,5.399414,0.89990234,24.0,1
78.073,0.0,1.0,1.0,0.0,0.0,1.0,68.0,122.0,40.0,36.19531,140.0,7.0996094,1.0,1664.0,1
66.47498,1.0,3.0,2.0,1.0,0.0,1.0,65.0,104.0,40.0,36.5,139.0,16.699219,1.1999512,972.0,0
45.85898,1.0,0.0,1.0,0.0,0.0,1.0,106.0,105.0,26.0,36.89844,143.0,17.597656,0.39996338,352.0,0
80.35895,1.0,4.0,1.0,0.0,0.0,2.0,70.0,80.0,35.0,37.0,140.0,4.2998047,1.0998535,1642.0,0
71.82196,0.0,3.0,2.0,0.0,0.0,2.0,60.0,64.0,24.0,35.5,138.0,5.6992188,1.0,1977.0,0
69.98199,1.0,1.0,2.0,0.0,0.0,1.0,63.0,110.0,26.0,36.5,130.0,11.199219,1.5,680.0,1
69.71899,0.0,4.0,1.0,1.0,0.0,0.0,108.0,70.0,12.0,36.29688,140.0,25.296875,7.399414,68.0,1
76.77197,0.0,0.0,1.0,0.0,0.0,1.0,70.0,60.0,20.0,38.79688,133.0,18.097656,1.0998535,1584.0,0
79.49597,1.0,2.0,1.0,0.0,0.0,1.0,57.0,80.0,20.0,36.09375,137.0,11.699219,1.5,629.0,0
60.40799,0.0,6.0,1.0,0.0,0.0,1.0,62.0,55.0,28.0,36.39844,137.0,9.798828,1.1999512,342.0,1
37.21597,1.0,1.0,2.0,0.0,0.0,1.0,79.0,68.0,28.0,36.29688,137.0,9.3984375,1.7998047,10.0,1
76.11798,0.0,3.0,1.0,0.0,0.0,1.0,97.0,74.0,20.0,35.79688,140.0,4.1992188,1.7998047,510.0,1
64.16394,0.0,1.0,1.0,0.0,0.0,2.0,78.0,124.0,24.0,35.79688,128.0,10.0,0.5,537.0,0
94.26996,1.0,2.0,1.0,0.0,0.0,2.0,43.0,70.0,30.0,35.59375,151.0,32.898438,1.7998047,5.0,1
41.42599,0.0,3.0,1.0,0.0,0.0,1.0,102.0,125.0,28.0,37.89844,142.0,21.597656,0.39996338,773.0,0
69.008,0.0,1.0,1.0,0.0,0.0,1.0,62.0,135.0,41.0,38.89844,132.0,18.097656,1.0,3.0,1
75.23895,0.0,2.0,1.0,0.0,0.0,1.0,105.0,95.0,12.0,38.5,135.0,14.5,0.89990234,58.0,1
83.20294,1.0,4.0,1.0,1.0,0.0,1.0,77.0,70.0,20.0,36.09375,141.0,8.298828,1.0,1421.0,0
74.409,0.0,0.0,1.0,0.0,0.0,1.0,47.0,67.0,20.0,38.89844,137.0,12.099609,1.0998535,69.0,1
38.491,0.0,1.0,1.0,0.0,0.0,1.0,123.0,125.0,38.0,39.79688,134.0,12.8984375,0.6999512,1821.0,0
53.55197,0.0,2.0,1.0,0.0,0.0,1.0,70.0,111.0,28.0,38.69531,147.0,10.099609,0.5999756,1765.0,0
20.09599,1.0,3.0,2.0,1.0,0.0,1.0,63.0,125.0,32.0,39.0,130.0,16.5,1.3999023,365.0,1
58.823,1.0,1.0,1.0,0.0,0.0,0.0,97.0,92.0,20.0,37.19531,134.0,15.8984375,0.79992676,503.0,1
72.10699,0.0,2.0,1.0,0.0,0.0,1.0,80.0,118.0,16.0,36.0,136.0,20.5,0.89990234,126.0,1
52.89499,1.0,2.0,1.0,0.0,0.0,1.0,47.0,108.0,26.0,36.39844,136.0,3.7998047,3.8999023,112.0,1
50.29199,0.0,1.0,1.0,0.0,0.0,0.0,59.0,102.0,22.0,36.79688,131.0,31.0,7.1992188,1699.0,0
27.32399,0.0,1.0,4.0,0.0,0.0,2.0,77.0,144.0,36.0,38.89844,147.0,0.09999084,1.3999023,7.0,1
62.133,0.0,4.0,1.0,0.0,0.0,1.0,47.0,80.0,20.0,36.79688,132.0,11.5,3.0,13.0,1
47.439,1.0,2.0,1.0,0.0,0.0,1.0,104.0,113.0,20.0,36.19531,144.0,17.296875,0.5,323.0,1
54.93997,1.0,2.0,1.0,1.0,0.0,2.0,132.0,73.0,27.0,38.19531,139.0,6.0996094,6.2998047,54.0,1
66.17896,0.0,2.0,2.0,0.0,0.0,1.0,72.0,95.0,29.0,36.79688,142.0,14.298828,0.79992676,553.0,0
85.41498,0.0,3.0,1.0,0.0,1.0,1.0,36.0,46.0,32.0,39.5,136.0,13.0,5.0996094,4.0,1
67.98596,0.0,2.0,1.0,0.0,0.0,0.0,122.0,115.0,8.0,38.09375,138.0,11.0,0.2999878,10.0,1
71.60596,1.0,1.0,1.0,0.0,0.0,1.0,68.0,120.0,28.0,38.19531,127.0,8.8984375,0.6999512,1931.0,0
49.48099,1.0,1.0,1.0,0.0,0.0,1.0,57.0,100.0,22.0,37.39844,130.0,4.6992188,0.5999756,1613.0,0
31.625,0.0,3.0,2.0,0.0,0.0,2.0,119.0,50.0,22.0,36.5,137.0,8.298828,1.0998535,687.0,0
69.06799,0.0,3.0,1.0,1.0,0.0,1.0,64.0,150.0,12.0,39.29688,134.0,9.699219,0.5999756,537.0,0
83.57794,0.0,1.0,1.0,0.0,0.0,2.0,67.0,130.0,34.0,38.79688,133.0,19.199219,2.7998047,17.0,1
37.396,0.0,0.0,2.0,1.0,0.0,1.0,61.0,126.0,10.0,38.39844,153.0,6.899414,1.0998535,1593.0,0
79.47198,0.0,1.0,1.0,0.0,0.0,0.0,68.0,78.0,22.0,35.79688,138.0,7.7998047,0.89990234,228.0,1
74.25598,1.0,1.0,1.0,0.0,0.0,0.0,104.0,74.0,24.0,38.0,136.0,7.2998047,1.0998535,111.0,1
49.12299,0.0,3.0,1.0,0.0,0.0,1.0,63.0,74.0,24.0,36.79688,118.0,6.6992188,1.2998047,141.0,1
67.19495,0.0,2.0,2.0,0.0,0.0,1.0,76.0,150.0,9.0,35.79688,129.0,20.296875,0.79992676,661.0,1
74.95697,0.0,1.0,1.0,0.0,0.0,0.0,119.0,87.0,20.0,36.09375,138.0,14.599609,1.1999512,52.0,1
49.125,1.0,1.0,1.0,0.0,0.0,0.0,72.0,45.0,20.0,36.29688,139.0,4.7998047,1.0998535,60.0,1
44.42999,0.0,2.0,1.0,0.0,0.0,1.0,103.0,68.0,24.0,38.59375,145.0,8.298828,1.0998535,1388.0,0
70.81195,1.0,4.0,1.0,0.0,0.0,2.0,115.0,106.0,24.0,38.5,134.0,10.5,1.0,27.0,1
93.22699,1.0,3.0,1.0,0.0,1.0,2.0,79.0,76.0,24.0,36.5,133.0,9.199219,0.5999756,101.0,1
72.35895,0.0,2.0,1.0,0.0,0.0,1.0,109.0,82.0,20.0,37.79688,141.0,10.599609,1.1999512,446.0,1
63.41998,0.0,3.0,1.0,0.0,0.0,1.0,123.0,79.0,32.0,35.09375,135.0,7.7998047,1.7998047,72.0,1
69.10895,0.0,1.0,1.0,0.0,0.0,2.0,119.0,110.0,50.0,38.0,134.0,6.5996094,0.5999756,37.0,1
54.63898,0.0,3.0,1.0,1.0,0.0,1.0,121.0,130.0,24.0,36.29688,133.0,16.699219,0.6999512,1745.0,0
25.62099,1.0,2.0,2.0,0.0,0.0,1.0,139.0,138.0,28.0,36.29688,150.0,16.0,1.0,45.0,1
70.75195,1.0,2.0,1.0,0.0,0.0,0.0,103.0,76.0,16.0,36.69531,141.0,12.8984375,0.89990234,179.0,1
66.08099,0.0,3.0,1.0,0.0,0.0,0.0,79.0,65.0,18.0,35.79688,138.0,4.7998047,1.0,509.0,1
74.52399,0.0,1.0,1.0,1.0,0.0,1.0,129.0,136.0,12.0,39.09375,140.0,19.199219,0.39996338,944.0,0
48.931,0.0,1.0,2.0,0.0,0.0,1.0,111.0,74.0,8.0,38.89844,138.0,13.798828,1.0,1538.0,0
42.883,0.0,5.0,1.0,0.0,0.0,1.0,73.0,100.0,20.0,37.69531,136.0,9.5,2.0,356.0,0
26.10799,1.0,1.0,2.0,0.0,0.0,0.0,155.0,50.0,26.0,35.5,147.0,9.298828,1.7998047,19.0,1
53.75198,0.0,1.0,1.0,0.0,0.0,1.0,67.0,130.0,10.0,37.89844,138.0,22.796875,0.89990234,15.0,1
77.98798,1.0,2.0,1.0,0.0,0.0,1.0,113.0,82.0,25.0,37.59375,137.0,15.199219,0.39996338,180.0,1
70.23096,1.0,1.0,1.0,0.0,0.0,1.0,63.0,72.0,24.0,36.69531,136.0,14.199219,1.5,51.0,1
49.68698,0.0,3.0,1.0,0.0,0.0,1.0,125.0,61.0,8.0,38.19531,140.0,13.3984375,0.79992676,633.0,0
49.99899,1.0,4.0,2.0,1.0,0.0,1.0,107.0,70.0,24.0,36.39844,138.0,6.899414,1.7998047,702.0,0
86.80896,1.0,0.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,36.09375,138.0,4.5996094,1.5,50.0,1
83.17596,0.0,2.0,2.0,0.0,0.0,1.0,96.0,73.0,24.0,35.0,134.0,4.6992188,1.5998535,614.0,1
62.245,1.0,3.0,1.0,1.0,0.0,0.0,53.0,60.0,28.0,35.69531,134.0,15.298828,1.6999512,536.0,0
59.38397,1.0,3.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,38.89844,140.0,14.5,6.7998047,91.0,1
80.58295,0.0,3.0,1.0,1.0,0.0,1.0,117.0,100.0,24.0,36.39844,141.0,7.399414,1.2998047,5.0,1
67.74298,1.0,4.0,1.0,0.0,0.0,1.0,71.0,110.0,8.0,37.79688,133.0,7.7998047,1.2998047,9.0,1
44.05499,0.0,2.0,1.0,0.0,0.0,1.0,73.0,70.0,16.0,35.89844,129.0,16.898438,1.1999512,602.0,1
72.28497,0.0,0.0,1.0,0.0,0.0,1.0,117.0,68.0,46.0,39.19531,145.0,12.699219,1.0,1988.0,0
70.24194,1.0,4.0,2.0,0.0,0.0,1.0,106.0,98.0,22.0,36.0,142.0,9.798828,1.0998535,1857.0,0
75.01398,0.0,3.0,1.0,0.0,0.0,2.0,59.0,96.0,38.0,35.69531,126.0,21.597656,1.2998047,137.0,1
73.69196,0.0,4.0,1.0,0.0,0.0,2.0,69.0,160.0,28.0,38.5,130.0,16.597656,1.0,30.0,1
45.18799,0.0,1.0,1.0,0.0,0.0,1.0,74.0,142.0,36.0,39.59375,134.0,14.0,2.0,20.0,1
29.05699,1.0,2.0,2.0,0.0,0.0,2.0,57.0,164.0,72.0,38.39844,125.0,22.597656,0.39996338,61.0,1
60.64899,1.0,4.0,1.0,1.0,0.0,2.0,0.0,0.0,0.0,36.09375,143.0,12.199219,0.89990234,92.0,1
41.69199,0.0,2.0,1.0,0.0,0.0,0.0,102.0,70.0,30.0,36.89844,142.0,10.599609,1.0,295.0,1
73.62097,0.0,1.0,1.0,0.0,0.0,0.0,40.0,80.0,20.0,38.79688,137.0,12.798828,1.0,80.0,1
61.284,0.0,3.0,1.0,0.0,0.0,1.0,81.0,70.0,25.0,36.39844,131.0,14.099609,1.0,129.0,1
22.894,1.0,2.0,2.0,0.0,0.0,1.0,67.0,68.0,24.0,36.59375,136.0,9.8984375,0.6999512,425.0,0
31.20299,0.0,4.0,1.0,0.0,0.0,1.0,77.0,114.0,34.0,36.79688,137.0,18.0,0.79992676,1427.0,0
63.67099,0.0,1.0,1.0,0.0,0.0,0.0,87.0,108.0,36.0,37.69531,139.0,26.0,0.79992676,70.0,1
56.36099,0.0,0.0,1.0,0.0,0.0,0.0,75.0,72.0,6.0,36.19531,141.0,13.0,1.1999512,292.0,1
68.87897,0.0,3.0,1.0,1.0,0.0,1.0,72.0,105.0,14.0,36.19531,135.0,6.0996094,1.1999512,652.0,0
54.73798,0.0,2.0,1.0,0.0,0.0,1.0,62.0,115.0,35.0,37.89844,126.0,13.199219,0.39996338,352.0,0
82.34094,0.0,2.0,1.0,0.0,0.0,1.0,87.0,124.0,23.0,38.79688,136.0,15.0,1.0998535,4.0,1
80.13696,1.0,0.0,1.0,0.0,0.0,1.0,111.0,56.0,26.0,36.0,140.0,6.1992188,0.79992676,621.0,1
47.03897,0.0,2.0,1.0,0.0,0.0,1.0,92.0,100.0,24.0,36.5,130.0,8.0,0.6999512,1794.0,0
89.547,1.0,2.0,1.0,0.0,0.0,1.0,75.0,74.0,24.0,35.89844,136.0,14.0,1.5,141.0,1
50.51099,1.0,0.0,1.0,0.0,0.0,1.0,70.0,82.0,22.0,36.39844,136.0,14.798828,0.79992676,636.0,0
65.65594,1.0,1.0,1.0,0.0,0.0,1.0,105.0,60.0,24.0,36.59375,139.0,12.0,1.8999023,771.0,0
53.03198,0.0,2.0,1.0,0.0,0.0,1.0,67.0,112.0,15.0,35.59375,134.0,7.899414,1.0998535,1517.0,0
67.28296,1.0,3.0,1.0,0.0,0.0,1.0,75.0,68.0,10.0,38.09375,141.0,20.296875,1.0,785.0,0
70.034,0.0,0.0,1.0,0.0,0.0,1.0,133.0,106.0,10.0,38.09375,143.0,18.796875,1.0,1566.0,0
48.30399,1.0,1.0,2.0,0.0,0.0,0.0,96.0,122.0,24.0,39.19531,132.0,16.296875,0.39996338,116.0,1
69.81195,1.0,2.0,1.0,0.0,0.0,1.0,62.0,64.0,31.0,37.89844,140.0,8.3984375,3.199707,724.0,0
47.49298,0.0,2.0,1.0,0.0,0.0,0.0,62.0,65.0,29.0,37.89844,142.0,12.5,1.2998047,404.0,1
55.56198,1.0,1.0,1.0,0.0,0.0,1.0,73.0,115.0,24.0,35.59375,128.0,8.8984375,1.0,770.0,0
25.618,1.0,3.0,2.0,0.0,0.0,1.0,59.0,100.0,33.0,35.59375,130.0,15.699219,3.2998047,12.0,1
65.41296,1.0,2.0,2.0,1.0,0.0,1.0,57.0,110.0,90.0,34.5,133.0,19.699219,2.5,7.0,1
64.02997,0.0,2.0,1.0,0.0,0.0,1.0,62.0,65.0,22.0,36.5,132.0,4.5,2.0996094,30.0,1
70.21997,0.0,2.0,2.0,0.0,0.0,1.0,68.0,125.0,30.0,36.59375,136.0,6.1992188,3.0,1059.0,0
60.44397,0.0,2.0,1.0,1.0,0.0,0.0,144.0,78.0,20.0,37.59375,134.0,10.3984375,1.1999512,360.0,1
39.29898,0.0,4.0,1.0,0.0,0.0,1.0,66.0,48.0,20.0,34.79688,138.0,13.099609,1.6999512,837.0,0
36.33099,0.0,0.0,1.0,0.0,0.0,1.0,120.0,125.0,30.0,39.19531,131.0,12.798828,0.6999512,15.0,1
77.57397,1.0,1.0,1.0,0.0,0.0,2.0,131.0,76.0,24.0,39.39844,132.0,0.08999634,1.6999512,1328.0,0
85.185,1.0,0.0,1.0,0.0,0.0,1.0,53.0,125.0,30.0,38.79688,138.0,14.298828,1.3999023,3.0,1
85.06494,1.0,2.0,1.0,0.0,0.0,1.0,74.0,77.0,20.0,36.59375,134.0,5.899414,1.0,74.0,1
66.57599,0.0,1.0,1.0,0.0,0.0,0.0,64.0,64.0,24.0,36.79688,131.0,13.8984375,2.3999023,5.0,1
55.16199,1.0,1.0,1.0,0.0,0.0,0.0,57.0,145.0,38.0,35.79688,142.0,15.3984375,1.3999023,66.0,1
59.48798,0.0,0.0,2.0,0.0,0.0,1.0,60.0,135.0,44.0,38.69531,132.0,30.0,0.79992676,1444.0,0
68.78894,0.0,3.0,1.0,1.0,0.0,1.0,65.0,61.0,20.0,36.69531,134.0,5.5996094,1.6999512,450.0,1
44.383,0.0,2.0,2.0,0.0,0.0,1.0,98.0,115.0,36.0,35.09375,145.0,1.0,2.699707,162.0,1
63.37,0.0,0.0,3.0,0.0,0.0,1.0,72.0,60.0,34.0,37.89844,126.0,8.699219,0.79992676,825.0,0
60.49597,1.0,2.0,1.0,0.0,0.0,1.0,113.0,138.0,32.0,38.29688,143.0,21.699219,0.79992676,10.0,1
19.60599,1.0,0.0,1.0,0.0,0.0,1.0,48.0,131.0,12.0,38.79688,155.0,6.0996094,1.0998535,5.0,1
28.50699,0.0,1.0,2.0,0.0,0.0,1.0,121.0,69.0,22.0,36.29688,134.0,21.199219,5.2998047,1435.0,0
52.28497,0.0,3.0,1.0,1.0,0.0,1.0,104.0,101.0,28.0,36.29688,138.0,17.398438,0.6999512,617.0,1
54.409,1.0,1.0,1.0,0.0,0.0,1.0,103.0,140.0,24.0,37.59375,133.0,29.097656,2.7998047,5.0,1
53.15799,1.0,1.0,1.0,0.0,0.0,1.0,80.0,60.0,20.0,36.5,139.0,2.0996094,1.0998535,20.0,1
19.92599,0.0,0.0,1.0,0.0,0.0,1.0,125.0,136.0,44.0,38.69531,144.0,9.199219,0.6999512,1438.0,0
68.78595,0.0,4.0,1.0,0.0,0.0,0.0,113.0,98.0,28.0,35.29688,134.0,7.5,2.0996094,185.0,1
71.95599,1.0,3.0,1.0,1.0,0.0,2.0,113.0,63.0,36.0,35.89844,136.0,12.599609,1.2998047,1008.0,0
76.46497,1.0,3.0,1.0,1.0,0.0,1.0,85.0,92.0,20.0,36.39844,132.0,7.0996094,1.6999512,17.0,1
67.92596,1.0,1.0,1.0,0.0,0.0,2.0,100.0,110.0,10.0,39.0,135.0,16.796875,0.5999756,14.0,1
65.59094,1.0,0.0,1.0,0.0,0.0,1.0,53.0,80.0,38.0,39.69531,138.0,7.7998047,0.5999756,1475.0,0
38.45599,0.0,3.0,1.0,1.0,0.0,1.0,82.0,122.0,22.0,38.0,131.0,13.0,0.5,1977.0,0
71.79199,1.0,1.0,1.0,0.0,0.0,0.0,63.0,110.0,25.0,36.0,130.0,7.0996094,3.5996094,7.0,1
51.49597,0.0,6.0,1.0,0.0,0.0,2.0,68.0,79.0,15.0,36.29688,132.0,8.0,1.0998535,69.0,1
61.19598,1.0,1.0,2.0,1.0,0.0,1.0,0.0,0.0,0.0,38.39844,128.0,19.796875,0.5,582.0,0
62.37598,0.0,3.0,2.0,0.0,0.0,2.0,108.0,70.0,12.0,35.89844,127.0,5.399414,5.1992188,14.0,1
51.54797,0.0,2.0,1.0,0.0,0.0,1.0,80.0,110.0,22.0,36.39844,136.0,6.0996094,0.79992676,1544.0,0
60.23297,0.0,1.0,0.0,0.0,0.0,0.0,79.0,160.0,16.0,36.39844,134.0,19.898438,1.7998047,17.0,1
45.37198,0.0,6.0,1.0,1.0,0.0,1.0,115.0,98.0,28.0,35.79688,141.0,11.199219,1.1999512,113.0,1
84.66498,0.0,1.0,1.0,0.0,0.0,2.0,142.0,65.0,30.0,39.0,140.0,16.0,1.0,384.0,0
50.05099,0.0,2.0,1.0,0.0,0.0,2.0,105.0,122.0,30.0,36.89844,137.0,8.099609,1.0998535,56.0,1
76.909,0.0,2.0,1.0,0.0,0.0,0.0,63.0,76.0,24.0,36.39844,135.0,6.399414,1.3999023,320.0,1
65.57697,0.0,2.0,1.0,0.0,0.0,1.0,52.0,70.0,30.0,38.29688,142.0,3.7998047,1.5,12.0,1
43.362,0.0,1.0,1.0,0.0,0.0,1.0,99.0,69.0,24.0,36.29688,136.0,11.0,0.6999512,999.0,0
50.71298,0.0,0.0,1.0,0.0,0.0,1.0,117.0,72.0,24.0,38.59375,138.0,18.796875,0.89990234,5.0,1
72.70898,0.0,4.0,1.0,0.0,0.0,1.0,105.0,81.0,10.0,38.19531,133.0,11.3984375,2.0,1020.0,1
70.78699,0.0,3.0,1.0,0.0,0.0,0.0,68.0,69.0,32.0,36.29688,132.0,14.099609,1.5,129.0,1
21.092,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,40.0,34.89844,136.0,12.298828,1.1999512,724.0,0
70.46997,1.0,1.0,1.0,0.0,0.0,1.0,50.0,80.0,10.0,36.39844,135.0,29.296875,0.5999756,100.0,1
30.53799,0.0,0.0,1.0,0.0,0.0,1.0,82.0,115.0,30.0,37.59375,123.0,1.5,1.0,468.0,0
81.82599,1.0,5.0,1.0,0.0,1.0,2.0,110.0,80.0,22.0,36.59375,134.0,10.298828,1.5,6.0,1
31.099,1.0,2.0,3.0,1.0,0.0,1.0,118.0,111.0,24.0,36.29688,143.0,7.1992188,0.79992676,1544.0,0
44.97498,1.0,1.0,1.0,0.0,0.0,0.0,146.0,120.0,10.0,38.5,153.0,17.898438,0.79992676,245.0,1
55.198,0.0,0.0,1.0,0.0,0.0,1.0,110.0,106.0,10.0,38.0,145.0,18.898438,1.1999512,552.0,1
78.07794,1.0,2.0,1.0,0.0,0.0,1.0,67.0,80.0,20.0,36.69531,133.0,4.6992188,0.79992676,355.0,1
29.97899,0.0,1.0,1.0,0.0,0.0,2.0,77.0,126.0,30.0,37.79688,141.0,14.5,0.89990234,1362.0,0
58.71899,0.0,0.0,1.0,0.0,0.0,1.0,53.0,124.0,34.0,39.19531,153.0,20.699219,4.399414,1558.0,0
66.784,0.0,3.0,1.0,1.0,0.0,0.0,65.0,125.0,29.0,36.29688,133.0,10.798828,9.099609,155.0,1
79.59198,1.0,2.0,1.0,0.0,0.0,1.0,111.0,170.0,28.0,36.19531,135.0,0.39996338,7.7998047,615.0,0
72.54999,0.0,0.0,1.0,0.0,0.0,1.0,62.0,130.0,10.0,36.69531,142.0,23.796875,1.5,1956.0,0
63.64999,1.0,2.0,1.0,1.0,0.0,2.0,105.0,104.0,24.0,36.19531,123.0,2.2998047,7.399414,44.0,1
45.56299,0.0,1.0,1.0,0.0,0.0,0.0,50.0,115.0,20.0,36.5,139.0,18.296875,5.6992188,756.0,0
69.67297,0.0,3.0,1.0,1.0,0.0,1.0,66.0,79.0,20.0,36.39844,135.0,12.599609,1.1999512,411.0,0
83.31299,0.0,2.0,1.0,0.0,0.0,1.0,76.0,70.0,24.0,36.59375,137.0,7.0,1.0,648.0,0
72.33398,0.0,2.0,1.0,1.0,0.0,1.0,99.0,60.0,20.0,35.79688,143.0,7.899414,1.6999512,2006.0,0
75.90094,0.0,3.0,1.0,1.0,0.0,1.0,112.0,45.0,35.0,39.0,133.0,11.798828,0.79992676,645.0,1
75.02795,0.0,2.0,1.0,1.0,0.0,1.0,112.0,145.0,67.0,38.29688,138.0,3.0996094,1.0,853.0,0
52.37198,0.0,3.0,2.0,0.0,0.0,1.0,102.0,80.0,18.0,37.0,140.0,15.5,1.0,644.0,1
81.57196,1.0,2.0,1.0,0.0,0.0,2.0,113.0,134.0,42.0,38.59375,132.0,6.899414,0.89990234,33.0,1
78.33295,1.0,2.0,1.0,0.0,0.0,1.0,97.0,74.0,24.0,35.89844,135.0,11.699219,1.0998535,468.0,0
52.26797,1.0,1.0,1.0,0.0,0.0,0.0,83.0,100.0,20.0,36.09375,138.0,11.3984375,0.79992676,11.0,1
68.78296,1.0,3.0,2.0,1.0,0.0,1.0,61.0,135.0,8.0,37.69531,142.0,15.798828,1.0,604.0,1
50.11398,0.0,2.0,2.0,0.0,0.0,1.0,115.0,100.0,28.0,36.69531,141.0,5.7998047,0.89990234,1551.0,0
60.487,1.0,5.0,1.0,1.0,1.0,2.0,127.0,50.0,10.0,36.59375,134.0,11.798828,3.0,875.0,1
94.60095,1.0,4.0,1.0,0.0,1.0,1.0,66.0,116.0,16.0,37.89844,133.0,8.699219,2.7998047,13.0,1
70.26398,1.0,2.0,1.0,0.0,0.0,0.0,60.0,77.0,20.0,38.69531,134.0,12.8984375,0.79992676,22.0,1
77.19397,0.0,0.0,1.0,0.0,0.0,1.0,100.0,74.0,20.0,37.59375,139.0,11.5,1.8999023,23.0,1
66.146,0.0,3.0,1.0,0.0,0.0,1.0,52.0,65.0,16.0,36.0,126.0,9.8984375,1.8999023,7.0,1
49.87,0.0,1.0,1.0,0.0,0.0,2.0,57.0,165.0,28.0,41.19531,133.0,0.09999084,1.6999512,5.0,1
47.702,0.0,3.0,1.0,1.0,0.0,1.0,125.0,115.0,36.0,38.0,142.0,22.5,0.6999512,543.0,1
59.047,1.0,2.0,1.0,0.0,0.0,1.0,114.0,69.0,24.0,36.5,141.0,5.399414,1.5,490.0,0
47.84399,1.0,1.0,0.0,1.0,0.0,1.0,117.0,75.0,40.0,38.39844,141.0,10.0,2.5996094,4.0,1
69.83398,1.0,4.0,1.0,0.0,0.0,1.0,127.0,150.0,12.0,38.79688,146.0,13.798828,1.2998047,15.0,1
37.51099,0.0,2.0,2.0,1.0,0.0,1.0,66.0,140.0,14.0,38.79688,154.0,3.0,1.0998535,8.0,1
71.37897,0.0,1.0,1.0,0.0,0.0,2.0,68.0,99.0,28.0,36.29688,136.0,18.398438,0.79992676,220.0,1
70.41797,1.0,1.0,3.0,0.0,0.0,0.0,71.0,80.0,24.0,35.79688,135.0,15.0,1.6999512,612.0,0
74.81195,0.0,0.0,1.0,0.0,0.0,1.0,76.0,68.0,16.0,36.5,138.0,3.3999023,0.79992676,24.0,1
68.31995,0.0,3.0,1.0,0.0,0.0,1.0,99.0,100.0,24.0,36.69531,138.0,2.5,1.2998047,3.0,1
38.86398,1.0,4.0,2.0,0.0,0.0,1.0,117.0,122.0,12.0,38.89844,134.0,6.0996094,1.5998535,1907.0,0
43.50699,0.0,2.0,1.0,0.0,0.0,1.0,71.0,66.0,14.0,35.39844,134.0,13.298828,0.89990234,530.0,1
44.03,0.0,2.0,1.0,0.0,0.0,1.0,73.0,130.0,22.0,37.39844,137.0,7.1992188,1.2998047,4.0,1
77.84296,0.0,1.0,1.0,1.0,0.0,1.0,67.0,73.0,12.0,36.29688,131.0,7.5,5.5996094,618.0,0
62.5,1.0,1.0,1.0,0.0,0.0,0.0,113.0,80.0,20.0,36.0,138.0,6.5,0.89990234,229.0,1
81.02698,1.0,2.0,1.0,0.0,0.0,1.0,53.0,80.0,20.0,36.09375,141.0,5.6992188,0.89990234,1733.0,0
78.87195,1.0,2.0,1.0,1.0,0.0,1.0,67.0,70.0,8.0,35.89844,133.0,9.8984375,5.2998047,55.0,1
60.40198,0.0,2.0,1.0,0.0,0.0,1.0,80.0,106.0,18.0,37.0,137.0,9.099609,1.0998535,1944.0,0
70.83899,0.0,4.0,1.0,1.0,0.0,1.0,53.0,52.0,28.0,36.59375,137.0,4.7998047,0.79992676,1227.0,1
50.26999,0.0,3.0,2.0,0.0,0.0,1.0,97.0,65.0,24.0,36.5,136.0,12.599609,1.0,397.0,1
71.461,1.0,4.0,1.0,1.0,0.0,2.0,68.0,134.0,28.0,35.19531,132.0,28.0,5.899414,1562.0,0
58.741,0.0,2.0,1.0,0.0,0.0,1.0,47.0,105.0,20.0,35.79688,130.0,8.199219,1.2998047,172.0,1
57.34399,0.0,3.0,1.0,0.0,0.0,1.0,73.0,114.0,16.0,35.29688,142.0,8.0,1.2998047,120.0,1
79.159,0.0,5.0,2.0,1.0,1.0,1.0,75.0,104.0,40.0,38.29688,143.0,5.2998047,0.79992676,15.0,1
62.26398,0.0,3.0,2.0,1.0,0.0,1.0,74.0,132.0,36.0,38.79688,135.0,2.0996094,0.6999512,450.0,0
77.88098,1.0,1.0,1.0,0.0,0.0,0.0,63.0,98.0,30.0,38.19531,144.0,14.599609,1.3999023,38.0,1
55.29398,0.0,0.0,1.0,0.0,0.0,1.0,80.0,110.0,12.0,36.79688,136.0,7.6992188,0.79992676,5.0,1
69.41296,0.0,2.0,1.0,1.0,0.0,1.0,124.0,50.0,52.0,38.69531,132.0,10.5,0.89990234,3.0,1
81.85095,0.0,1.0,1.0,0.0,0.0,1.0,47.0,70.0,24.0,37.89844,139.0,9.599609,0.6999512,726.0,1
79.60596,1.0,4.0,1.0,1.0,0.0,1.0,109.0,106.0,28.0,38.09375,136.0,5.1992188,0.79992676,15.0,1
50.57599,1.0,2.0,1.0,0.0,0.0,1.0,55.0,75.0,12.0,36.19531,147.0,5.2998047,5.0996094,1657.0,0
43.12097,0.0,3.0,1.0,0.0,0.0,1.0,148.0,160.0,42.0,39.0,144.0,6.0,0.89990234,11.0,1
58.26099,0.0,0.0,1.0,0.0,0.0,1.0,69.0,117.0,26.0,36.89844,134.0,16.796875,5.0996094,423.0,0
63.61099,1.0,2.0,1.0,0.0,0.0,1.0,62.0,105.0,20.0,35.39844,137.0,4.899414,1.0,474.0,0
34.98398,0.0,3.0,2.0,1.0,0.0,1.0,73.0,105.0,32.0,36.59375,136.0,10.199219,1.2998047,31.0,1
52.88199,1.0,1.0,1.0,0.0,0.0,1.0,48.0,105.0,60.0,37.89844,134.0,15.298828,1.5,504.0,1
50.14398,0.0,2.0,1.0,1.0,0.0,1.0,60.0,125.0,13.0,38.79688,149.0,6.0996094,1.3999023,691.0,0
63.76999,0.0,0.0,1.0,0.0,0.0,1.0,83.0,80.0,20.0,38.29688,133.0,6.0,1.6999512,548.0,1
59.37598,0.0,2.0,2.0,1.0,0.0,2.0,70.0,120.0,32.0,37.0,138.0,0.6999512,0.89990234,110.0,1
61.74399,0.0,1.0,1.0,0.0,0.0,1.0,137.0,60.0,10.0,35.0,147.0,12.599609,0.79992676,7.0,1
84.85999,0.0,2.0,2.0,0.0,0.0,1.0,103.0,80.0,22.0,37.79688,142.0,14.3984375,1.3999023,1478.0,1
62.41998,0.0,2.0,2.0,0.0,0.0,1.0,104.0,98.0,24.0,36.29688,130.0,10.3984375,2.699707,1088.0,1
31.72899,1.0,0.0,2.0,0.0,0.0,1.0,130.0,80.0,20.0,37.0,144.0,6.899414,2.699707,397.0,0
42.25299,0.0,1.0,1.0,0.0,0.0,1.0,112.0,104.0,20.0,37.59375,138.0,3.699707,0.6999512,122.0,1
64.06799,1.0,1.0,1.0,0.0,0.0,0.0,114.0,110.0,14.0,35.79688,138.0,13.099609,0.5999756,166.0,1
64.30096,1.0,2.0,1.0,0.0,0.0,0.0,49.0,121.0,36.0,37.69531,145.0,13.599609,5.0996094,1020.0,0
58.08398,1.0,1.0,2.0,1.0,0.0,1.0,69.0,60.0,16.0,36.59375,133.0,5.0996094,1.3999023,11.0,1
68.99396,1.0,4.0,1.0,1.0,0.0,1.0,53.0,114.0,10.0,39.29688,151.0,12.798828,4.0996094,5.0,1
59.995,1.0,2.0,3.0,0.0,0.0,2.0,77.0,95.0,40.0,36.19531,133.0,4.1992188,0.89990234,642.0,1
83.33997,0.0,4.0,2.0,0.0,0.0,2.0,93.0,80.0,20.0,36.39844,141.0,5.7998047,1.1999512,1443.0,1
60.63797,0.0,1.0,1.0,0.0,0.0,2.0,106.0,70.0,26.0,37.39844,157.0,13.0,0.89990234,41.0,1
74.25598,1.0,1.0,1.0,1.0,0.0,1.0,147.0,69.0,8.0,36.89844,141.0,13.199219,0.89990234,1074.0,0
95.70697,1.0,2.0,1.0,0.0,1.0,1.0,65.0,115.0,40.0,36.0,137.0,35.09375,1.6999512,3.0,1
83.05798,0.0,4.0,1.0,0.0,0.0,1.0,101.0,60.0,24.0,35.69531,133.0,11.3984375,2.0996094,39.0,1
76.55597,0.0,3.0,1.0,0.0,0.0,0.0,137.0,81.0,20.0,35.89844,134.0,9.3984375,0.89990234,15.0,1
62.25299,0.0,3.0,1.0,0.0,0.0,1.0,57.0,115.0,24.0,35.0,133.0,0.2999878,0.89990234,725.0,0
61.22699,1.0,1.0,1.0,0.0,0.0,0.0,75.0,120.0,48.0,38.29688,138.0,26.199219,1.5998535,40.0,1
54.237,0.0,0.0,0.0,0.0,0.0,1.0,103.0,60.0,24.0,36.09375,134.0,7.2998047,0.79992676,5.0,1
22.89899,1.0,0.0,1.0,0.0,0.0,1.0,67.0,116.0,10.0,38.09375,133.0,11.5,0.6999512,127.0,1
61.23999,1.0,3.0,2.0,1.0,0.0,1.0,129.0,70.0,16.0,36.09375,143.0,6.7998047,0.79992676,28.0,1
62.88599,1.0,1.0,1.0,0.0,0.0,1.0,127.0,120.0,35.0,40.0,139.0,10.298828,1.0998535,332.0,1
64.85699,0.0,2.0,1.0,1.0,0.0,0.0,73.0,65.0,32.0,38.59375,135.0,10.5,1.6999512,536.0,1
65.96594,0.0,2.0,1.0,1.0,0.0,1.0,48.0,79.0,16.0,36.29688,136.0,5.0996094,1.3999023,320.0,1
76.21399,1.0,2.0,1.0,0.0,0.0,1.0,107.0,110.0,12.0,36.39844,143.0,11.199219,1.1999512,1003.0,0
54.32999,0.0,2.0,1.0,0.0,0.0,1.0,75.0,110.0,30.0,38.29688,134.0,13.3984375,0.6999512,1477.0,0
52.98297,0.0,0.0,1.0,0.0,0.0,0.0,132.0,110.0,11.0,36.39844,128.0,6.2998047,4.0,493.0,0
62.22897,0.0,4.0,1.0,1.0,0.0,1.0,101.0,66.0,24.0,35.59375,137.0,18.398438,1.1999512,820.0,0
53.24799,0.0,0.0,1.0,0.0,0.0,1.0,129.0,99.0,28.0,37.79688,134.0,16.5,0.89990234,18.0,1
74.72998,1.0,4.0,1.0,1.0,0.0,1.0,53.0,60.0,20.0,35.59375,144.0,5.6992188,1.7998047,9.0,1
71.26898,0.0,1.0,1.0,0.0,0.0,0.0,79.0,81.0,36.0,36.19531,122.0,9.3984375,1.2998047,553.0,0
75.21399,0.0,6.0,1.0,0.0,1.0,2.0,40.0,110.0,50.0,38.19531,139.0,15.5,0.6999512,4.0,1
82.09399,0.0,2.0,1.0,1.0,0.0,1.0,0.0,0.0,0.0,35.59375,135.0,11.5,2.2998047,6.0,1
68.92499,0.0,4.0,1.0,0.0,0.0,1.0,72.0,68.0,10.0,36.59375,142.0,13.298828,0.89990234,512.0,0
47.26099,0.0,2.0,2.0,0.0,0.0,1.0,63.0,100.0,20.0,37.09375,142.0,7.5996094,1.1999512,266.0,1
40.375,0.0,0.0,3.0,0.0,0.0,1.0,83.0,80.0,20.0,36.69531,143.0,9.8984375,1.0,1909.0,0
64.909,0.0,2.0,1.0,1.0,0.0,0.0,67.0,52.0,16.0,37.69531,135.0,5.399414,1.3999023,22.0,1
54.146,0.0,1.0,1.0,0.0,0.0,0.0,117.0,90.0,14.0,37.0,133.0,18.398438,1.0,824.0,1
57.793,1.0,0.0,1.0,0.0,0.0,1.0,23.0,0.0,24.0,36.0,164.0,6.6992188,6.0,3.0,1
68.90094,0.0,1.0,1.0,0.0,0.0,0.0,73.0,94.0,20.0,36.59375,129.0,4.899414,0.5999756,21.0,1
89.487,1.0,2.0,1.0,0.0,0.0,1.0,100.0,86.0,18.0,37.29688,138.0,14.3984375,0.5999756,1950.0,0
71.49597,0.0,2.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,38.19531,140.0,9.3984375,0.79992676,23.0,1
70.89398,1.0,3.0,1.0,1.0,0.0,1.0,119.0,100.0,8.0,36.79688,133.0,11.8984375,9.8984375,6.0,1
69.28998,0.0,2.0,1.0,1.0,0.0,1.0,107.0,104.0,20.0,36.19531,139.0,13.8984375,1.1999512,6.0,1
47.48297,1.0,0.0,0.0,0.0,0.0,1.0,73.0,125.0,16.0,38.59375,137.0,20.796875,0.79992676,5.0,1
72.35596,1.0,1.0,1.0,0.0,0.0,1.0,120.0,80.0,20.0,36.59375,138.0,6.2998047,1.1999512,24.0,1
55.84399,0.0,1.0,2.0,0.0,0.0,1.0,100.0,72.0,32.0,38.39844,133.0,8.3984375,0.89990234,665.0,0
52.62097,0.0,1.0,1.0,0.0,0.0,2.0,46.0,72.0,28.0,37.89844,125.0,80.59375,3.699707,17.0,1
40.17499,1.0,1.0,1.0,0.0,0.0,1.0,76.0,64.0,12.0,36.39844,137.0,5.0996094,1.0998535,898.0,0
69.42596,1.0,1.0,1.0,0.0,0.0,2.0,135.0,65.0,35.0,36.5,127.0,22.898438,6.2998047,6.0,1
68.50897,0.0,1.0,2.0,0.0,0.0,0.0,111.0,69.0,39.0,38.39844,136.0,16.5,0.89990234,177.0,1
67.94495,0.0,1.0,1.0,0.0,0.0,1.0,107.0,80.0,20.0,37.5,140.0,8.699219,1.0,223.0,1
58.32199,1.0,1.0,1.0,0.0,0.0,1.0,55.0,58.0,24.0,38.79688,133.0,10.5,1.0998535,22.0,1
63.159,0.0,3.0,1.0,0.0,0.0,0.0,65.0,94.0,21.0,36.09375,130.0,7.0,0.79992676,114.0,1
84.32898,0.0,4.0,1.0,1.0,0.0,1.0,108.0,74.0,24.0,36.09375,136.0,11.798828,1.0998535,667.0,1
64.56897,0.0,1.0,1.0,0.0,0.0,0.0,143.0,128.0,32.0,36.19531,137.0,23.5,0.79992676,387.0,1
56.961,0.0,3.0,1.0,0.0,0.0,1.0,71.0,77.0,32.0,37.0,135.0,6.0,0.79992676,1998.0,0
66.53796,0.0,3.0,1.0,0.0,0.0,1.0,59.0,54.0,20.0,35.29688,131.0,8.5,2.8999023,43.0,1
62.70798,0.0,1.0,1.0,0.0,0.0,0.0,80.0,70.0,22.0,36.0,135.0,9.8984375,1.0,7.0,1
55.62799,0.0,0.0,1.0,0.0,0.0,1.0,63.0,110.0,12.0,38.5,128.0,11.599609,1.1999512,60.0,1
73.47595,1.0,2.0,1.0,1.0,0.0,2.0,97.0,125.0,26.0,38.29688,134.0,23.398438,1.2998047,173.0,1
25.49199,1.0,2.0,1.0,0.0,0.0,2.0,103.0,145.0,46.0,39.0,125.0,2.7998047,1.0998535,4.0,1
74.40094,0.0,4.0,1.0,1.0,0.0,1.0,57.0,50.0,26.0,38.19531,139.0,19.398438,2.199707,4.0,1
51.88498,1.0,1.0,1.0,0.0,0.0,0.0,63.0,80.0,7.0,38.0,142.0,29.097656,3.199707,9.0,1
44.20297,1.0,5.0,1.0,0.0,0.0,1.0,80.0,60.0,22.0,36.0,140.0,10.099609,1.5998535,536.0,0
38.87698,0.0,4.0,1.0,0.0,0.0,1.0,112.0,125.0,14.0,38.19531,142.0,12.298828,2.2998047,135.0,1
49.66699,1.0,1.0,1.0,0.0,0.0,1.0,61.0,51.0,24.0,39.19531,139.0,8.298828,0.6999512,986.0,0
62.20898,0.0,2.0,1.0,0.0,0.0,1.0,68.0,115.0,35.0,37.89844,134.0,10.599609,2.2998047,601.0,1
55.13797,0.0,1.0,1.0,0.0,0.0,0.0,73.0,84.0,12.0,38.5,139.0,9.798828,0.5999756,65.0,1
45.418,0.0,2.0,1.0,0.0,0.0,0.0,97.0,100.0,24.0,37.29688,137.0,10.798828,1.0998535,827.0,1
64.08997,1.0,1.0,1.0,0.0,0.0,1.0,119.0,106.0,10.0,36.89844,130.0,21.199219,1.3999023,9.0,1
20.83199,0.0,1.0,1.0,0.0,0.0,2.0,0.0,0.0,0.0,37.79688,132.0,5.7998047,3.5996094,3.0,1
70.89697,0.0,4.0,1.0,1.0,0.0,0.0,108.0,104.0,32.0,35.79688,139.0,14.5,1.0,20.0,1
71.81396,0.0,2.0,1.0,0.0,0.0,0.0,111.0,130.0,36.0,36.29688,130.0,7.7998047,1.0998535,7.0,1
76.28998,0.0,2.0,1.0,0.0,0.0,0.0,69.0,126.0,36.0,35.69531,132.0,0.89990234,0.89990234,4.0,1
36.71198,0.0,0.0,1.0,0.0,0.0,1.0,131.0,120.0,10.0,38.19531,136.0,11.298828,0.79992676,19.0,1
62.80399,0.0,4.0,1.0,0.0,0.0,1.0,104.0,136.0,25.0,36.29688,136.0,5.5996094,0.5,1503.0,1
84.62994,1.0,3.0,1.0,0.0,0.0,1.0,80.0,60.0,30.0,36.09375,138.0,9.8984375,1.1999512,24.0,1
56.50897,0.0,2.0,2.0,0.0,0.0,1.0,112.0,107.0,23.0,38.69531,133.0,19.898438,1.5,169.0,1
68.83496,0.0,2.0,1.0,0.0,0.0,0.0,77.0,85.0,20.0,36.79688,137.0,11.699219,1.6999512,347.0,1
59.79498,1.0,4.0,1.0,0.0,0.0,2.0,71.0,114.0,20.0,36.89844,133.0,0.2999878,1.6999512,1012.0,0
41.52197,0.0,2.0,1.0,1.0,0.0,0.0,101.0,72.0,14.0,35.89844,141.0,6.5,1.0,97.0,1
71.31799,0.0,2.0,2.0,0.0,0.0,1.0,102.0,88.0,28.0,36.5,146.0,11.298828,0.79992676,14.0,1
73.52496,1.0,1.0,1.0,0.0,0.0,0.0,76.0,83.0,16.0,35.79688,140.0,8.699219,1.0,52.0,1
54.52197,0.0,1.0,1.0,0.0,0.0,2.0,75.0,126.0,28.0,36.29688,140.0,4.899414,1.0998535,137.0,1
45.89999,0.0,0.0,3.0,0.0,0.0,0.0,71.0,54.0,20.0,36.5,138.0,6.6992188,1.1999512,212.0,1
76.07697,0.0,2.0,1.0,0.0,0.0,0.0,58.0,69.0,20.0,36.39844,140.0,10.798828,1.5,18.0,1
36.73898,1.0,1.0,2.0,0.0,0.0,1.0,47.0,124.0,36.0,35.79688,136.0,0.79992676,2.0996094,1036.0,0
83.92297,1.0,3.0,2.0,1.0,1.0,1.0,115.0,113.0,34.0,38.09375,147.0,15.3984375,1.8999023,750.0,0
56.92798,1.0,1.0,1.0,0.0,0.0,0.0,117.0,126.0,24.0,36.39844,135.0,9.298828,1.0998535,10.0,1
66.34595,1.0,2.0,1.0,0.0,0.0,1.0,97.0,100.0,32.0,36.59375,139.0,10.5,1.0998535,1916.0,0
25.95799,0.0,2.0,1.0,0.0,0.0,2.0,123.0,115.0,32.0,35.29688,129.0,2.199707,1.5998535,7.0,1
65.14697,1.0,1.0,1.0,0.0,0.0,0.0,83.0,106.0,22.0,36.39844,136.0,8.099609,0.6999512,27.0,1
90.57599,1.0,2.0,1.0,0.0,0.0,1.0,73.0,60.0,25.0,35.39844,142.0,5.5,1.6999512,9.0,1
77.112,0.0,2.0,1.0,1.0,0.0,1.0,110.0,120.0,34.0,38.79688,135.0,20.5,1.8999023,465.0,1
32.43799,1.0,0.0,3.0,0.0,0.0,1.0,80.0,128.0,24.0,36.09375,135.0,13.099609,1.0998535,519.0,0
70.59296,0.0,2.0,4.0,0.0,0.0,0.0,78.0,100.0,16.0,36.79688,132.0,0.5,0.6999512,135.0,1
83.49896,0.0,1.0,1.0,0.0,0.0,2.0,111.0,58.0,28.0,33.79688,135.0,7.0,5.5,8.0,1
67.11298,0.0,2.0,2.0,1.0,0.0,1.0,67.0,114.0,8.0,39.09375,132.0,19.699219,2.0996094,1564.0,1
65.51697,0.0,2.0,1.0,0.0,0.0,0.0,80.0,86.0,20.0,37.5,138.0,7.0996094,1.2998047,197.0,1
71.745,1.0,3.0,1.0,1.0,0.0,1.0,53.0,82.0,20.0,36.39844,139.0,11.5,2.0996094,328.0,1
64.047,1.0,2.0,1.0,0.0,0.0,1.0,71.0,83.0,20.0,35.5,137.0,5.6992188,1.8999023,345.0,1
20.523,0.0,4.0,0.0,1.0,0.0,2.0,110.0,118.0,32.0,36.79688,142.0,0.04999542,0.79992676,66.0,1
53.66199,0.0,1.0,1.0,0.0,0.0,0.0,104.0,69.0,24.0,37.0,142.0,3.3999023,0.6999512,90.0,1
69.40497,0.0,4.0,1.0,0.0,0.0,1.0,75.0,155.0,34.0,38.29688,142.0,11.3984375,1.7998047,388.0,1
59.40598,0.0,2.0,4.0,0.0,0.0,1.0,78.0,80.0,24.0,37.0,132.0,7.1992188,1.0,1278.0,1
69.59094,0.0,3.0,1.0,1.0,0.0,1.0,63.0,80.0,25.0,35.59375,135.0,11.0,2.199707,816.0,1
70.09698,0.0,0.0,1.0,0.0,0.0,1.0,73.0,65.0,7.0,36.5,138.0,10.599609,1.3999023,483.0,0
42.88599,1.0,1.0,1.0,0.0,0.0,0.0,62.0,81.0,16.0,36.39844,138.0,2.3999023,0.89990234,240.0,1
71.409,1.0,2.0,1.0,0.0,0.0,0.0,73.0,150.0,22.0,35.69531,138.0,14.298828,1.0,7.0,1
50.78699,1.0,1.0,2.0,1.0,0.0,1.0,53.0,118.0,20.0,38.69531,137.0,7.899414,0.6999512,384.0,0
71.77295,0.0,1.0,1.0,0.0,0.0,1.0,43.0,120.0,28.0,35.5,137.0,11.798828,0.5999756,213.0,1
52.75598,1.0,2.0,1.0,1.0,0.0,1.0,38.0,0.0,0.0,38.19531,156.0,15.3984375,0.79992676,3.0,1
70.43695,1.0,3.0,2.0,1.0,0.0,1.0,109.0,74.0,20.0,36.09375,134.0,6.5,1.0,7.0,1
73.91095,0.0,1.0,1.0,0.0,0.0,1.0,77.0,80.0,30.0,38.39844,133.0,9.699219,1.0998535,14.0,1
70.35199,1.0,3.0,1.0,1.0,0.0,1.0,79.0,69.0,26.0,35.89844,134.0,9.798828,1.1999512,1360.0,1
68.85095,0.0,2.0,1.0,0.0,0.0,2.0,85.0,56.0,20.0,36.09375,138.0,11.199219,1.1999512,1821.0,0
77.13098,0.0,1.0,1.0,0.0,0.0,2.0,127.0,79.0,24.0,35.09375,138.0,7.899414,2.2998047,1034.0,0
82.57098,1.0,3.0,1.0,1.0,0.0,1.0,117.0,140.0,30.0,40.19531,141.0,18.097656,1.0998535,490.0,0
53.599,1.0,2.0,2.0,0.0,0.0,1.0,135.0,120.0,4.0,38.0,139.0,8.099609,1.0,895.0,0
76.03296,0.0,0.0,1.0,0.0,0.0,0.0,110.0,104.0,24.0,38.59375,136.0,13.3984375,1.1999512,524.0,1
62.04498,0.0,2.0,1.0,0.0,0.0,1.0,101.0,91.0,26.0,36.59375,143.0,4.6992188,2.3999023,667.0,1
68.97998,0.0,6.0,1.0,0.0,0.0,2.0,83.0,100.0,25.0,36.09375,135.0,14.5,0.89990234,387.0,1
66.02899,0.0,3.0,1.0,0.0,0.0,2.0,133.0,73.0,24.0,35.79688,132.0,4.7998047,0.79992676,93.0,1
68.80798,1.0,3.0,2.0,1.0,0.0,1.0,94.0,84.0,20.0,36.39844,128.0,5.399414,1.6999512,870.0,1
56.97998,0.0,2.0,1.0,0.0,0.0,2.0,89.0,90.0,36.0,38.79688,137.0,100.0,1.5998535,127.0,1
43.62997,1.0,0.0,1.0,0.0,0.0,1.0,53.0,110.0,26.0,38.89844,132.0,11.199219,0.79992676,1442.0,0
66.64197,1.0,1.0,1.0,0.0,0.0,0.0,46.0,160.0,32.0,36.0,139.0,8.8984375,0.5999756,181.0,1
40.70398,0.0,3.0,2.0,0.0,0.0,1.0,79.0,116.0,24.0,37.79688,141.0,7.5996094,1.0,99.0,1
77.94098,0.0,1.0,1.0,0.0,0.0,2.0,61.0,156.0,26.0,35.69531,140.0,11.298828,1.3999023,5.0,1
53.29999,1.0,0.0,3.0,0.0,0.0,1.0,97.0,70.0,20.0,37.0,140.0,5.1992188,0.89990234,19.0,1
39.685,1.0,0.0,1.0,1.0,0.0,1.0,62.0,125.0,24.0,39.19531,139.0,36.695312,7.6992188,1995.0,0
66.99194,0.0,1.0,1.0,0.0,0.0,0.0,101.0,71.0,24.0,35.59375,137.0,12.099609,0.89990234,289.0,1
67.47699,0.0,4.0,1.0,1.0,0.0,2.0,54.0,103.0,24.0,36.39844,133.0,9.8984375,1.5998535,17.0,1
70.43695,0.0,2.0,1.0,0.0,0.0,1.0,82.0,63.0,24.0,35.89844,132.0,8.298828,1.1999512,1769.0,0
39.159,0.0,2.0,1.0,0.0,0.0,0.0,52.0,140.0,28.0,38.19531,139.0,31.097656,0.5999756,6.0,1
66.62299,1.0,0.0,1.0,0.0,0.0,1.0,52.0,100.0,22.0,36.5,127.0,10.599609,1.7998047,602.0,0
64.39398,0.0,2.0,1.0,1.0,0.0,0.0,63.0,80.0,12.0,37.79688,137.0,12.5,2.0996094,576.0,1
46.38998,1.0,1.0,2.0,1.0,0.0,1.0,108.0,110.0,36.0,36.19531,148.0,8.699219,1.1999512,667.0,0
54.98199,0.0,2.0,1.0,0.0,0.0,1.0,129.0,178.0,34.0,36.79688,134.0,21.898438,3.2998047,393.0,1
42.62299,1.0,1.0,1.0,0.0,0.0,0.0,57.0,70.0,20.0,36.09375,142.0,19.796875,1.3999023,937.0,0
56.13998,0.0,1.0,1.0,0.0,0.0,1.0,109.0,80.0,20.0,36.59375,139.0,5.399414,1.8999023,1949.0,0
68.0,1.0,0.0,1.0,0.0,0.0,1.0,76.0,129.0,30.0,36.59375,136.0,7.899414,0.5999756,413.0,0
59.439,1.0,4.0,1.0,0.0,0.0,1.0,66.0,127.0,27.0,38.59375,139.0,8.798828,5.0996094,97.0,1
67.64099,0.0,1.0,1.0,0.0,0.0,0.0,95.0,92.0,28.0,35.79688,141.0,3.8999023,1.0,35.0,1
73.40198,0.0,2.0,1.0,0.0,0.0,2.0,137.0,140.0,30.0,39.19531,139.0,1.7998047,2.2998047,11.0,1
41.39398,0.0,1.0,1.0,0.0,0.0,0.0,125.0,75.0,20.0,36.79688,137.0,8.099609,1.2998047,33.0,1
30.69099,1.0,0.0,1.0,0.0,0.0,1.0,76.0,72.0,26.0,36.39844,136.0,18.398438,0.6999512,717.0,0
80.82098,0.0,4.0,2.0,1.0,1.0,2.0,55.0,72.0,35.0,36.89844,140.0,7.6992188,0.6999512,160.0,1
81.24799,0.0,1.0,1.0,0.0,0.0,0.0,116.0,73.0,24.0,38.09375,148.0,16.097656,1.3999023,714.0,0
52.02197,0.0,5.0,3.0,0.0,0.0,1.0,108.0,55.0,32.0,38.39844,145.0,3.7998047,1.5,1063.0,0
64.97998,1.0,1.0,1.0,1.0,0.0,1.0,115.0,134.0,26.0,37.89844,129.0,19.699219,2.8999023,24.0,1
47.73398,0.0,2.0,2.0,0.0,0.0,1.0,43.0,90.0,22.0,36.0,126.0,5.2998047,1.1999512,806.0,1
53.16098,1.0,4.0,1.0,1.0,0.0,2.0,63.0,136.0,8.0,36.79688,136.0,19.296875,2.7998047,56.0,1
54.28299,1.0,1.0,1.0,0.0,0.0,1.0,50.0,155.0,40.0,37.29688,140.0,10.0,0.89990234,335.0,1
77.44299,0.0,3.0,1.0,0.0,0.0,1.0,83.0,65.0,20.0,36.09375,141.0,10.599609,1.0,31.0,1
54.59497,0.0,1.0,1.0,0.0,0.0,0.0,56.0,145.0,55.0,38.69531,143.0,6.0996094,1.5,420.0,1
36.00497,1.0,2.0,1.0,1.0,0.0,1.0,63.0,72.0,10.0,36.39844,133.0,9.3984375,0.79992676,109.0,1
71.69897,0.0,3.0,1.0,0.0,0.0,2.0,72.0,105.0,24.0,35.0,142.0,22.199219,1.6999512,13.0,1
66.71295,0.0,2.0,1.0,0.0,0.0,1.0,100.0,118.0,24.0,36.69531,135.0,14.699219,1.0998535,6.0,1
64.01398,1.0,2.0,2.0,0.0,0.0,1.0,121.0,106.0,12.0,38.29688,143.0,10.8984375,0.79992676,944.0,0
54.09399,1.0,4.0,1.0,1.0,0.0,0.0,110.0,146.0,11.0,36.19531,142.0,15.5,2.199707,62.0,1
70.18799,1.0,0.0,2.0,0.0,0.0,1.0,76.0,120.0,28.0,38.09375,131.0,4.0,1.8999023,926.0,0
35.07498,1.0,2.0,1.0,0.0,0.0,1.0,151.0,133.0,41.0,34.29688,133.0,31.296875,5.7998047,1495.0,0
58.27499,1.0,1.0,2.0,0.0,0.0,1.0,77.0,115.0,12.0,37.29688,144.0,16.597656,0.89990234,607.0,1
53.51099,1.0,1.0,1.0,0.0,0.0,0.0,115.0,125.0,45.0,38.5,137.0,15.8984375,0.6999512,88.0,1
46.85797,0.0,0.0,1.0,0.0,0.0,1.0,68.0,100.0,29.0,38.09375,144.0,28.699219,6.2998047,11.0,1
71.64398,0.0,2.0,1.0,0.0,0.0,2.0,56.0,70.0,6.0,37.79688,143.0,10.5,1.1999512,48.0,1
75.30695,1.0,3.0,1.0,1.0,0.0,1.0,132.0,119.0,24.0,36.19531,133.0,14.699219,1.0,887.0,0
58.94897,0.0,4.0,1.0,0.0,0.0,2.0,49.0,60.0,24.0,38.39844,132.0,18.097656,0.5999756,667.0,0
71.39795,1.0,1.0,1.0,0.0,0.0,1.0,141.0,167.0,0.0,35.79688,140.0,30.5,0.79992676,3.0,1
71.00598,1.0,2.0,1.0,0.0,0.0,1.0,29.0,59.0,24.0,37.0,132.0,5.7998047,5.0,28.0,1
35.38898,1.0,1.0,2.0,0.0,0.0,1.0,55.0,199.0,10.0,39.39844,138.0,10.199219,2.0996094,637.0,0
80.30695,1.0,1.0,1.0,0.0,0.0,1.0,71.0,88.0,26.0,37.69531,134.0,9.798828,1.1999512,299.0,1
30.92999,1.0,1.0,2.0,0.0,0.0,1.0,117.0,100.0,20.0,37.39844,136.0,17.5,7.1992188,1735.0,0
71.82495,0.0,4.0,1.0,0.0,0.0,0.0,129.0,129.0,36.0,38.59375,137.0,24.199219,1.0998535,3.0,1
47.64999,0.0,3.0,1.0,0.0,0.0,1.0,107.0,110.0,28.0,36.29688,132.0,15.699219,1.0,1847.0,0
76.849,1.0,2.0,1.0,0.0,1.0,2.0,57.0,80.0,28.0,38.69531,138.0,12.699219,0.6999512,7.0,1
59.34799,0.0,2.0,1.0,0.0,0.0,2.0,55.0,68.0,13.0,35.59375,140.0,13.199219,0.89990234,113.0,1
53.04898,1.0,0.0,0.0,0.0,0.0,2.0,62.0,136.0,27.0,37.89844,150.0,2.2998047,1.3999023,6.0,1
65.77399,0.0,1.0,1.0,0.0,0.0,0.0,75.0,138.0,32.0,36.0,135.0,7.1992188,0.79992676,24.0,1
66.12695,0.0,0.0,1.0,0.0,0.0,1.0,140.0,70.0,28.0,37.59375,142.0,21.699219,0.79992676,951.0,0
42.215,1.0,0.0,2.0,0.0,0.0,1.0,160.0,130.0,42.0,38.29688,133.0,29.898438,0.6999512,1345.0,0
62.17697,1.0,2.0,2.0,1.0,0.0,1.0,63.0,104.0,28.0,36.79688,146.0,10.3984375,2.3999023,1907.0,0
80.58295,0.0,1.0,1.0,0.0,0.0,0.0,125.0,145.0,20.0,39.5,155.0,13.599609,1.7998047,14.0,1
59.55099,0.0,1.0,1.0,0.0,0.0,0.0,68.0,145.0,32.0,37.69531,140.0,13.699219,0.79992676,8.0,1
53.95798,1.0,2.0,1.0,0.0,0.0,1.0,57.0,88.0,30.0,39.0,137.0,11.798828,1.1999512,619.0,0
57.487,0.0,1.0,1.0,0.0,0.0,2.0,70.0,100.0,9.0,36.19531,139.0,10.0,0.89990234,37.0,1
65.71698,1.0,1.0,1.0,0.0,0.0,1.0,55.0,107.0,13.0,37.69531,136.0,14.3984375,1.5998535,41.0,1
61.41498,0.0,2.0,1.0,0.0,0.0,2.0,64.0,98.0,20.0,35.19531,135.0,15.5,2.2998047,43.0,1
62.67798,1.0,1.0,1.0,0.0,0.0,0.0,108.0,96.0,20.0,36.5,132.0,13.199219,0.79992676,3.0,1
73.04596,1.0,1.0,1.0,0.0,0.0,1.0,106.0,62.0,10.0,37.89844,138.0,14.599609,2.2998047,692.0,0
85.74396,0.0,4.0,1.0,0.0,1.0,1.0,69.0,68.0,8.0,36.39844,138.0,19.097656,8.798828,10.0,1
72.87598,0.0,3.0,1.0,0.0,0.0,0.0,135.0,116.0,28.0,35.89844,137.0,16.398438,1.2998047,193.0,1
35.90399,1.0,1.0,2.0,0.0,0.0,0.0,105.0,104.0,24.0,36.19531,154.0,11.3984375,1.1999512,669.0,0
25.83699,0.0,0.0,1.0,0.0,0.0,1.0,55.0,100.0,9.0,35.69531,132.0,17.597656,6.399414,979.0,0
76.26294,1.0,0.0,1.0,0.0,0.0,1.0,83.0,89.0,18.0,36.79688,134.0,6.2998047,0.79992676,755.0,0
75.27399,0.0,3.0,1.0,1.0,0.0,1.0,63.0,45.0,32.0,36.09375,135.0,1.5998535,1.7998047,10.0,1
73.89996,0.0,2.0,1.0,1.0,0.0,1.0,78.0,106.0,26.0,38.59375,139.0,12.599609,1.1999512,1818.0,0
65.79297,0.0,1.0,1.0,0.0,0.0,0.0,93.0,76.0,20.0,36.59375,136.0,15.5,1.1999512,161.0,1
80.35895,0.0,1.0,2.0,0.0,0.0,0.0,130.0,125.0,28.0,36.29688,139.0,35.398438,0.89990234,28.0,1
66.5,0.0,2.0,2.0,0.0,0.0,1.0,64.0,69.0,20.0,36.39844,142.0,5.2998047,3.0,133.0,1
72.19397,1.0,3.0,1.0,0.0,0.0,1.0,64.0,108.0,10.0,37.79688,141.0,9.3984375,2.0,513.0,0
69.56897,0.0,3.0,1.0,0.0,0.0,0.0,113.0,121.0,24.0,36.59375,138.0,13.0,1.1999512,174.0,1
43.90399,0.0,1.0,1.0,0.0,0.0,1.0,111.0,68.0,10.0,38.29688,134.0,13.199219,1.0,1437.0,0
27.29099,1.0,1.0,1.0,0.0,0.0,1.0,107.0,125.0,35.0,39.39844,144.0,16.796875,2.3999023,910.0,0
63.26099,0.0,3.0,2.0,0.0,0.0,1.0,112.0,120.0,10.0,36.29688,148.0,7.5996094,4.899414,5.0,1
70.45898,1.0,1.0,1.0,0.0,0.0,1.0,61.0,65.0,36.0,38.29688,137.0,8.8984375,1.5,1669.0,0
67.71497,1.0,1.0,1.0,0.0,0.0,1.0,72.0,72.0,22.0,36.5,133.0,8.798828,0.89990234,1036.0,0
56.36697,0.0,3.0,1.0,0.0,0.0,1.0,103.0,65.0,28.0,38.19531,141.0,9.5,1.1999512,4.0,1
84.01898,0.0,4.0,1.0,0.0,0.0,1.0,100.0,100.0,20.0,37.0,136.0,11.099609,0.5999756,887.0,1
79.88495,1.0,1.0,1.0,0.0,0.0,1.0,59.0,112.0,20.0,37.89844,143.0,13.5,0.79992676,2029.0,0
53.03198,0.0,0.0,1.0,0.0,0.0,1.0,62.0,42.0,16.0,36.09375,139.0,7.1992188,1.5,973.0,0
55.96399,0.0,4.0,1.0,0.0,0.0,2.0,77.0,110.0,24.0,39.0,146.0,12.8984375,0.89990234,1346.0,0
38.784,0.0,1.0,1.0,0.0,0.0,0.0,103.0,90.0,20.0,36.5,139.0,23.097656,0.89990234,38.0,1
67.53699,0.0,2.0,2.0,0.0,0.0,1.0,100.0,84.0,24.0,36.29688,140.0,6.0,0.6999512,54.0,1
65.01294,1.0,1.0,2.0,0.0,0.0,1.0,142.0,105.0,10.0,35.39844,137.0,6.0,1.7998047,11.0,1
75.03094,1.0,2.0,1.0,0.0,0.0,1.0,99.0,70.0,16.0,36.39844,137.0,24.199219,7.7998047,794.0,0
76.76099,1.0,2.0,1.0,1.0,0.0,0.0,67.0,92.0,20.0,36.39844,130.0,11.3984375,0.5999756,8.0,1
66.20398,0.0,4.0,1.0,0.0,0.0,1.0,64.0,141.0,48.0,38.39844,146.0,14.3984375,0.6999512,22.0,1
63.95599,0.0,2.0,3.0,0.0,0.0,1.0,68.0,100.0,16.0,36.0,125.0,8.099609,1.5998535,21.0,1
47.97299,0.0,0.0,1.0,0.0,0.0,1.0,68.0,77.0,22.0,36.0,122.0,11.099609,1.1999512,3.0,1
71.84399,1.0,0.0,1.0,0.0,0.0,1.0,108.0,112.0,37.0,40.19531,145.0,13.298828,0.6999512,1978.0,0
70.35199,1.0,1.0,3.0,1.0,0.0,1.0,83.0,80.0,35.0,35.59375,136.0,7.0,1.1999512,118.0,1
56.96597,0.0,1.0,1.0,0.0,0.0,2.0,53.0,115.0,22.0,39.5,137.0,18.796875,3.8999023,36.0,1
70.90796,0.0,2.0,1.0,0.0,0.0,0.0,55.0,142.0,22.0,39.69531,137.0,16.699219,3.0,19.0,1
69.13599,1.0,3.0,1.0,1.0,0.0,1.0,73.0,108.0,26.0,36.19531,141.0,23.597656,1.1999512,3.0,1
57.01797,1.0,2.0,1.0,0.0,0.0,1.0,93.0,88.0,18.0,37.19531,133.0,12.199219,0.89990234,1462.0,1
48.10999,1.0,2.0,3.0,0.0,0.0,1.0,77.0,92.0,30.0,36.19531,131.0,4.7998047,1.0,41.0,1
79.65796,1.0,2.0,1.0,0.0,0.0,1.0,108.0,125.0,0.0,38.5,140.0,7.399414,1.7998047,4.0,1
74.58997,1.0,1.0,1.0,0.0,0.0,2.0,119.0,120.0,23.0,36.19531,134.0,13.798828,2.199707,6.0,1
75.28497,1.0,0.0,1.0,0.0,0.0,1.0,49.0,116.0,28.0,35.79688,149.0,16.097656,1.6999512,6.0,1
68.12598,1.0,2.0,2.0,0.0,0.0,1.0,80.0,80.0,16.0,37.19531,133.0,6.399414,0.6999512,460.0,1
30.24199,0.0,2.0,2.0,0.0,0.0,1.0,70.0,67.0,10.0,38.89844,133.0,7.1992188,1.1999512,1043.0,0
81.24298,0.0,3.0,1.0,0.0,0.0,1.0,60.0,110.0,12.0,38.69531,130.0,14.5,1.3999023,1076.0,0
83.15094,0.0,6.0,1.0,1.0,0.0,2.0,78.0,100.0,26.0,36.39844,137.0,13.699219,2.0996094,304.0,1
58.47198,1.0,1.0,1.0,0.0,0.0,0.0,83.0,67.0,20.0,35.39844,140.0,20.597656,1.5,80.0,1
58.448,1.0,1.0,1.0,0.0,0.0,0.0,71.0,119.0,32.0,36.79688,136.0,24.296875,1.1999512,16.0,1
66.48895,0.0,1.0,1.0,0.0,0.0,1.0,82.0,111.0,24.0,36.19531,132.0,23.296875,1.0998535,351.0,1
79.33197,1.0,0.0,1.0,0.0,0.0,1.0,115.0,171.0,34.0,38.5,127.0,5.7998047,0.5999756,146.0,1
78.45599,1.0,3.0,1.0,1.0,0.0,1.0,66.0,76.0,20.0,35.59375,133.0,9.5,0.89990234,1445.0,1
58.82498,0.0,1.0,2.0,0.0,0.0,0.0,103.0,64.0,20.0,36.59375,141.0,3.3999023,1.0,1625.0,1
65.98499,1.0,1.0,3.0,1.0,0.0,0.0,127.0,96.0,26.0,38.89844,140.0,17.796875,0.79992676,540.0,1
20.24399,0.0,2.0,3.0,0.0,0.0,1.0,60.0,70.0,24.0,36.0,128.0,8.699219,1.5998535,144.0,1
64.88196,0.0,1.0,1.0,0.0,0.0,0.0,73.0,75.0,26.0,35.0,133.0,13.099609,0.5,16.0,1
30.834,1.0,0.0,2.0,0.0,0.0,1.0,67.0,60.0,20.0,38.29688,141.0,10.3984375,1.6999512,1070.0,0
82.60394,1.0,1.0,1.0,0.0,0.0,2.0,57.0,49.0,22.0,36.39844,134.0,8.0,2.2998047,1471.0,1
33.13599,1.0,3.0,2.0,1.0,0.0,1.0,111.0,50.0,16.0,35.79688,138.0,7.5996094,1.0,38.0,1
64.61896,0.0,1.0,1.0,0.0,0.0,0.0,102.0,78.0,32.0,38.59375,134.0,7.6992188,0.79992676,1876.0,0
75.09399,0.0,2.0,1.0,0.0,0.0,2.0,117.0,42.0,49.0,36.29688,136.0,12.199219,1.1999512,60.0,1
50.15997,1.0,2.0,2.0,0.0,0.0,1.0,79.0,118.0,36.0,37.5,138.0,10.099609,1.1999512,89.0,1
63.90097,0.0,0.0,1.0,0.0,0.0,1.0,116.0,129.0,32.0,38.19531,136.0,15.298828,1.0998535,47.0,1
38.51297,0.0,3.0,2.0,0.0,0.0,1.0,83.0,78.0,28.0,35.39844,134.0,11.199219,1.0998535,1265.0,1
76.61597,1.0,3.0,1.0,1.0,0.0,1.0,112.0,165.0,46.0,37.69531,138.0,15.8984375,0.89990234,853.0,0
82.82794,1.0,3.0,1.0,0.0,0.0,2.0,77.0,61.0,24.0,35.79688,131.0,16.898438,1.0998535,23.0,1
45.60999,1.0,2.0,3.0,0.0,0.0,1.0,48.0,105.0,11.0,38.39844,137.0,14.3984375,2.0996094,814.0,0
68.26294,0.0,2.0,1.0,1.0,0.0,0.0,77.0,110.0,28.0,36.0,135.0,13.199219,1.0,20.0,1
78.53796,1.0,2.0,1.0,0.0,0.0,1.0,96.0,96.0,22.0,36.0,142.0,12.199219,1.1999512,146.0,1
58.28098,1.0,3.0,1.0,0.0,0.0,1.0,118.0,55.0,22.0,37.79688,136.0,11.0,0.6999512,759.0,0
63.35397,1.0,2.0,1.0,0.0,0.0,0.0,95.0,100.0,28.0,36.69531,141.0,18.597656,0.79992676,570.0,1
69.08398,0.0,4.0,1.0,0.0,0.0,2.0,70.0,112.0,9.0,36.09375,143.0,18.0,1.0998535,38.0,1
85.06494,0.0,1.0,1.0,0.0,1.0,1.0,113.0,110.0,30.0,38.09375,144.0,5.899414,0.89990234,1359.0,0
84.31799,0.0,1.0,4.0,0.0,0.0,1.0,63.0,55.0,18.0,36.09375,137.0,9.699219,1.1999512,303.0,1
66.23096,0.0,2.0,1.0,0.0,0.0,1.0,67.0,140.0,16.0,36.5,141.0,11.199219,0.6999512,722.0,0
57.65399,0.0,3.0,2.0,0.0,0.0,1.0,63.0,60.0,22.0,37.19531,140.0,6.6992188,1.3999023,1142.0,1
63.017,0.0,0.0,1.0,0.0,0.0,1.0,57.0,80.0,8.0,37.19531,137.0,6.899414,0.89990234,1374.0,0
29.09499,0.0,3.0,2.0,0.0,0.0,1.0,111.0,134.0,36.0,36.5,142.0,18.398438,1.0,1014.0,0
79.45496,1.0,2.0,1.0,0.0,0.0,1.0,80.0,50.0,16.0,36.29688,137.0,6.5,1.1999512,636.0,1
48.92499,1.0,3.0,2.0,0.0,0.0,1.0,66.0,128.0,10.0,37.59375,138.0,10.298828,1.0,5.0,1
45.11398,0.0,1.0,2.0,0.0,0.0,0.0,109.0,98.0,18.0,36.39844,130.0,10.798828,0.5999756,11.0,1
57.84,1.0,1.0,1.0,0.0,0.0,2.0,148.0,115.0,28.0,36.29688,147.0,20.199219,3.7998047,906.0,0
38.27499,1.0,0.0,2.0,0.0,0.0,1.0,147.0,134.0,12.0,38.5,130.0,17.597656,0.5999756,1572.0,0
77.38794,0.0,2.0,1.0,1.0,0.0,1.0,63.0,109.0,24.0,37.59375,133.0,8.0,1.3999023,65.0,1
68.91394,1.0,0.0,1.0,0.0,0.0,1.0,67.0,135.0,32.0,37.19531,135.0,16.097656,0.5,253.0,1
58.09399,0.0,1.0,1.0,0.0,0.0,0.0,62.0,120.0,20.0,36.39844,134.0,13.3984375,2.199707,47.0,1
86.68896,0.0,1.0,1.0,1.0,0.0,1.0,113.0,70.0,40.0,38.5,142.0,25.097656,2.0,1298.0,1
85.72998,0.0,5.0,1.0,1.0,0.0,1.0,43.0,145.0,27.0,36.39844,139.0,16.699219,4.0,372.0,1
66.97595,0.0,0.0,1.0,0.0,0.0,1.0,129.0,100.0,20.0,37.69531,128.0,11.099609,5.1992188,1708.0,0
77.55499,1.0,2.0,1.0,1.0,0.0,1.0,43.0,125.0,10.0,38.0,133.0,14.8984375,2.5996094,33.0,1
66.80597,0.0,1.0,1.0,0.0,0.0,0.0,100.0,100.0,24.0,36.59375,144.0,14.798828,1.0,320.0,1
71.28497,0.0,2.0,1.0,1.0,0.0,0.0,95.0,70.0,22.0,37.5,137.0,16.0,1.3999023,1736.0,0
54.96799,0.0,1.0,1.0,0.0,0.0,0.0,70.0,170.0,47.0,37.59375,149.0,36.296875,1.7998047,403.0,0
73.41498,0.0,2.0,1.0,0.0,0.0,0.0,110.0,171.0,32.0,36.29688,134.0,9.199219,0.5999756,30.0,1
62.004,0.0,0.0,1.0,0.0,0.0,1.0,134.0,107.0,20.0,36.19531,131.0,10.199219,1.5998535,5.0,1
58.30499,0.0,1.0,1.0,0.0,0.0,0.0,101.0,76.0,22.0,35.89844,136.0,4.1992188,1.1999512,1777.0,0
59.35098,1.0,1.0,1.0,0.0,0.0,0.0,100.0,108.0,24.0,36.79688,145.0,6.0996094,0.6999512,57.0,1
61.72198,0.0,3.0,1.0,0.0,0.0,1.0,122.0,120.0,36.0,38.39844,145.0,17.796875,0.2999878,93.0,1
34.53,1.0,5.0,2.0,1.0,0.0,2.0,71.0,96.0,20.0,36.29688,141.0,12.5,0.79992676,1705.0,0
49.87299,1.0,1.0,1.0,0.0,0.0,0.0,43.0,128.0,32.0,35.89844,136.0,2.699707,0.5999756,8.0,1
79.49896,1.0,2.0,1.0,0.0,0.0,0.0,77.0,80.0,20.0,37.0,135.0,6.899414,0.89990234,83.0,1
90.79297,1.0,2.0,1.0,1.0,0.0,2.0,55.0,45.0,32.0,37.89844,139.0,7.5996094,1.2998047,6.0,1
89.06494,1.0,3.0,1.0,0.0,0.0,1.0,77.0,63.0,28.0,35.89844,140.0,12.599609,1.0,319.0,1
85.34399,1.0,2.0,1.0,0.0,0.0,2.0,93.0,60.0,20.0,37.59375,141.0,6.7998047,1.0,836.0,0
76.67096,0.0,3.0,1.0,0.0,0.0,1.0,62.0,110.0,42.0,39.29688,130.0,11.099609,2.8999023,386.0,0
27.866,1.0,2.0,1.0,0.0,0.0,1.0,69.0,74.0,20.0,37.89844,135.0,7.1992188,1.0,670.0,0
33.03497,0.0,0.0,1.0,0.0,0.0,1.0,63.0,168.0,40.0,39.39844,136.0,11.0,0.5999756,1958.0,0
29.002,1.0,1.0,1.0,0.0,0.0,1.0,56.0,56.0,20.0,37.19531,130.0,5.5,0.6999512,160.0,1
82.92999,1.0,2.0,1.0,0.0,0.0,1.0,73.0,60.0,15.0,35.79688,142.0,7.1992188,2.0,167.0,1
47.75598,0.0,1.0,2.0,0.0,0.0,1.0,117.0,134.0,21.0,37.09375,135.0,11.599609,2.0996094,7.0,1
26.91299,0.0,2.0,1.0,0.0,0.0,1.0,79.0,76.0,20.0,36.5,130.0,3.5,1.0998535,529.0,0
58.20398,0.0,2.0,1.0,0.0,0.0,2.0,114.0,97.0,20.0,36.29688,141.0,6.1992188,1.1999512,871.0,0
34.51297,0.0,2.0,1.0,0.0,0.0,2.0,57.0,58.0,12.0,33.5,142.0,2.0,1.3999023,1232.0,1
60.96899,0.0,3.0,1.0,0.0,0.0,1.0,47.0,105.0,30.0,37.69531,141.0,14.699219,1.2998047,982.0,0
67.47998,1.0,2.0,1.0,1.0,0.0,0.0,96.0,80.0,20.0,37.59375,139.0,6.2998047,1.5,266.0,1
55.29099,1.0,0.0,1.0,0.0,0.0,1.0,99.0,88.0,20.0,36.89844,131.0,4.6992188,1.3999023,18.0,1
66.67798,0.0,1.0,3.0,0.0,0.0,2.0,89.0,86.0,22.0,36.79688,132.0,8.0,0.89990234,18.0,1
75.72894,0.0,1.0,1.0,0.0,0.0,1.0,70.0,80.0,38.0,36.59375,150.0,6.5,1.6999512,34.0,1
84.35297,0.0,1.0,1.0,0.0,0.0,1.0,65.0,68.0,26.0,38.09375,133.0,14.3984375,0.5,1705.0,0
68.23297,0.0,1.0,1.0,0.0,0.0,2.0,67.0,125.0,23.0,38.0,139.0,5.5996094,3.2998047,196.0,1
94.70996,0.0,0.0,2.0,0.0,0.0,1.0,61.0,115.0,14.0,38.69531,157.0,17.296875,2.2998047,4.0,1
60.82999,0.0,0.0,1.0,0.0,0.0,1.0,76.0,88.0,28.0,36.79688,127.0,5.0996094,0.5999756,599.0,0
71.12396,1.0,1.0,2.0,0.0,0.0,1.0,111.0,110.0,30.0,36.39844,136.0,8.0,0.79992676,12.0,1
40.93399,0.0,1.0,1.0,0.0,0.0,1.0,107.0,121.0,9.0,36.5,132.0,10.5,1.2998047,804.0,0
67.47998,0.0,1.0,1.0,0.0,0.0,0.0,108.0,58.0,20.0,38.89844,143.0,6.5,1.5,406.0,1
62.439,1.0,1.0,2.0,0.0,0.0,0.0,76.0,100.0,24.0,36.29688,140.0,8.0,1.0998535,411.0,1
66.93195,1.0,1.0,2.0,0.0,0.0,2.0,141.0,148.0,28.0,37.5,142.0,22.296875,1.0998535,1955.0,0
34.168,1.0,1.0,2.0,0.0,0.0,1.0,100.0,120.0,28.0,36.59375,141.0,11.599609,0.5999756,41.0,1
42.61499,0.0,0.0,1.0,0.0,0.0,1.0,117.0,67.0,24.0,36.39844,138.0,6.5996094,1.8999023,461.0,0
44.74698,1.0,0.0,1.0,0.0,0.0,1.0,70.0,149.0,27.0,39.69531,147.0,19.0,1.5998535,13.0,1
60.82098,0.0,3.0,2.0,0.0,0.0,2.0,62.0,145.0,10.0,39.09375,147.0,7.5996094,2.0,718.0,0
59.715,1.0,3.0,1.0,1.0,0.0,1.0,101.0,96.0,20.0,36.29688,136.0,13.5,2.7998047,1783.0,0
75.67395,1.0,2.0,1.0,1.0,0.0,1.0,60.0,136.0,9.0,35.89844,152.0,22.5,2.0,23.0,1
64.08197,1.0,2.0,1.0,0.0,0.0,2.0,128.0,115.0,8.0,36.39844,136.0,13.0,7.2998047,148.0,1
73.70294,0.0,1.0,1.0,0.0,0.0,1.0,77.0,92.0,28.0,38.09375,137.0,5.2998047,2.199707,166.0,1
70.09399,0.0,4.0,1.0,1.0,0.0,1.0,80.0,77.0,20.0,36.39844,139.0,10.798828,1.5998535,1388.0,1
68.39398,1.0,3.0,1.0,0.0,0.0,0.0,115.0,74.0,20.0,36.09375,137.0,9.798828,1.2998047,28.0,1
30.70799,0.0,3.0,2.0,0.0,0.0,1.0,79.0,110.0,22.0,35.79688,133.0,3.5996094,1.6999512,250.0,1
34.439,0.0,0.0,1.0,0.0,0.0,1.0,75.0,125.0,25.0,38.59375,137.0,10.8984375,3.5,805.0,0
88.82697,1.0,1.0,1.0,0.0,0.0,1.0,64.0,59.0,24.0,36.29688,139.0,4.399414,1.2998047,207.0,1
45.71899,0.0,1.0,1.0,0.0,0.0,1.0,57.0,96.0,22.0,36.0,135.0,12.298828,1.3999023,2006.0,0
68.40796,1.0,1.0,1.0,1.0,0.0,1.0,0.0,0.0,32.0,38.59375,141.0,18.699219,6.399414,465.0,1
53.55197,1.0,1.0,1.0,0.0,0.0,2.0,38.0,49.0,24.0,35.79688,135.0,10.3984375,3.0,36.0,1
72.20294,0.0,2.0,2.0,0.0,0.0,1.0,69.0,63.0,24.0,37.59375,139.0,13.099609,1.0,51.0,1
62.41199,1.0,3.0,1.0,1.0,0.0,0.0,61.0,110.0,34.0,39.19531,136.0,20.699219,1.2998047,9.0,1
38.78198,0.0,1.0,1.0,0.0,0.0,1.0,153.0,160.0,40.0,36.19531,131.0,18.898438,0.5,63.0,1
21.60199,1.0,0.0,1.0,0.0,0.0,1.0,115.0,70.0,14.0,36.29688,139.0,14.199219,3.5996094,1010.0,0
56.452,0.0,3.0,2.0,1.0,0.0,1.0,75.0,72.0,20.0,36.29688,133.0,9.3984375,5.399414,402.0,1
68.25494,1.0,2.0,1.0,0.0,0.0,1.0,71.0,176.0,8.0,36.5,131.0,26.097656,7.0,9.0,1
66.33295,0.0,1.0,1.0,0.0,0.0,1.0,62.0,100.0,36.0,38.29688,136.0,7.7998047,0.79992676,181.0,1
29.13599,0.0,1.0,1.0,0.0,0.0,2.0,67.0,112.0,24.0,38.29688,118.0,27.898438,1.0998535,59.0,1
80.86499,1.0,0.0,2.0,0.0,0.0,1.0,50.0,78.0,12.0,34.79688,140.0,23.898438,5.5996094,19.0,1
64.51495,0.0,0.0,1.0,0.0,0.0,1.0,62.0,108.0,30.0,38.89844,137.0,11.199219,1.0,1647.0,0
101.84796,1.0,4.0,1.0,0.0,0.0,1.0,65.0,69.0,24.0,35.5,139.0,8.0,1.6999512,447.0,0
80.323,1.0,4.0,1.0,1.0,1.0,1.0,99.0,79.0,28.0,36.39844,137.0,7.0,0.79992676,49.0,1
55.25299,0.0,1.0,1.0,0.0,0.0,1.0,107.0,175.0,11.0,37.89844,132.0,22.699219,6.6992188,568.0,0
67.75397,1.0,3.0,2.0,0.0,0.0,1.0,53.0,105.0,36.0,38.5,138.0,12.5,1.3999023,42.0,1
67.06598,1.0,2.0,1.0,0.0,0.0,1.0,130.0,114.0,28.0,35.69531,133.0,15.099609,0.6999512,1605.0,0
68.94696,0.0,2.0,2.0,0.0,0.0,0.0,109.0,100.0,32.0,35.19531,134.0,11.099609,1.1999512,58.0,1
70.15997,0.0,1.0,1.0,0.0,0.0,1.0,113.0,109.0,26.0,38.29688,147.0,10.298828,1.0998535,3.0,1
78.45898,0.0,2.0,1.0,0.0,0.0,2.0,111.0,130.0,16.0,35.59375,130.0,0.09999084,3.0,347.0,1
69.35498,1.0,3.0,1.0,1.0,0.0,1.0,97.0,60.0,28.0,36.79688,136.0,6.5,1.0998535,1994.0,0
54.83899,0.0,0.0,1.0,0.0,0.0,1.0,113.0,78.0,28.0,38.19531,134.0,0.5999756,1.0998535,608.0,1
77.01599,1.0,2.0,1.0,0.0,0.0,0.0,113.0,110.0,10.0,36.79688,131.0,34.796875,1.0,1844.0,0
20.99699,0.0,3.0,4.0,0.0,0.0,2.0,60.0,85.0,24.0,35.0,150.0,27.5,4.0996094,3.0,1
86.80896,0.0,2.0,1.0,0.0,0.0,2.0,63.0,112.0,52.0,38.59375,134.0,4.5996094,0.6999512,891.0,1
54.543,0.0,1.0,1.0,0.0,0.0,0.0,112.0,100.0,12.0,36.39844,138.0,25.796875,0.5,192.0,1
64.58295,0.0,2.0,1.0,0.0,0.0,0.0,81.0,84.0,20.0,37.79688,140.0,5.6992188,0.79992676,155.0,1
69.58795,0.0,1.0,0.0,0.0,0.0,0.0,65.0,165.0,26.0,38.39844,132.0,17.597656,1.0,240.0,1
49.56299,0.0,1.0,1.0,0.0,0.0,0.0,75.0,100.0,24.0,35.29688,129.0,10.199219,0.89990234,91.0,1
72.59698,0.0,2.0,1.0,1.0,0.0,2.0,128.0,115.0,12.0,36.89844,146.0,10.798828,0.5999756,136.0,1
50.88599,0.0,2.0,1.0,0.0,0.0,2.0,67.0,134.0,30.0,38.5,141.0,6.5,0.79992676,10.0,1
75.56696,0.0,2.0,1.0,0.0,0.0,1.0,63.0,62.0,28.0,36.19531,129.0,10.099609,1.7998047,445.0,1
62.85797,1.0,1.0,1.0,0.0,0.0,1.0,60.0,135.0,25.0,38.29688,137.0,5.399414,1.0998535,1867.0,0
81.94897,1.0,1.0,1.0,0.0,0.0,1.0,62.0,110.0,46.0,36.09375,128.0,5.6992188,4.899414,991.0,0
73.40497,1.0,3.0,1.0,0.0,0.0,1.0,113.0,110.0,28.0,36.09375,140.0,13.199219,0.89990234,583.0,0
71.77295,0.0,3.0,1.0,0.0,0.0,1.0,59.0,79.0,16.0,36.19531,139.0,7.5,1.5,18.0,1
67.92596,1.0,1.0,1.0,0.0,0.0,0.0,108.0,108.0,20.0,36.59375,137.0,28.199219,0.6999512,1000.0,1
40.84598,0.0,6.0,1.0,1.0,0.0,1.0,99.0,130.0,24.0,38.39844,131.0,7.2998047,1.6999512,820.0,0
77.85895,1.0,1.0,1.0,0.0,0.0,0.0,58.0,165.0,16.0,38.79688,143.0,8.699219,1.5,8.0,1
76.159,0.0,2.0,1.0,0.0,0.0,0.0,67.0,66.0,24.0,36.29688,132.0,18.597656,1.0,257.0,1
74.06195,0.0,2.0,1.0,0.0,0.0,1.0,64.0,60.0,24.0,37.39844,135.0,19.699219,1.8999023,25.0,1
73.41296,1.0,0.0,2.0,0.0,0.0,1.0,111.0,102.0,13.0,35.79688,126.0,9.5,4.1992188,10.0,1
83.66595,0.0,3.0,1.0,0.0,0.0,1.0,68.0,140.0,40.0,38.59375,136.0,19.0,2.0996094,23.0,1
69.60699,1.0,1.0,1.0,0.0,0.0,0.0,128.0,134.0,8.0,35.79688,141.0,32.5,0.6999512,324.0,1
55.38898,0.0,2.0,1.0,0.0,0.0,1.0,49.0,0.0,0.0,39.29688,147.0,5.5,1.1999512,79.0,1
69.76898,1.0,2.0,1.0,0.0,0.0,0.0,70.0,116.0,38.0,36.79688,143.0,67.296875,0.89990234,9.0,1
81.56897,1.0,1.0,1.0,0.0,0.0,1.0,69.0,78.0,22.0,36.09375,140.0,10.699219,1.6999512,396.0,1
76.91699,0.0,4.0,2.0,1.0,1.0,1.0,113.0,43.0,12.0,36.19531,144.0,6.2998047,0.6999512,8.0,1
72.48499,1.0,1.0,2.0,0.0,0.0,0.0,145.0,62.0,8.0,36.29688,152.0,14.199219,1.8999023,22.0,1
78.35699,1.0,3.0,1.0,0.0,0.0,2.0,102.0,108.0,24.0,36.5,138.0,10.599609,1.0998535,35.0,1
83.30194,1.0,1.0,1.0,0.0,0.0,1.0,59.0,160.0,24.0,38.5,141.0,14.599609,2.3999023,35.0,1
52.22198,0.0,1.0,4.0,0.0,0.0,2.0,78.0,115.0,30.0,38.29688,128.0,5.5996094,1.0998535,84.0,1
62.52197,0.0,2.0,1.0,1.0,0.0,1.0,55.0,110.0,25.0,35.89844,133.0,13.099609,1.7998047,3.0,1
56.41098,0.0,1.0,1.0,0.0,0.0,1.0,72.0,115.0,28.0,38.0,148.0,32.0,1.1999512,15.0,1
50.63397,0.0,1.0,2.0,0.0,0.0,1.0,47.0,60.0,32.0,36.59375,136.0,8.3984375,0.79992676,9.0,1
77.36896,0.0,3.0,1.0,1.0,0.0,0.0,56.0,144.0,15.0,36.39844,137.0,27.796875,1.8999023,6.0,1
27.12099,1.0,0.0,3.0,0.0,0.0,1.0,63.0,122.0,32.0,35.79688,128.0,5.5,0.6999512,364.0,1
54.13599,0.0,2.0,2.0,0.0,0.0,1.0,119.0,131.0,30.0,38.59375,139.0,17.0,0.5999756,1363.0,1
52.84097,1.0,2.0,1.0,0.0,0.0,1.0,108.0,105.0,10.0,38.69531,135.0,11.199219,0.6999512,749.0,0
62.81998,0.0,4.0,1.0,1.0,0.0,1.0,67.0,75.0,10.0,36.09375,133.0,25.398438,2.2998047,300.0,1
44.89798,0.0,1.0,2.0,0.0,0.0,0.0,108.0,60.0,32.0,36.29688,140.0,17.5,1.0,411.0,0
77.008,0.0,3.0,1.0,0.0,0.0,1.0,80.0,80.0,20.0,35.59375,139.0,10.298828,1.5,1690.0,0
43.603,1.0,3.0,1.0,1.0,0.0,1.0,70.0,176.0,20.0,37.89844,134.0,8.298828,0.79992676,817.0,0
70.70795,0.0,2.0,1.0,0.0,0.0,2.0,105.0,180.0,20.0,37.89844,143.0,10.798828,0.79992676,956.0,0
61.76297,1.0,3.0,1.0,0.0,0.0,0.0,51.0,126.0,20.0,39.09375,149.0,9.8984375,0.6999512,7.0,1
74.84198,1.0,2.0,1.0,0.0,0.0,1.0,85.0,60.0,26.0,36.59375,138.0,14.199219,2.8999023,18.0,1
37.55499,0.0,2.0,1.0,0.0,0.0,1.0,108.0,135.0,35.0,38.39844,145.0,5.399414,1.0998535,916.0,0
72.25696,0.0,1.0,1.0,0.0,0.0,1.0,133.0,75.0,28.0,37.5,139.0,7.399414,1.8999023,451.0,0
91.48798,1.0,2.0,2.0,0.0,0.0,2.0,115.0,75.0,31.0,38.79688,144.0,9.699219,12.8984375,6.0,1
68.01898,0.0,1.0,1.0,0.0,0.0,0.0,107.0,76.0,24.0,36.19531,137.0,7.0,1.6999512,165.0,1
67.54297,1.0,3.0,1.0,0.0,0.0,1.0,80.0,106.0,24.0,37.39844,136.0,3.699707,0.39996338,11.0,1
67.16498,0.0,3.0,1.0,0.0,0.0,2.0,101.0,120.0,24.0,35.69531,138.0,21.0,1.0998535,898.0,1
42.46997,0.0,0.0,1.0,0.0,0.0,1.0,101.0,70.0,12.0,38.09375,136.0,5.7998047,0.6999512,1534.0,0
43.00598,0.0,1.0,1.0,0.0,0.0,2.0,99.0,72.0,20.0,37.39844,128.0,10.798828,1.1999512,147.0,1
76.59698,1.0,1.0,1.0,0.0,0.0,0.0,122.0,120.0,28.0,36.59375,139.0,5.399414,0.79992676,19.0,1
83.32397,0.0,4.0,1.0,0.0,1.0,2.0,90.0,118.0,24.0,35.59375,131.0,15.5,0.6999512,480.0,1
61.72498,0.0,4.0,1.0,0.0,0.0,1.0,99.0,68.0,24.0,35.59375,141.0,6.0,1.0998535,1177.0,1
76.70898,0.0,2.0,1.0,0.0,0.0,1.0,69.0,100.0,12.0,36.19531,134.0,8.199219,0.5999756,46.0,1
69.133,0.0,2.0,4.0,0.0,1.0,1.0,68.0,135.0,28.0,38.19531,133.0,5.399414,1.1999512,5.0,1
82.32697,0.0,4.0,1.0,1.0,1.0,1.0,42.0,104.0,32.0,36.39844,145.0,17.398438,2.699707,6.0,1
61.771,0.0,1.0,1.0,0.0,0.0,2.0,78.0,115.0,24.0,38.5,130.0,6.899414,1.1999512,16.0,1
82.90198,1.0,3.0,1.0,0.0,0.0,2.0,123.0,104.0,24.0,38.59375,134.0,10.599609,1.0998535,3.0,1
60.86798,0.0,2.0,1.0,0.0,0.0,1.0,100.0,84.0,20.0,37.0,143.0,20.296875,0.89990234,641.0,0
59.21399,1.0,1.0,2.0,1.0,0.0,1.0,105.0,100.0,40.0,38.59375,138.0,13.5,1.7998047,1919.0,0
80.18896,0.0,1.0,1.0,0.0,0.0,1.0,133.0,120.0,36.0,38.69531,147.0,10.199219,1.0998535,40.0,1
71.66595,1.0,1.0,1.0,0.0,0.0,1.0,71.0,74.0,20.0,36.29688,137.0,7.2998047,1.2998047,126.0,1
71.79999,0.0,1.0,1.0,0.0,0.0,1.0,100.0,110.0,22.0,36.29688,141.0,9.3984375,0.6999512,1409.0,0
80.323,0.0,1.0,1.0,0.0,0.0,2.0,103.0,75.0,20.0,36.79688,137.0,3.5996094,1.5998535,634.0,0
72.24097,0.0,1.0,1.0,0.0,0.0,1.0,121.0,134.0,29.0,36.5,137.0,4.399414,2.699707,60.0,1
44.35599,0.0,2.0,1.0,0.0,0.0,1.0,89.0,60.0,20.0,37.0,136.0,3.5996094,1.1999512,4.0,1
70.34399,0.0,3.0,2.0,1.0,1.0,1.0,96.0,76.0,18.0,36.79688,140.0,10.8984375,0.89990234,128.0,1
68.82098,1.0,5.0,1.0,1.0,0.0,1.0,113.0,105.0,9.0,38.0,133.0,38.59375,4.399414,419.0,0
55.34299,0.0,2.0,1.0,1.0,0.0,0.0,120.0,134.0,20.0,38.19531,132.0,5.5996094,1.0,131.0,1
72.06299,1.0,4.0,3.0,1.0,0.0,1.0,123.0,82.0,26.0,36.39844,138.0,6.399414,2.0,747.0,0
55.61899,0.0,4.0,1.0,1.0,0.0,2.0,120.0,60.0,26.0,36.19531,144.0,5.2998047,1.0,637.0,0
68.45996,1.0,1.0,2.0,0.0,0.0,0.0,100.0,60.0,22.0,37.79688,138.0,7.2998047,0.6999512,136.0,1
58.59799,1.0,2.0,1.0,1.0,0.0,0.0,134.0,120.0,34.0,36.39844,138.0,14.5,2.8999023,6.0,1
74.52197,0.0,1.0,1.0,0.0,0.0,1.0,79.0,73.0,24.0,35.89844,140.0,8.298828,0.6999512,794.0,1
73.39899,0.0,2.0,1.0,0.0,0.0,1.0,123.0,128.0,12.0,35.59375,145.0,7.5,1.7998047,389.0,0
70.94598,0.0,2.0,1.0,0.0,0.0,1.0,49.0,134.0,10.0,37.89844,137.0,13.5,1.5,26.0,1
33.75198,1.0,3.0,1.0,1.0,0.0,1.0,72.0,115.0,20.0,37.79688,144.0,7.6992188,0.89990234,47.0,1
73.75494,0.0,2.0,1.0,0.0,0.0,0.0,70.0,76.0,20.0,36.69531,140.0,3.0,1.0998535,14.0,1
77.659,0.0,2.0,1.0,0.0,0.0,2.0,100.0,64.0,25.0,36.39844,146.0,18.296875,3.8999023,56.0,1
47.78598,0.0,2.0,1.0,1.0,0.0,1.0,83.0,72.0,24.0,35.5,148.0,16.5,1.1999512,608.0,0
27.51799,1.0,2.0,3.0,0.0,0.0,2.0,76.0,200.0,56.0,38.39844,136.0,2.7998047,2.699707,6.0,1
37.02698,0.0,1.0,1.0,0.0,0.0,1.0,65.0,131.0,52.0,38.59375,150.0,12.0,1.8999023,766.0,0
77.65094,0.0,2.0,1.0,0.0,1.0,1.0,71.0,63.0,8.0,37.79688,139.0,9.3984375,2.7998047,26.0,1
81.06494,0.0,4.0,1.0,0.0,0.0,1.0,111.0,110.0,34.0,39.59375,135.0,13.0,1.5,36.0,1
72.56097,0.0,2.0,1.0,0.0,0.0,1.0,53.0,74.0,28.0,34.69531,139.0,7.899414,1.8999023,49.0,1
63.228,0.0,1.0,1.0,0.0,0.0,2.0,95.0,110.0,22.0,38.69531,132.0,7.7998047,1.5,6.0,1
75.40594,0.0,2.0,1.0,1.0,0.0,2.0,109.0,110.0,30.0,36.19531,140.0,15.3984375,0.89990234,10.0,1
39.53497,1.0,3.0,2.0,0.0,0.0,1.0,77.0,120.0,24.0,38.0,135.0,20.398438,1.2998047,879.0,0

